hIPPYlib-MUQ: A Bayesian Inference Software Framework for Integration of Data with Complex Predictive Models under Uncertainty

Bayesian inference provides a systematic framework for integration of data with mathematical models to quantify the uncertainty in the solution of the inverse problem. However, the solution of Bayesian inverse problems governed by complex forward models described by partial differential equations (PDEs) remains prohibitive with black-box Markov chain Monte Carlo (MCMC) methods. We present hIPPYlib-MUQ, an extensible and scalable software framework that contains implementations of state-of-the art algorithms aimed to overcome the challenges of high-dimensional, PDE-constrained Bayesian inverse problems. These algorithms accelerate MCMC sampling by exploiting the geometry and intrinsic low-dimensionality of parameter space via derivative information and low rank approximation. The software integrates two complementary open-source software packages, hIPPYlib and MUQ. hIPPYlib solves PDE-constrained inverse problems using automatically-generated adjoint-based derivatives, but it lacks full Bayesian capabilities. MUQ provides a spectrum of powerful Bayesian inversion models and algorithms, but expects forward models to come equipped with gradients and Hessians to permit large-scale solution. By combining these two libraries, we created a robust, scalable, and efficient software framework that realizes the benefits of each and allows us to tackle complex large-scale Bayesian inverse problems. To illustrate the capabilities of hIPPYlib-MUQ, we present a comparison of a number of MCMC methods on several inverse problems. These include problems with linear and nonlinear PDEs, various noise models, and different parameter dimensions. The results demonstrate that large ($\sim 50\times$) speedups over conventional black box and gradient-based MCMC algorithms can be obtained by exploiting Hessian information (from the log posterior), underscoring the power of the integrated hIPPYlib-MUQ framework.

==> data/eigenvalue_4meshes.dat <==
index mesh1 mesh2 mesh3 mesh4
1     3.3762e+05 3.3805e+05  3.3816e+05  3.3818e+05
2     7.3642e+04 7.3743e+04  7.3767e+04  7.3772e+04
3     1.1701e+04 1.1751e+04  1.1763e+04  1.1767e+04
4     7.6031e+03 7.6309e+03  7.6377e+03  7.6394e+03
5     2.2174e+03 2.2293e+03  2.2321e+03  2.2329e+03
6     1.5351e+03 1.5457e+03  1.5484e+03  1.5491e+03
7     1.1473e+03 1.1584e+03  1.1612e+03  1.1619e+03
8     6.8833e+02 6.9521e+02  6.9693e+02  6.9736e+02
9     4.8058e+02 4.8513e+02  4.8628e+02  4.8657e+02
10    2.8460e+02 2.8837e+02  2.8932e+02  2.8956e+02
11    2.1712e+02 2.2056e+02  2.2143e+02  2.2163e+02
12    1.7190e+02 1.7493e+02  1.7570e+02  1.7588e+02
13    1.6419e+02 1.6681e+02  1.6748e+02  1.6764e+02
14    1.2328e+02 1.2535e+02  1.2587e+02  1.2599e+02
15    9.0553e+01 9.2309e+01  9.2753e+01  9.2832e+01
16    7.6088e+01 7.7653e+01  7.8048e+01  7.8132e+01
17    6.4556e+01 6.6407e+01  6.6868e+01  6.6974e+01
18    5.3372e+01 5.4738e+01  5.5060e+01  5.5150e+01
19    4.1197e+01 4.2369e+01  4.2665e+01  4.2728e+01
20    3.6131e+01 3.7143e+01  3.7395e+01  3.7411e+01
21    3.2588e+01 3.3465e+01  3.3691e+01  3.3731e+01
22    2.7103e+01 2.7998e+01  2.8193e+01  2.8269e+01
23    2.4924e+01 2.5712e+01  2.5930e+01  2.5980e+01
24    1.9587e+01 2.0300e+01  2.0490e+01  2.0523e+01
25    1.7686e+01 1.8341e+01  1.8506e+01  1.8532e+01
26    1.6660e+01 1.7299e+01  1.7440e+01  1.7454e+01
27    1.5017e+01 1.5567e+01  1.5676e+01  1.5711e+01
28    1.2649e+01 1.3183e+01  1.3331e+01  1.3315e+01
29    1.1315e+01 1.1758e+01  1.1873e+01  1.1892e+01
30    9.1870e+00 9.6238e+00  9.7250e+00  9.7214e+00
31    8.6203e+00 8.9907e+00  9.1129e+00  9.1339e+00
32    8.3154e+00 8.6779e+00  8.8074e+00  8.7831e+00
33    7.8121e+00 8.1881e+00  8.2828e+00  8.3333e+00
34    7.1570e+00 7.4853e+00  7.5801e+00  7.5728e+00
35    5.9806e+00 6.2262e+00  6.3781e+00  6.3167e+00
36    4.9796e+00 5.2546e+00  5.3252e+00  5.2899e+00
37    4.8273e+00 5.0711e+00  5.1371e+00  5.1334e+00
38    4.7339e+00 4.9690e+00  5.0474e+00  5.0146e+00
39    4.5735e+00 4.8541e+00  4.8939e+00  4.9412e+00
40    4.1974e+00 4.4500e+00  4.5194e+00  4.4982e+00
41    3.8287e+00 4.0363e+00  4.0861e+00  4.1208e+00
42    3.4065e+00 3.6236e+00  3.6466e+00  3.6620e+00
43    3.0389e+00 3.2288e+00  3.2499e+00  3.2568e+00
44    2.8656e+00 3.0540e+00  3.1090e+00  3.1284e+00
45    2.5897e+00 2.7665e+00  2.7999e+00  2.7756e+00
46    2.4166e+00 2.5922e+00  2.6565e+00  2.6368e+00
47    2.3331e+00 2.5252e+00  2.5723e+00  2.5516e+00
48    2.1863e+00 2.3322e+00  2.3393e+00  2.3295e+00
49    2.0028e+00 2.1397e+00  2.1786e+00  2.1840e+00
50    1.8238e+00 1.9334e+00  1.9519e+00  1.9488e+00
51    1.7125e+00 1.8560e+00  1.8735e+00  1.8810e+00
52    1.6097e+00 1.7090e+00  1.7360e+00  1.7527e+00
53    1.5555e+00 1.6766e+00  1.7078e+00  1.7057e+00
54    1.3530e+00 1.4632e+00  1.4851e+00  1.4739e+00
55    1.3263e+00 1.4103e+00  1.4082e+00  1.4109e+00
56    1.2342e+00 1.3432e+00  1.3508e+00  1.3389e+00
57    1.2009e+00 1.3131e+00  1.3346e+00  1.3100e+00
58    1.0382e+00 1.1310e+00  1.1635e+00  1.1503e+00
59    1.0105e+00 1.0958e+00  1.1093e+00  1.1066e+00
60    9.7988e-01 1.0494e+00  1.0637e+00  1.0963e+00
61    9.0183e-01 9.9723e-01  1.0259e+00  1.0136e+00
62    8.6835e-01 9.4945e-01  9.6218e-01  9.6137e-01
63    8.2781e-01 8.9936e-01  9.4230e-01  8.8714e-01
64    7.7559e-01 8.5526e-01  8.8435e-01  8.4003e-01
65    7.0457e-01 8.0640e-01  8.0621e-01  7.9988e-01
66    6.9879e-01 7.7981e-01  7.6750e-01  7.2991e-01
67    6.4515e-01 7.0545e-01  7.0534e-01  6.9934e-01
68    6.2720e-01 6.8240e-01  6.8676e-01  6.8316e-01
69    5.6239e-01 6.1836e-01  6.1320e-01  6.0937e-01
70    5.3849e-01 5.8583e-01  6.1000e-01  5.9669e-01
71    4.9980e-01 5.5435e-01  5.4066e-01  5.3180e-01
72    4.4992e-01 4.9830e-01  5.1173e-01  5.0643e-01
73    4.2777e-01 4.8588e-01  5.0406e-01  4.9168e-01
74    4.0939e-01 4.4709e-01  4.6105e-01  4.6369e-01
75    4.0303e-01 4.4187e-01  4.4615e-01  4.5847e-01
76    3.8066e-01 4.1904e-01  4.3494e-01  4.3478e-01
77    3.7887e-01 4.1223e-01  4.0899e-01  4.1371e-01
78    3.4946e-01 3.7963e-01  4.0513e-01  4.0303e-01
79    3.3150e-01 3.7479e-01  3.7783e-01  3.8649e-01
80    3.2397e-01 3.5928e-01  3.6332e-01  3.6305e-01
81    3.1449e-01 3.5492e-01  3.5013e-01  3.3819e-01
82    2.9853e-01 3.2659e-01  3.3066e-01  3.2504e-01
83    2.8869e-01 3.2550e-01  3.2397e-01  3.1736e-01
84    2.7792e-01 3.1105e-01  3.1250e-01  3.0457e-01
85    2.7054e-01 3.0458e-01  2.8659e-01  2.9009e-01
86    2.5056e-01 2.6762e-01  2.8035e-01  2.7758e-01
87    2.4483e-01 2.5263e-01  2.6919e-01  2.6503e-01
88    2.3421e-01 2.4799e-01  2.4578e-01  2.4455e-01
89    2.1605e-01 2.4595e-01  2.4038e-01  2.2672e-01
90    1.9872e-01 2.3363e-01  2.3547e-01  2.1856e-01
91    1.9442e-01 2.2931e-01  2.1740e-01  2.0898e-01
92    1.8546e-01 2.0767e-01  2.1231e-01  2.0360e-01
93    1.8161e-01 1.9680e-01  1.9323e-01  2.0268e-01
94    1.7418e-01 1.9193e-01  1.7561e-01  1.8969e-01
95    1.6942e-01 1.8406e-01  1.6980e-01  1.8706e-01
96    1.6347e-01 1.6400e-01  1.6346e-01  1.6339e-01
97    1.4708e-01 1.5962e-01  1.6108e-01  1.5800e-01
98    1.4025e-01 1.5749e-01  1.5009e-01  1.5095e-01
99    1.3319e-01 1.5240e-01  1.4539e-01  1.4511e-01
100   1.1787e-01 1.4187e-01  1.3915e-01  1.3464e-01


==> data/ex1_acf.dat <==
lag pcn mala infmala hpcn hmala infhmala dr dr_inf dili_prior dili_la dili_map
 0    1.0000e+00  1.0000e+00  1.0000e+00  1.0000e+00   1.0000e+00  1.0000e+00  1.0000e+00  1.0000e+00    1.0000e+00   1.0000e+00  1.0000e+00
 1    1.0000e+00  9.9999e-01  9.9999e-01  9.7835e-01   9.6249e-01  9.6415e-01  9.2787e-01  9.2124e-01    9.5105e-01   9.4367e-01  9.5482e-01
 2    9.9999e-01  9.9998e-01  9.9998e-01  9.5746e-01   9.2769e-01  9.3079e-01  8.6753e-01  8.5575e-01    9.0204e-01   8.8744e-01  9.1006e-01
 3    9.9999e-01  9.9997e-01  9.9998e-01  9.3706e-01   8.9461e-01  8.9912e-01  8.1428e-01  7.9893e-01    8.6112e-01   8.4077e-01  8.7106e-01
 4    9.9999e-01  9.9997e-01  9.9997e-01  9.1737e-01   8.6339e-01  8.6897e-01  7.6669e-01  7.4815e-01    8.2007e-01   7.9424e-01  8.3218e-01
 5    9.9998e-01  9.9996e-01  9.9996e-01  8.9825e-01   8.3374e-01  8.4025e-01  7.2370e-01  7.0272e-01    7.8545e-01   7.5519e-01  7.9784e-01
 6    9.9998e-01  9.9995e-01  9.9996e-01  8.7969e-01   8.0537e-01  8.1279e-01  6.8457e-01  6.6146e-01    7.5078e-01   7.1599e-01  7.6342e-01
 7    9.9998e-01  9.9994e-01  9.9995e-01  8.6170e-01   7.7826e-01  7.8626e-01  6.4900e-01  6.2448e-01    7.2085e-01   6.8219e-01  7.3259e-01
 8    9.9997e-01  9.9993e-01  9.9994e-01  8.4428e-01   7.5225e-01  7.6084e-01  6.1665e-01  5.9026e-01    6.9095e-01   6.4842e-01  7.0178e-01
 9    9.9997e-01  9.9993e-01  9.9994e-01  8.2736e-01   7.2724e-01  7.3646e-01  5.8639e-01  5.5873e-01    6.6500e-01   6.1961e-01  6.7422e-01
 10   9.9997e-01  9.9992e-01  9.9993e-01  8.1095e-01   7.0333e-01  7.1318e-01  5.5836e-01  5.2961e-01    6.3914e-01   5.9091e-01  6.4684e-01
 11   9.9996e-01  9.9991e-01  9.9992e-01  7.9498e-01   6.8027e-01  6.9052e-01  5.3186e-01  5.0276e-01    6.1665e-01   5.6622e-01  6.2207e-01
 12   9.9996e-01  9.9990e-01  9.9992e-01  7.7950e-01   6.5819e-01  6.6891e-01  5.0747e-01  4.7798e-01    5.9424e-01   5.4152e-01  5.9711e-01
 13   9.9996e-01  9.9990e-01  9.9991e-01  7.6440e-01   6.3709e-01  6.4808e-01  4.8477e-01  4.5489e-01    5.7499e-01   5.1986e-01  5.7439e-01
 14   9.9996e-01  9.9989e-01  9.9990e-01  7.4976e-01   6.1658e-01  6.2789e-01  4.6373e-01  4.3380e-01    5.5578e-01   4.9804e-01  5.5179e-01
 15   9.9995e-01  9.9988e-01  9.9990e-01  7.3557e-01   5.9684e-01  6.0851e-01  4.4352e-01  4.1374e-01    5.3894e-01   4.7899e-01  5.3109e-01
 16   9.9995e-01  9.9987e-01  9.9989e-01  7.2179e-01   5.7788e-01  5.8957e-01  4.2450e-01  3.9459e-01    5.2203e-01   4.5990e-01  5.1048e-01
 17   9.9995e-01  9.9986e-01  9.9989e-01  7.0842e-01   5.5951e-01  5.7130e-01  4.0648e-01  3.7679e-01    5.0707e-01   4.4331e-01  4.9145e-01
 18   9.9994e-01  9.9986e-01  9.9988e-01  6.9540e-01   5.4179e-01  5.5353e-01  3.8970e-01  3.6026e-01    4.9205e-01   4.2663e-01  4.7251e-01
 19   9.9994e-01  9.9985e-01  9.9987e-01  6.8284e-01   5.2452e-01  5.3628e-01  3.7373e-01  3.4467e-01    4.7871e-01   4.1212e-01  4.5563e-01
 20   9.9994e-01  9.9984e-01  9.9987e-01  6.7053e-01   5.0810e-01  5.1972e-01  3.5874e-01  3.3052e-01    4.6542e-01   3.9748e-01  4.3870e-01
 21   9.9993e-01  9.9983e-01  9.9986e-01  6.5857e-01   4.9220e-01  5.0371e-01  3.4476e-01  3.1746e-01    4.5367e-01   3.8440e-01  4.2329e-01
 22   9.9993e-01  9.9983e-01  9.9985e-01  6.4686e-01   4.7688e-01  4.8820e-01  3.3100e-01  3.0491e-01    4.4191e-01   3.7147e-01  4.0781e-01
 23   9.9993e-01  9.9982e-01  9.9985e-01  6.3562e-01   4.6225e-01  4.7343e-01  3.1823e-01  2.9273e-01    4.3130e-01   3.6018e-01  3.9373e-01
 24   9.9992e-01  9.9981e-01  9.9984e-01  6.2462e-01   4.4812e-01  4.5916e-01  3.0648e-01  2.8146e-01    4.2069e-01   3.4899e-01  3.7965e-01
 25   9.9992e-01  9.9980e-01  9.9983e-01  6.1383e-01   4.3456e-01  4.4541e-01  2.9538e-01  2.7096e-01    4.1076e-01   3.3864e-01  3.6641e-01
 26   9.9992e-01  9.9980e-01  9.9983e-01  6.0334e-01   4.2176e-01  4.3223e-01  2.8475e-01  2.6089e-01    4.0083e-01   3.2833e-01  3.5310e-01
 27   9.9992e-01  9.9979e-01  9.9982e-01  5.9308e-01   4.0928e-01  4.1951e-01  2.7477e-01  2.5135e-01    3.9201e-01   3.1896e-01  3.4090e-01
 28   9.9991e-01  9.9978e-01  9.9982e-01  5.8307e-01   3.9711e-01  4.0715e-01  2.6569e-01  2.4228e-01    3.8320e-01   3.0959e-01  3.2854e-01
 29   9.9991e-01  9.9977e-01  9.9981e-01  5.7324e-01   3.8536e-01  3.9511e-01  2.5654e-01  2.3348e-01    3.7512e-01   3.0087e-01  3.1758e-01
 30   9.9991e-01  9.9977e-01  9.9980e-01  5.6358e-01   3.7419e-01  3.8352e-01  2.4781e-01  2.2510e-01    3.6694e-01   2.9217e-01  3.0664e-01
 31   9.9990e-01  9.9976e-01  9.9980e-01  5.5420e-01   3.6338e-01  3.7233e-01  2.3969e-01  2.1742e-01    3.5935e-01   2.8431e-01  2.9599e-01
 32   9.9990e-01  9.9975e-01  9.9979e-01  5.4507e-01   3.5307e-01  3.6169e-01  2.3187e-01  2.1042e-01    3.5184e-01   2.7636e-01  2.8532e-01
 33   9.9990e-01  9.9974e-01  9.9978e-01  5.3620e-01   3.4302e-01  3.5118e-01  2.2451e-01  2.0347e-01    3.4487e-01   2.6900e-01  2.7565e-01
 34   9.9990e-01  9.9974e-01  9.9978e-01  5.2748e-01   3.3331e-01  3.4099e-01  2.1745e-01  1.9661e-01    3.3793e-01   2.6184e-01  2.6577e-01
 35   9.9989e-01  9.9973e-01  9.9977e-01  5.1909e-01   3.2405e-01  3.3125e-01  2.1075e-01  1.9037e-01    3.3146e-01   2.5554e-01  2.5658e-01
 36   9.9989e-01  9.9972e-01  9.9977e-01  5.1094e-01   3.1515e-01  3.2194e-01  2.0425e-01  1.8463e-01    3.2500e-01   2.4908e-01  2.4749e-01
 37   9.9989e-01  9.9972e-01  9.9976e-01  5.0294e-01   3.0644e-01  3.1292e-01  1.9846e-01  1.7939e-01    3.1890e-01   2.4339e-01  2.3897e-01
 38   9.9988e-01  9.9971e-01  9.9975e-01  4.9514e-01   2.9821e-01  3.0430e-01  1.9287e-01  1.7446e-01    3.1271e-01   2.3773e-01  2.3046e-01
 39   9.9988e-01  9.9970e-01  9.9975e-01  4.8741e-01   2.9017e-01  2.9579e-01  1.8742e-01  1.6957e-01    3.0739e-01   2.3271e-01  2.2289e-01
 40   9.9988e-01  9.9969e-01  9.9974e-01  4.7978e-01   2.8236e-01  2.8743e-01  1.8250e-01  1.6502e-01    3.0218e-01   2.2771e-01  2.1534e-01
 41   9.9987e-01  9.9969e-01  9.9973e-01  4.7236e-01   2.7497e-01  2.7928e-01  1.7783e-01  1.6060e-01    2.9734e-01   2.2321e-01  2.0818e-01
 42   9.9987e-01  9.9968e-01  9.9973e-01  4.6514e-01   2.6773e-01  2.7126e-01  1.7354e-01  1.5649e-01    2.9247e-01   2.1870e-01  2.0101e-01
 43   9.9987e-01  9.9967e-01  9.9972e-01  4.5816e-01   2.6078e-01  2.6365e-01  1.6954e-01  1.5237e-01    2.8817e-01   2.1458e-01  1.9463e-01
 44   9.9987e-01  9.9966e-01  9.9972e-01  4.5131e-01   2.5408e-01  2.5633e-01  1.6537e-01  1.4841e-01    2.8389e-01   2.1050e-01  1.8826e-01
 45   9.9986e-01  9.9966e-01  9.9971e-01  4.4460e-01   2.4762e-01  2.4922e-01  1.6110e-01  1.4450e-01    2.8019e-01   2.0703e-01  1.8232e-01
 46   9.9986e-01  9.9965e-01  9.9970e-01  4.3812e-01   2.4154e-01  2.4241e-01  1.5688e-01  1.4033e-01    2.7651e-01   2.0348e-01  1.7640e-01
 47   9.9986e-01  9.9964e-01  9.9970e-01  4.3187e-01   2.3572e-01  2.3583e-01  1.5247e-01  1.3666e-01    2.7345e-01   2.0035e-01  1.7086e-01
 48   9.9985e-01  9.9964e-01  9.9969e-01  4.2581e-01   2.2997e-01  2.2947e-01  1.4843e-01  1.3332e-01    2.7046e-01   1.9703e-01  1.6516e-01
 49   9.9985e-01  9.9963e-01  9.9969e-01  4.2000e-01   2.2451e-01  2.2352e-01  1.4457e-01  1.3012e-01    2.6787e-01   1.9425e-01  1.5964e-01
 50   9.9985e-01  9.9962e-01  9.9968e-01  4.1435e-01   2.1922e-01  2.1764e-01  1.4069e-01  1.2672e-01    2.6516e-01   1.9155e-01  1.5415e-01
 51   9.9984e-01  9.9961e-01  9.9967e-01  4.0887e-01   2.1415e-01  2.1205e-01  1.3694e-01  1.2379e-01    2.6240e-01   1.8885e-01  1.4888e-01
 52   9.9984e-01  9.9961e-01  9.9967e-01  4.0350e-01   2.0907e-01  2.0664e-01  1.3322e-01  1.2073e-01    2.5970e-01   1.8626e-01  1.4357e-01
 53   9.9984e-01  9.9960e-01  9.9966e-01  3.9817e-01   2.0419e-01  2.0135e-01  1.2995e-01  1.1747e-01    2.5695e-01   1.8396e-01  1.3865e-01
 54   9.9984e-01  9.9959e-01  9.9966e-01  3.9295e-01   1.9952e-01  1.9623e-01  1.2659e-01  1.1465e-01    2.5416e-01   1.8167e-01  1.3368e-01
 55   9.9983e-01  9.9959e-01  9.9965e-01  3.8785e-01   1.9503e-01  1.9129e-01  1.2335e-01  1.1159e-01    2.5142e-01   1.7930e-01  1.2914e-01
 56   9.9983e-01  9.9958e-01  9.9964e-01  3.8272e-01   1.9059e-01  1.8642e-01  1.2017e-01  1.0860e-01    2.4877e-01   1.7687e-01  1.2435e-01
 57   9.9983e-01  9.9957e-01  9.9964e-01  3.7764e-01   1.8622e-01  1.8158e-01  1.1701e-01  1.0590e-01    2.4576e-01   1.7467e-01  1.1979e-01
 58   9.9982e-01  9.9956e-01  9.9963e-01  3.7262e-01   1.8177e-01  1.7666e-01  1.1389e-01  1.0335e-01    2.4274e-01   1.7241e-01  1.1523e-01
 59   9.9982e-01  9.9956e-01  9.9963e-01  3.6778e-01   1.7758e-01  1.7195e-01  1.1127e-01  1.0098e-01    2.4031e-01   1.7051e-01  1.1120e-01
 60   9.9982e-01  9.9955e-01  9.9962e-01  3.6304e-01   1.7330e-01  1.6737e-01  1.0846e-01  9.8720e-02    2.3795e-01   1.6860e-01  1.0733e-01
 61   9.9982e-01  9.9954e-01  9.9961e-01  3.5851e-01   1.6906e-01  1.6285e-01  1.0572e-01  9.6708e-02    2.3557e-01   1.6681e-01  1.0372e-01
 62   9.9981e-01  9.9954e-01  9.9961e-01  3.5401e-01   1.6499e-01  1.5850e-01  1.0306e-01  9.4964e-02    2.3311e-01   1.6513e-01  1.0007e-01
 63   9.9981e-01  9.9953e-01  9.9960e-01  3.4954e-01   1.6095e-01  1.5430e-01  1.0026e-01  9.3311e-02    2.3091e-01   1.6333e-01  9.6263e-02
 64   9.9981e-01  9.9952e-01  9.9960e-01  3.4505e-01   1.5693e-01  1.5018e-01  9.7584e-02  9.1726e-02    2.2869e-01   1.6147e-01  9.2456e-02
 65   9.9980e-01  9.9952e-01  9.9959e-01  3.4063e-01   1.5316e-01  1.4623e-01  9.5273e-02  8.9787e-02    2.2702e-01   1.5965e-01  8.8948e-02
 66   9.9980e-01  9.9951e-01  9.9958e-01  3.3630e-01   1.4968e-01  1.4237e-01  9.3033e-02  8.8031e-02    2.2531e-01   1.5797e-01  8.5521e-02
 67   9.9980e-01  9.9950e-01  9.9958e-01  3.3212e-01   1.4645e-01  1.3880e-01  9.0568e-02  8.6005e-02    2.2365e-01   1.5628e-01  8.2547e-02
 68   9.9980e-01  9.9949e-01  9.9957e-01  3.2803e-01   1.4329e-01  1.3526e-01  8.8148e-02  8.4228e-02    2.2200e-01   1.5460e-01  7.9631e-02
 69   9.9979e-01  9.9949e-01  9.9957e-01  3.2403e-01   1.4018e-01  1.3176e-01  8.5772e-02  8.2552e-02    2.2035e-01   1.5304e-01  7.7003e-02
 70   9.9979e-01  9.9948e-01  9.9956e-01  3.2017e-01   1.3728e-01  1.2850e-01  8.3648e-02  8.1180e-02    2.1872e-01   1.5149e-01  7.4443e-02
 71   9.9979e-01  9.9947e-01  9.9955e-01  3.1630e-01   1.3448e-01  1.2530e-01  8.1495e-02  8.0030e-02    2.1713e-01   1.5046e-01  7.2106e-02
 72   9.9978e-01  9.9947e-01  9.9955e-01  3.1248e-01   1.3192e-01  1.2244e-01  7.9612e-02  7.8808e-02    2.1553e-01   1.4937e-01  6.9813e-02
 73   9.9978e-01  9.9946e-01  9.9954e-01  3.0877e-01   1.2951e-01  1.1981e-01  7.7681e-02  7.7599e-02    2.1401e-01   1.4855e-01  6.8073e-02
 74   9.9978e-01  9.9945e-01  9.9954e-01  3.0518e-01   1.2720e-01  1.1739e-01  7.6086e-02  7.6057e-02    2.1251e-01   1.4778e-01  6.6125e-02
 75   9.9977e-01  9.9945e-01  9.9953e-01  3.0165e-01   1.2491e-01  1.1506e-01  7.4570e-02  7.4598e-02    2.1131e-01   1.4729e-01  6.4095e-02
 76   9.9977e-01  9.9944e-01  9.9952e-01  2.9825e-01   1.2255e-01  1.1282e-01  7.3121e-02  7.3114e-02    2.1014e-01   1.4675e-01  6.2163e-02
 77   9.9977e-01  9.9943e-01  9.9952e-01  2.9497e-01   1.2023e-01  1.1055e-01  7.1645e-02  7.1779e-02    2.0922e-01   1.4666e-01  6.0210e-02
 78   9.9977e-01  9.9942e-01  9.9951e-01  2.9165e-01   1.1789e-01  1.0817e-01  7.0252e-02  7.0752e-02    2.0828e-01   1.4671e-01  5.8234e-02
 79   9.9976e-01  9.9942e-01  9.9951e-01  2.8835e-01   1.1564e-01  1.0596e-01  6.8761e-02  6.9538e-02    2.0727e-01   1.4681e-01  5.6468e-02
 80   9.9976e-01  9.9941e-01  9.9950e-01  2.8509e-01   1.1357e-01  1.0386e-01  6.7266e-02  6.8413e-02    2.0628e-01   1.4696e-01  5.4693e-02
 81   9.9976e-01  9.9940e-01  9.9949e-01  2.8184e-01   1.1165e-01  1.0186e-01  6.5803e-02  6.7424e-02    2.0532e-01   1.4692e-01  5.2674e-02
 82   9.9976e-01  9.9940e-01  9.9949e-01  2.7861e-01   1.0984e-01  9.9845e-02  6.4158e-02  6.6211e-02    2.0430e-01   1.4675e-01  5.0572e-02
 83   9.9975e-01  9.9939e-01  9.9948e-01  2.7545e-01   1.0816e-01  9.8105e-02  6.2555e-02  6.4668e-02    2.0350e-01   1.4655e-01  4.8787e-02
 84   9.9975e-01  9.9938e-01  9.9947e-01  2.7229e-01   1.0666e-01  9.6522e-02  6.1170e-02  6.2846e-02    2.0277e-01   1.4623e-01  4.6899e-02
 85   9.9975e-01  9.9937e-01  9.9947e-01  2.6921e-01   1.0507e-01  9.4891e-02  5.9733e-02  6.1437e-02    2.0190e-01   1.4534e-01  4.5112e-02
 86   9.9974e-01  9.9937e-01  9.9946e-01  2.6619e-01   1.0349e-01  9.3296e-02  5.8455e-02  5.9865e-02    2.0109e-01   1.4441e-01  4.3251e-02
 87   9.9974e-01  9.9936e-01  9.9946e-01  2.6317e-01   1.0195e-01  9.1615e-02  5.7406e-02  5.8445e-02    2.0047e-01   1.4320e-01  4.1580e-02
 88   9.9974e-01  9.9935e-01  9.9945e-01  2.6010e-01   1.0026e-01  8.9791e-02  5.6324e-02  5.6840e-02    1.9976e-01   1.4194e-01  4.0010e-02
 89   9.9974e-01  9.9935e-01  9.9944e-01  2.5711e-01   9.8820e-02  8.8007e-02  5.5197e-02  5.5354e-02    1.9910e-01   1.4086e-01  3.8536e-02
 90   9.9973e-01  9.9934e-01  9.9944e-01  2.5426e-01   9.7376e-02  8.6354e-02  5.4167e-02  5.3972e-02    1.9842e-01   1.3980e-01  3.7161e-02
 91   9.9973e-01  9.9933e-01  9.9943e-01  2.5147e-01   9.5878e-02  8.4664e-02  5.3399e-02  5.2558e-02    1.9793e-01   1.3882e-01  3.5989e-02
 92   9.9973e-01  9.9933e-01  9.9943e-01  2.4854e-01   9.4482e-02  8.3140e-02  5.2755e-02  5.1017e-02    1.9740e-01   1.3781e-01  3.4812e-02
 93   9.9972e-01  9.9932e-01  9.9942e-01  2.4568e-01   9.3218e-02  8.1507e-02  5.2218e-02  4.9633e-02    1.9641e-01   1.3671e-01  3.3868e-02
 94   9.9972e-01  9.9931e-01  9.9941e-01  2.4301e-01   9.2158e-02  8.0147e-02  5.1804e-02  4.8258e-02    1.9534e-01   1.3542e-01  3.2966e-02
 95   9.9972e-01  9.9930e-01  9.9941e-01  2.4046e-01   9.1128e-02  7.8918e-02  5.1342e-02  4.7031e-02    1.9446e-01   1.3407e-01  3.2276e-02
 96   9.9972e-01  9.9930e-01  9.9940e-01  2.3791e-01   9.0084e-02  7.7657e-02  5.0494e-02  4.5545e-02    1.9359e-01   1.3281e-01  3.1686e-02
 97   9.9971e-01  9.9929e-01  9.9940e-01  2.3544e-01   8.8992e-02  7.6442e-02  4.9481e-02  4.4123e-02    1.9288e-01   1.3171e-01  3.1119e-02
 98   9.9971e-01  9.9928e-01  9.9939e-01  2.3302e-01   8.8083e-02  7.5172e-02  4.8593e-02  4.2721e-02    1.9223e-01   1.3057e-01  3.0421e-02
 99   9.9971e-01  9.9928e-01  9.9938e-01  2.3060e-01   8.7143e-02  7.3879e-02  4.7738e-02  4.1589e-02    1.9178e-01   1.2947e-01  2.9606e-02
 100  9.9970e-01  9.9927e-01  9.9938e-01  2.2811e-01   8.6056e-02  7.2552e-02  4.6892e-02  4.0283e-02    1.9141e-01   1.2828e-01  2.8927e-02
 101  9.9970e-01  9.9926e-01  9.9937e-01  2.2566e-01   8.4987e-02  7.1394e-02  4.6355e-02  3.9297e-02    1.9093e-01   1.2679e-01  2.8286e-02
 102  9.9970e-01  9.9926e-01  9.9937e-01  2.2331e-01   8.3756e-02  7.0363e-02  4.5864e-02  3.8611e-02    1.9047e-01   1.2546e-01  2.7638e-02
 103  9.9970e-01  9.9925e-01  9.9936e-01  2.2100e-01   8.2405e-02  6.9207e-02  4.5524e-02  3.7758e-02    1.9004e-01   1.2415e-01  2.6767e-02
 104  9.9969e-01  9.9924e-01  9.9935e-01  2.1878e-01   8.0896e-02  6.7906e-02  4.5114e-02  3.6756e-02    1.8970e-01   1.2278e-01  2.5930e-02
 105  9.9969e-01  9.9923e-01  9.9935e-01  2.1666e-01   7.9557e-02  6.6642e-02  4.4983e-02  3.5547e-02    1.8962e-01   1.2164e-01  2.5114e-02
 106  9.9969e-01  9.9923e-01  9.9934e-01  2.1474e-01   7.8389e-02  6.5750e-02  4.4600e-02  3.4497e-02    1.8953e-01   1.2059e-01  2.4380e-02
 107  9.9968e-01  9.9922e-01  9.9933e-01  2.1275e-01   7.7268e-02  6.4909e-02  4.4141e-02  3.3778e-02    1.8922e-01   1.1956e-01  2.3902e-02
 108  9.9968e-01  9.9921e-01  9.9933e-01  2.1077e-01   7.6202e-02  6.4271e-02  4.4167e-02  3.3143e-02    1.8884e-01   1.1844e-01  2.3248e-02
 109  9.9968e-01  9.9921e-01  9.9932e-01  2.0879e-01   7.5178e-02  6.3504e-02  4.3983e-02  3.3163e-02    1.8839e-01   1.1736e-01  2.2567e-02
 110  9.9968e-01  9.9920e-01  9.9932e-01  2.0692e-01   7.4067e-02  6.2587e-02  4.3897e-02  3.2966e-02    1.8807e-01   1.1643e-01  2.1853e-02
 111  9.9967e-01  9.9919e-01  9.9931e-01  2.0502e-01   7.3091e-02  6.1877e-02  4.3727e-02  3.2873e-02    1.8779e-01   1.1539e-01  2.1293e-02
 112  9.9967e-01  9.9919e-01  9.9930e-01  2.0320e-01   7.1949e-02  6.0997e-02  4.3505e-02  3.2831e-02    1.8753e-01   1.1453e-01  2.0736e-02
 113  9.9967e-01  9.9918e-01  9.9930e-01  2.0142e-01   7.0747e-02  6.0066e-02  4.3337e-02  3.2779e-02    1.8719e-01   1.1380e-01  2.0105e-02
 114  9.9966e-01  9.9917e-01  9.9929e-01  1.9963e-01   6.9438e-02  5.9073e-02  4.3287e-02  3.2738e-02    1.8674e-01   1.1292e-01  1.9548e-02
 115  9.9966e-01  9.9916e-01  9.9929e-01  1.9797e-01   6.8124e-02  5.8251e-02  4.3350e-02  3.2929e-02    1.8595e-01   1.1162e-01  1.9091e-02
 116  9.9966e-01  9.9916e-01  9.9928e-01  1.9637e-01   6.6777e-02  5.7355e-02  4.2821e-02  3.3362e-02    1.8521e-01   1.1042e-01  1.8686e-02
 117  9.9966e-01  9.9915e-01  9.9927e-01  1.9479e-01   6.5484e-02  5.6641e-02  4.2888e-02  3.3707e-02    1.8459e-01   1.0935e-01  1.8303e-02
 118  9.9965e-01  9.9914e-01  9.9927e-01  1.9312e-01   6.4315e-02  5.5922e-02  4.2935e-02  3.4053e-02    1.8386e-01   1.0838e-01  1.7802e-02
 119  9.9965e-01  9.9914e-01  9.9926e-01  1.9145e-01   6.3153e-02  5.5241e-02  4.2905e-02  3.4248e-02    1.8301e-01   1.0710e-01  1.7168e-02
 120  9.9965e-01  9.9913e-01  9.9926e-01  1.8971e-01   6.2063e-02  5.4672e-02  4.2612e-02  3.4326e-02    1.8214e-01   1.0572e-01  1.6534e-02
 121  9.9964e-01  9.9912e-01  9.9925e-01  1.8790e-01   6.0944e-02  5.4230e-02  4.2426e-02  3.4318e-02    1.8161e-01   1.0445e-01  1.6046e-02
 122  9.9964e-01  9.9912e-01  9.9924e-01  1.8619e-01   5.9965e-02  5.3823e-02  4.2370e-02  3.4191e-02    1.8114e-01   1.0324e-01  1.5662e-02
 123  9.9964e-01  9.9911e-01  9.9924e-01  1.8444e-01   5.9016e-02  5.3533e-02  4.2238e-02  3.4499e-02    1.8047e-01   1.0232e-01  1.5320e-02
 124  9.9964e-01  9.9910e-01  9.9923e-01  1.8260e-01   5.7816e-02  5.2983e-02  4.1835e-02  3.4654e-02    1.7980e-01   1.0137e-01  1.4909e-02
 125  9.9963e-01  9.9909e-01  9.9923e-01  1.8069e-01   5.6664e-02  5.2620e-02  4.1423e-02  3.4326e-02    1.7937e-01   1.0083e-01  1.4534e-02
 126  9.9963e-01  9.9909e-01  9.9922e-01  1.7892e-01   5.5299e-02  5.2113e-02  4.0798e-02  3.4016e-02    1.7900e-01   1.0025e-01  1.4107e-02
 127  9.9963e-01  9.9908e-01  9.9921e-01  1.7716e-01   5.3984e-02  5.1677e-02  3.9948e-02  3.3679e-02    1.7845e-01   9.9462e-02  1.3591e-02
 128  9.9962e-01  9.9907e-01  9.9921e-01  1.7531e-01   5.2668e-02  5.1232e-02  3.9168e-02  3.2857e-02    1.7795e-01   9.8885e-02  1.3136e-02
 129  9.9962e-01  9.9907e-01  9.9920e-01  1.7353e-01   5.1361e-02  5.0796e-02  3.8103e-02  3.2442e-02    1.7764e-01   9.8593e-02  1.2717e-02
 130  9.9962e-01  9.9906e-01  9.9920e-01  1.7175e-01   5.0263e-02  5.0439e-02  3.7213e-02  3.2173e-02    1.7731e-01   9.8164e-02  1.2318e-02
 131  9.9962e-01  9.9905e-01  9.9919e-01  1.6992e-01   4.9190e-02  5.0097e-02  3.6075e-02  3.2022e-02    1.7712e-01   9.7670e-02  1.2115e-02
 132  9.9961e-01  9.9904e-01  9.9918e-01  1.6818e-01   4.8181e-02  4.9734e-02  3.4834e-02  3.1815e-02    1.7695e-01   9.7307e-02  1.1805e-02
 133  9.9961e-01  9.9904e-01  9.9918e-01  1.6645e-01   4.7102e-02  4.9323e-02  3.3905e-02  3.1662e-02    1.7669e-01   9.7134e-02  1.1168e-02
 134  9.9961e-01  9.9903e-01  9.9917e-01  1.6472e-01   4.6119e-02  4.8892e-02  3.3295e-02  3.1664e-02    1.7635e-01   9.6938e-02  1.0499e-02
 135  9.9960e-01  9.9902e-01  9.9917e-01  1.6289e-01   4.5171e-02  4.8542e-02  3.2619e-02  3.1772e-02    1.7587e-01   9.6485e-02  9.8704e-03
 136  9.9960e-01  9.9902e-01  9.9916e-01  1.6119e-01   4.4304e-02  4.8089e-02  3.2098e-02  3.1949e-02    1.7532e-01   9.5892e-02  9.3199e-03
 137  9.9960e-01  9.9901e-01  9.9915e-01  1.5952e-01   4.3444e-02  4.7546e-02  3.1574e-02  3.1900e-02    1.7475e-01   9.5204e-02  8.7573e-03
 138  9.9959e-01  9.9900e-01  9.9915e-01  1.5790e-01   4.2696e-02  4.7015e-02  3.1087e-02  3.1682e-02    1.7414e-01   9.4432e-02  8.1408e-03
 139  9.9959e-01  9.9899e-01  9.9914e-01  1.5641e-01   4.1860e-02  4.6506e-02  3.0369e-02  3.1831e-02    1.7392e-01   9.3867e-02  7.6689e-03
 140  9.9959e-01  9.9899e-01  9.9913e-01  1.5490e-01   4.0926e-02  4.5882e-02  2.9783e-02  3.2111e-02    1.7376e-01   9.3388e-02  7.1893e-03
 141  9.9959e-01  9.9898e-01  9.9913e-01  1.5333e-01   3.9877e-02  4.5372e-02  2.9232e-02  3.2346e-02    1.7372e-01   9.2901e-02  6.5778e-03
 142  9.9958e-01  9.9897e-01  9.9912e-01  1.5181e-01   3.8944e-02  4.5068e-02  2.8456e-02  3.2530e-02    1.7381e-01   9.2448e-02  6.0997e-03
 143  9.9958e-01  9.9897e-01  9.9912e-01  1.5036e-01   3.8275e-02  4.4725e-02  2.7679e-02  3.2644e-02    1.7374e-01   9.2053e-02  5.7995e-03
 144  9.9958e-01  9.9896e-01  9.9911e-01  1.4892e-01   3.7427e-02  4.4326e-02  2.6814e-02  3.2653e-02    1.7359e-01   9.1497e-02  5.3937e-03
 145  9.9957e-01  9.9895e-01  9.9910e-01  1.4746e-01   3.6751e-02  4.3932e-02  2.6260e-02  3.2582e-02    1.7342e-01   9.1020e-02  4.9748e-03
 146  9.9957e-01  9.9894e-01  9.9910e-01  1.4605e-01   3.6062e-02  4.3459e-02  2.5780e-02  3.2592e-02    1.7329e-01   9.0604e-02  4.5213e-03
 147  9.9957e-01  9.9894e-01  9.9909e-01  1.4468e-01   3.5303e-02  4.3075e-02  2.5338e-02  3.2216e-02    1.7323e-01   9.0155e-02  4.2645e-03
 148  9.9957e-01  9.9893e-01  9.9908e-01  1.4331e-01   3.4352e-02  4.2545e-02  2.4842e-02  3.1984e-02    1.7326e-01   8.9754e-02  4.0347e-03
 149  9.9956e-01  9.9892e-01  9.9908e-01  1.4190e-01   3.3566e-02  4.2057e-02  2.4744e-02  3.1952e-02    1.7343e-01   8.9579e-02  3.7872e-03
 150  9.9956e-01  9.9892e-01  9.9907e-01  1.4060e-01   3.2917e-02  4.1741e-02  2.4519e-02  3.1760e-02    1.7355e-01   8.9382e-02  3.5759e-03
 151  9.9956e-01  9.9891e-01  9.9907e-01  1.3945e-01   3.2420e-02  4.1452e-02  2.4310e-02  3.1502e-02    1.7363e-01   8.8944e-02  3.3611e-03
 152  9.9955e-01  9.9890e-01  9.9906e-01  1.3835e-01   3.1791e-02  4.1083e-02  2.4143e-02  3.1418e-02    1.7365e-01   8.8589e-02  3.0709e-03
 153  9.9955e-01  9.9890e-01  9.9905e-01  1.3727e-01   3.1118e-02  4.0735e-02  2.4023e-02  3.1179e-02    1.7379e-01   8.8672e-02  2.6569e-03
 154  9.9955e-01  9.9889e-01  9.9905e-01  1.3626e-01   3.0366e-02  4.0295e-02  2.3785e-02  3.0850e-02    1.7391e-01   8.8713e-02  2.1956e-03
 155  9.9954e-01  9.9888e-01  9.9904e-01  1.3525e-01   2.9718e-02  3.9842e-02  2.3546e-02  3.0484e-02    1.7392e-01   8.8368e-02  1.7885e-03
 156  9.9954e-01  9.9887e-01  9.9903e-01  1.3430e-01   2.9042e-02  3.9265e-02  2.3673e-02  3.0192e-02    1.7394e-01   8.8043e-02  1.3442e-03
 157  9.9954e-01  9.9887e-01  9.9903e-01  1.3337e-01   2.8205e-02  3.8619e-02  2.3833e-02  3.0198e-02    1.7388e-01   8.7624e-02  1.0911e-03
 158  9.9954e-01  9.9886e-01  9.9902e-01  1.3262e-01   2.7577e-02  3.8232e-02  2.3933e-02  3.0227e-02    1.7380e-01   8.7237e-02  7.8058e-04
 159  9.9953e-01  9.9885e-01  9.9902e-01  1.3193e-01   2.7001e-02  3.8005e-02  2.3839e-02  3.0348e-02    1.7389e-01   8.7463e-02  9.1264e-04
 160  9.9953e-01  9.9885e-01  9.9901e-01  1.3114e-01   2.6563e-02  3.7798e-02  2.3638e-02  3.0327e-02    1.7399e-01   8.7898e-02  1.0124e-03
 161  9.9953e-01  9.9884e-01  9.9900e-01  1.3032e-01   2.6007e-02  3.7500e-02  2.3294e-02  3.0209e-02    1.7416e-01   8.8187e-02  1.2391e-03
 162  9.9952e-01  9.9883e-01  9.9900e-01  1.2949e-01   2.5434e-02  3.7248e-02  2.2686e-02  3.0246e-02    1.7437e-01   8.8483e-02  1.4766e-03
 163  9.9952e-01  9.9883e-01  9.9899e-01  1.2862e-01   2.4670e-02  3.6767e-02  2.2395e-02  2.9957e-02    1.7441e-01   8.8616e-02  1.8809e-03
 164  9.9952e-01  9.9882e-01  9.9898e-01  1.2771e-01   2.3794e-02  3.6210e-02  2.1932e-02  2.9786e-02    1.7449e-01   8.8762e-02  2.3392e-03
 165  9.9952e-01  9.9881e-01  9.9898e-01  1.2674e-01   2.3053e-02  3.5513e-02  2.1395e-02  2.9585e-02    1.7466e-01   8.8988e-02  2.7124e-03
 166  9.9951e-01  9.9880e-01  9.9897e-01  1.2578e-01   2.2502e-02  3.4898e-02  2.0810e-02  2.9098e-02    1.7487e-01   8.9342e-02  3.2077e-03
 167  9.9951e-01  9.9880e-01  9.9897e-01  1.2478e-01   2.1943e-02  3.4320e-02  2.0518e-02  2.8690e-02    1.7485e-01   8.9775e-02  3.5967e-03
 168  9.9951e-01  9.9879e-01  9.9896e-01  1.2378e-01   2.1367e-02  3.3603e-02  2.0448e-02  2.8327e-02    1.7477e-01   9.0133e-02  4.0187e-03
 169  9.9950e-01  9.9878e-01  9.9895e-01  1.2292e-01   2.0833e-02  3.2992e-02  2.0052e-02  2.7970e-02    1.7483e-01   9.0376e-02  4.2804e-03
 170  9.9950e-01  9.9878e-01  9.9895e-01  1.2200e-01   2.0328e-02  3.2388e-02  1.9473e-02  2.7526e-02    1.7492e-01   9.0427e-02  4.3196e-03
 171  9.9950e-01  9.9877e-01  9.9894e-01  1.2104e-01   1.9823e-02  3.1740e-02  1.9058e-02  2.6889e-02    1.7512e-01   9.0499e-02  4.1975e-03
 172  9.9949e-01  9.9876e-01  9.9893e-01  1.2019e-01   1.9603e-02  3.1334e-02  1.9214e-02  2.6470e-02    1.7537e-01   9.0495e-02  4.0656e-03
 173  9.9949e-01  9.9876e-01  9.9893e-01  1.1933e-01   1.9144e-02  3.0734e-02  1.9417e-02  2.6432e-02    1.7565e-01   9.0417e-02  3.7689e-03
 174  9.9949e-01  9.9875e-01  9.9892e-01  1.1853e-01   1.8624e-02  3.0211e-02  1.9493e-02  2.6096e-02    1.7585e-01   9.0374e-02  3.5316e-03
 175  9.9949e-01  9.9874e-01  9.9892e-01  1.1770e-01   1.8149e-02  2.9610e-02  1.9464e-02  2.5746e-02    1.7591e-01   9.0521e-02  3.2899e-03
 176  9.9948e-01  9.9873e-01  9.9891e-01  1.1697e-01   1.7839e-02  2.9427e-02  1.9389e-02  2.5215e-02    1.7599e-01   9.0533e-02  3.1895e-03
 177  9.9948e-01  9.9873e-01  9.9890e-01  1.1623e-01   1.7511e-02  2.9292e-02  1.9146e-02  2.4426e-02    1.7600e-01   9.0713e-02  2.9278e-03
 178  9.9948e-01  9.9872e-01  9.9890e-01  1.1552e-01   1.7355e-02  2.9201e-02  1.9178e-02  2.3636e-02    1.7599e-01   9.1004e-02  2.7310e-03
 179  9.9947e-01  9.9871e-01  9.9889e-01  1.1487e-01   1.7158e-02  2.9048e-02  1.9444e-02  2.3010e-02    1.7634e-01   9.1299e-02  2.6592e-03
 180  9.9947e-01  9.9871e-01  9.9888e-01  1.1431e-01   1.7165e-02  2.8844e-02  1.9579e-02  2.2235e-02    1.7669e-01   9.1407e-02  2.4665e-03
 181  9.9947e-01  9.9870e-01  9.9888e-01  1.1372e-01   1.7151e-02  2.8688e-02  1.9744e-02  2.1510e-02    1.7674e-01   9.1369e-02  2.0586e-03
 182  9.9946e-01  9.9869e-01  9.9887e-01  1.1314e-01   1.7035e-02  2.8387e-02  2.0004e-02  2.1042e-02    1.7684e-01   9.1304e-02  1.6657e-03
 183  9.9946e-01  9.9869e-01  9.9887e-01  1.1267e-01   1.6830e-02  2.8114e-02  2.0341e-02  2.0716e-02    1.7701e-01   9.1041e-02  1.4437e-03
 184  9.9946e-01  9.9868e-01  9.9886e-01  1.1219e-01   1.6722e-02  2.7699e-02  2.0438e-02  2.0220e-02    1.7717e-01   9.0875e-02  1.0831e-03
 185  9.9946e-01  9.9867e-01  9.9885e-01  1.1170e-01   1.6309e-02  2.7012e-02  2.0382e-02  1.9627e-02    1.7725e-01   9.0653e-02  6.6816e-04
 186  9.9945e-01  9.9866e-01  9.9885e-01  1.1120e-01   1.5973e-02  2.6308e-02  2.0318e-02  1.8877e-02    1.7717e-01   9.0547e-02  3.7600e-04
 187  9.9945e-01  9.9866e-01  9.9884e-01  1.1070e-01   1.5647e-02  2.5682e-02  2.0342e-02  1.8308e-02    1.7692e-01   9.0517e-02  1.6464e-04
 188  9.9945e-01  9.9865e-01  9.9883e-01  1.1024e-01   1.5219e-02  2.4935e-02  2.0229e-02  1.7659e-02    1.7671e-01   9.0551e-02  -6.9100e-05
 189  9.9944e-01  9.9864e-01  9.9883e-01  1.0970e-01   1.4988e-02  2.4370e-02  2.0256e-02  1.7533e-02    1.7656e-01   9.0503e-02  -3.8975e-04
 190  9.9944e-01  9.9864e-01  9.9882e-01  1.0926e-01   1.4785e-02  2.3852e-02  2.0307e-02  1.7037e-02    1.7649e-01   9.0459e-02  -7.3993e-04
 191  9.9944e-01  9.9863e-01  9.9882e-01  1.0886e-01   1.4595e-02  2.3275e-02  2.0309e-02  1.6455e-02    1.7604e-01   9.0039e-02  -1.1429e-03
 192  9.9944e-01  9.9862e-01  9.9881e-01  1.0857e-01   1.4475e-02  2.2756e-02  2.0494e-02  1.5788e-02    1.7562e-01   8.9632e-02  -1.5097e-03
 193  9.9943e-01  9.9862e-01  9.9880e-01  1.0825e-01   1.4301e-02  2.2276e-02  2.0401e-02  1.4766e-02    1.7494e-01   8.8881e-02  -1.8253e-03
 194  9.9943e-01  9.9861e-01  9.9880e-01  1.0796e-01   1.4057e-02  2.1787e-02  2.0327e-02  1.3764e-02    1.7428e-01   8.8161e-02  -2.0423e-03
 195  9.9943e-01  9.9860e-01  9.9879e-01  1.0767e-01   1.3815e-02  2.1426e-02  2.0244e-02  1.2637e-02    1.7379e-01   8.7584e-02  -2.1738e-03
 196  9.9942e-01  9.9859e-01  9.9878e-01  1.0730e-01   1.3702e-02  2.1078e-02  2.0142e-02  1.1799e-02    1.7324e-01   8.6875e-02  -2.3402e-03
 197  9.9942e-01  9.9859e-01  9.9878e-01  1.0688e-01   1.3504e-02  2.0548e-02  1.9689e-02  1.1129e-02    1.7289e-01   8.6238e-02  -2.3522e-03
 198  9.9942e-01  9.9858e-01  9.9877e-01  1.0643e-01   1.3329e-02  2.0095e-02  1.9152e-02  1.0481e-02    1.7246e-01   8.5602e-02  -2.1967e-03
 199  9.9942e-01  9.9857e-01  9.9877e-01  1.0607e-01   1.3251e-02  1.9743e-02  1.8512e-02  9.9157e-03    1.7205e-01   8.4769e-02  -1.8804e-03
 200  9.9941e-01  9.9857e-01  9.9876e-01  1.0577e-01   1.2959e-02  1.9163e-02  1.7775e-02  9.2892e-03    1.7162e-01   8.3937e-02  -1.6143e-03
 201  9.9941e-01  9.9856e-01  9.9875e-01  1.0545e-01   1.2524e-02  1.8597e-02  1.7379e-02  8.9923e-03    1.7117e-01   8.3504e-02  -1.2991e-03
 202  9.9941e-01  9.9855e-01  9.9875e-01  1.0513e-01   1.1972e-02  1.8044e-02  1.6947e-02  8.3122e-03    1.7088e-01   8.3077e-02  -1.0192e-03
 203  9.9940e-01  9.9855e-01  9.9874e-01  1.0480e-01   1.1472e-02  1.7660e-02  1.6371e-02  8.1175e-03    1.7093e-01   8.2986e-02  -7.4050e-04
 204  9.9940e-01  9.9854e-01  9.9873e-01  1.0449e-01   1.1085e-02  1.7334e-02  1.5970e-02  7.7793e-03    1.7094e-01   8.2913e-02  -4.9581e-04
 205  9.9940e-01  9.9853e-01  9.9873e-01  1.0412e-01   1.0856e-02  1.7077e-02  1.5448e-02  8.0228e-03    1.7099e-01   8.2994e-02  -2.7040e-04
 206  9.9940e-01  9.9852e-01  9.9872e-01  1.0377e-01   1.0685e-02  1.6927e-02  1.4942e-02  8.5130e-03    1.7105e-01   8.3158e-02  5.4669e-05
 207  9.9939e-01  9.9852e-01  9.9872e-01  1.0332e-01   1.0749e-02  1.6883e-02  1.4581e-02  8.8062e-03    1.7127e-01   8.3424e-02  -6.5850e-06
 208  9.9939e-01  9.9851e-01  9.9871e-01  1.0285e-01   1.0923e-02  1.6806e-02  1.4183e-02  9.4015e-03    1.7146e-01   8.3713e-02  3.0482e-06
 209  9.9939e-01  9.9850e-01  9.9870e-01  1.0236e-01   1.0807e-02  1.6649e-02  1.4110e-02  9.8305e-03    1.7145e-01   8.4006e-02  9.5533e-05
 210  9.9938e-01  9.9850e-01  9.9870e-01  1.0182e-01   1.0764e-02  1.6554e-02  1.3896e-02  1.0077e-02    1.7141e-01   8.4222e-02  2.3115e-04
 211  9.9938e-01  9.9849e-01  9.9869e-01  1.0123e-01   1.0784e-02  1.6339e-02  1.3348e-02  1.0433e-02    1.7132e-01   8.4189e-02  5.2650e-04
 212  9.9938e-01  9.9848e-01  9.9868e-01  1.0071e-01   1.0978e-02  1.6200e-02  1.2847e-02  1.0961e-02    1.7133e-01   8.4107e-02  8.6960e-04
 213  9.9938e-01  9.9848e-01  9.9868e-01  1.0034e-01   1.1178e-02  1.6059e-02  1.2579e-02  1.1304e-02    1.7130e-01   8.4094e-02  1.0721e-03
 214  9.9937e-01  9.9847e-01  9.9867e-01  1.0002e-01   1.1343e-02  1.5857e-02  1.2519e-02  1.1578e-02    1.7129e-01   8.4032e-02  1.1232e-03
 215  9.9937e-01  9.9846e-01  9.9867e-01  9.9711e-02   1.1516e-02  1.5720e-02  1.2994e-02  1.1849e-02    1.7094e-01   8.3493e-02  1.0284e-03
 216  9.9937e-01  9.9845e-01  9.9866e-01  9.9410e-02   1.1742e-02  1.5909e-02  1.3602e-02  1.2042e-02    1.7046e-01   8.2962e-02  9.9798e-04
 217  9.9936e-01  9.9845e-01  9.9865e-01  9.9176e-02   1.1981e-02  1.6022e-02  1.4145e-02  1.2082e-02    1.7024e-01   8.2112e-02  6.3150e-04
 218  9.9936e-01  9.9844e-01  9.9865e-01  9.8948e-02   1.2134e-02  1.6187e-02  1.4548e-02  1.2457e-02    1.7001e-01   8.1197e-02  2.5225e-04
 219  9.9936e-01  9.9843e-01  9.9864e-01  9.8747e-02   1.2419e-02  1.6390e-02  1.4470e-02  1.3140e-02    1.7001e-01   8.0598e-02  -3.2920e-05
 220  9.9935e-01  9.9843e-01  9.9863e-01  9.8547e-02   1.2447e-02  1.6341e-02  1.4435e-02  1.3671e-02    1.6993e-01   8.0004e-02  -3.1432e-04
 221  9.9935e-01  9.9842e-01  9.9863e-01  9.8353e-02   1.2531e-02  1.6363e-02  1.4585e-02  1.4562e-02    1.6971e-01   7.9283e-02  -3.3921e-04
 222  9.9935e-01  9.9841e-01  9.9862e-01  9.8215e-02   1.2675e-02  1.6246e-02  1.4653e-02  1.5359e-02    1.6958e-01   7.8487e-02  -3.0664e-04
 223  9.9935e-01  9.9841e-01  9.9862e-01  9.8165e-02   1.2731e-02  1.6186e-02  1.4823e-02  1.5770e-02    1.6977e-01   7.8195e-02  -2.8251e-04
 224  9.9934e-01  9.9840e-01  9.9861e-01  9.8002e-02   1.2796e-02  1.6138e-02  1.4795e-02  1.6394e-02    1.7000e-01   7.7858e-02  -2.6127e-04
 225  9.9934e-01  9.9839e-01  9.9860e-01  9.7743e-02   1.2756e-02  1.6149e-02  1.5130e-02  1.6869e-02    1.7002e-01   7.7458e-02  -3.0206e-04
 226  9.9934e-01  9.9839e-01  9.9860e-01  9.7439e-02   1.2594e-02  1.6185e-02  1.5279e-02  1.6919e-02    1.7003e-01   7.6902e-02  -3.4323e-04
 227  9.9933e-01  9.9838e-01  9.9859e-01  9.7179e-02   1.2511e-02  1.6352e-02  1.5645e-02  1.6863e-02    1.6999e-01   7.6342e-02  -1.7922e-04
 228  9.9933e-01  9.9837e-01  9.9859e-01  9.6822e-02   1.2510e-02  1.6639e-02  1.5969e-02  1.6588e-02    1.6986e-01   7.5692e-02  -9.9463e-05
 229  9.9933e-01  9.9836e-01  9.9858e-01  9.6574e-02   1.2592e-02  1.7013e-02  1.6191e-02  1.5983e-02    1.7008e-01   7.5239e-02  1.1997e-05
 230  9.9933e-01  9.9836e-01  9.9857e-01  9.6319e-02   1.2532e-02  1.7353e-02  1.6357e-02  1.5261e-02    1.7023e-01   7.4920e-02  1.8876e-04
 231  9.9932e-01  9.9835e-01  9.9857e-01  9.6048e-02   1.2508e-02  1.7727e-02  1.6530e-02  1.4611e-02    1.7049e-01   7.4623e-02  2.9176e-04
 232  9.9932e-01  9.9834e-01  9.9856e-01  9.5751e-02   1.2322e-02  1.7868e-02  1.6738e-02  1.3838e-02    1.7064e-01   7.4408e-02  3.0084e-04
 233  9.9932e-01  9.9834e-01  9.9856e-01  9.5435e-02   1.2013e-02  1.7941e-02  1.6377e-02  1.3043e-02    1.7048e-01   7.4196e-02  9.1084e-05
 234  9.9931e-01  9.9833e-01  9.9855e-01  9.5093e-02   1.1769e-02  1.7912e-02  1.6509e-02  1.2230e-02    1.7038e-01   7.4044e-02  -1.1310e-04
 235  9.9931e-01  9.9832e-01  9.9854e-01  9.4807e-02   1.1479e-02  1.7816e-02  1.6525e-02  1.1228e-02    1.7041e-01   7.3905e-02  -2.7698e-04
 236  9.9931e-01  9.9832e-01  9.9854e-01  9.4443e-02   1.1076e-02  1.7586e-02  1.6010e-02  1.0862e-02    1.7044e-01   7.3859e-02  -4.1426e-04
 237  9.9931e-01  9.9831e-01  9.9853e-01  9.4114e-02   1.0847e-02  1.7231e-02  1.5934e-02  1.0611e-02    1.7027e-01   7.3870e-02  -5.9042e-04
 238  9.9930e-01  9.9830e-01  9.9852e-01  9.3737e-02   1.0558e-02  1.6710e-02  1.6070e-02  1.0318e-02    1.7010e-01   7.3971e-02  -9.7619e-04
 239  9.9930e-01  9.9830e-01  9.9852e-01  9.3412e-02   1.0337e-02  1.6316e-02  1.5965e-02  1.0131e-02    1.6999e-01   7.3668e-02  -1.4949e-03
 240  9.9930e-01  9.9829e-01  9.9851e-01  9.3103e-02   9.8959e-03  1.5869e-02  1.5779e-02  1.0161e-02    1.6982e-01   7.3369e-02  -1.9557e-03
 241  9.9929e-01  9.9828e-01  9.9851e-01  9.2778e-02   9.4107e-03  1.5297e-02  1.5469e-02  9.8660e-03    1.6969e-01   7.3130e-02  -2.1684e-03
 242  9.9929e-01  9.9828e-01  9.9850e-01  9.2461e-02   8.9876e-03  1.4587e-02  1.5285e-02  9.7199e-03    1.6971e-01   7.2667e-02  -2.5189e-03
 243  9.9929e-01  9.9827e-01  9.9849e-01  9.2155e-02   8.4675e-03  1.3859e-02  1.5197e-02  9.6350e-03    1.6951e-01   7.2196e-02  -2.8626e-03
 244  9.9929e-01  9.9826e-01  9.9849e-01  9.1806e-02   8.1502e-03  1.3357e-02  1.4905e-02  9.3362e-03    1.6938e-01   7.1924e-02  -3.1719e-03
 245  9.9928e-01  9.9826e-01  9.9848e-01  9.1411e-02   7.7938e-03  1.2857e-02  1.4652e-02  9.0849e-03    1.6949e-01   7.1866e-02  -3.4822e-03
 246  9.9928e-01  9.9825e-01  9.9848e-01  9.0968e-02   7.5432e-03  1.2497e-02  1.4484e-02  8.3446e-03    1.6956e-01   7.1766e-02  -3.8322e-03
 247  9.9928e-01  9.9824e-01  9.9847e-01  9.0516e-02   7.5894e-03  1.2297e-02  1.3904e-02  7.5079e-03    1.6936e-01   7.1652e-02  -4.4763e-03
 248  9.9927e-01  9.9824e-01  9.9846e-01  9.0030e-02   7.7053e-03  1.2278e-02  1.3811e-02  6.6794e-03    1.6912e-01   7.1512e-02  -5.2451e-03
 249  9.9927e-01  9.9823e-01  9.9846e-01  8.9448e-02   7.9002e-03  1.2216e-02  1.4021e-02  6.0713e-03    1.6915e-01   7.1384e-02  -6.0668e-03
 250  9.9927e-01  9.9822e-01  9.9845e-01  8.8907e-02   8.1622e-03  1.2174e-02  1.3716e-02  5.4445e-03    1.6930e-01   7.1376e-02  -6.8269e-03
 251  9.9927e-01  9.9822e-01  9.9845e-01  8.8271e-02   8.2414e-03  1.1996e-02  1.3281e-02  4.6120e-03    1.6961e-01   7.1445e-02  -7.4370e-03
 252  9.9926e-01  9.9821e-01  9.9844e-01  8.7652e-02   8.3748e-03  1.1989e-02  1.2918e-02  3.9050e-03    1.6994e-01   7.1527e-02  -8.0099e-03
 253  9.9926e-01  9.9820e-01  9.9843e-01  8.7104e-02   8.5625e-03  1.1971e-02  1.2679e-02  3.2671e-03    1.7048e-01   7.1591e-02  -8.6526e-03
 254  9.9926e-01  9.9820e-01  9.9843e-01  8.6615e-02   9.0635e-03  1.2245e-02  1.2809e-02  2.7685e-03    1.7108e-01   7.1507e-02  -9.1596e-03
 255  9.9925e-01  9.9819e-01  9.9842e-01  8.6152e-02   9.4307e-03  1.2482e-02  1.2906e-02  2.2776e-03    1.7138e-01   7.1486e-02  -9.4576e-03
 256  9.9925e-01  9.9818e-01  9.9841e-01  8.5886e-02   1.0111e-02  1.2923e-02  1.2918e-02  1.7161e-03    1.7158e-01   7.1543e-02  -9.6343e-03
 257  9.9925e-01  9.9818e-01  9.9841e-01  8.5608e-02   1.0781e-02  1.3234e-02  1.2619e-02  1.1565e-03    1.7164e-01   7.1873e-02  -9.6594e-03
 258  9.9925e-01  9.9817e-01  9.9840e-01  8.5391e-02   1.1467e-02  1.3495e-02  1.2328e-02  4.0403e-04    1.7172e-01   7.2113e-02  -9.5570e-03
 259  9.9924e-01  9.9816e-01  9.9840e-01  8.5148e-02   1.2019e-02  1.3760e-02  1.2315e-02 -2.1853e-04    1.7168e-01   7.2332e-02  -9.6744e-03
 260  9.9924e-01  9.9816e-01  9.9839e-01  8.4783e-02   1.2572e-02  1.3951e-02  1.2108e-02 -4.1052e-04    1.7162e-01   7.2621e-02  -9.8199e-03
 261  9.9924e-01  9.9815e-01  9.9838e-01  8.4451e-02   1.3035e-02  1.4164e-02  1.1879e-02 -7.3911e-04    1.7156e-01   7.2554e-02  -9.5889e-03
 262  9.9923e-01  9.9814e-01  9.9838e-01  8.4243e-02   1.3399e-02  1.4249e-02  1.1795e-02 -1.0974e-03    1.7140e-01   7.2561e-02  -9.2219e-03
 263  9.9923e-01  9.9814e-01  9.9837e-01  8.4038e-02   1.3887e-02  1.4493e-02  1.1441e-02 -1.3693e-03    1.7135e-01   7.2505e-02  -8.8178e-03
 264  9.9923e-01  9.9813e-01  9.9837e-01  8.3802e-02   1.4311e-02  1.4845e-02  1.1291e-02 -1.3779e-03    1.7124e-01   7.2468e-02  -8.4456e-03
 265  9.9923e-01  9.9812e-01  9.9836e-01  8.3579e-02   1.4840e-02  1.5331e-02  1.1111e-02 -1.2946e-03    1.7107e-01   7.2475e-02  -7.9082e-03
 266  9.9922e-01  9.9812e-01  9.9835e-01  8.3306e-02   1.5459e-02  1.5870e-02  1.0952e-02 -1.1682e-03    1.7098e-01   7.2388e-02  -7.4017e-03
 267  9.9922e-01  9.9811e-01  9.9835e-01  8.3115e-02   1.6132e-02  1.6332e-02  1.1248e-02 -9.8730e-04    1.7101e-01   7.2595e-02  -6.9285e-03
 268  9.9922e-01  9.9810e-01  9.9834e-01  8.2962e-02   1.6863e-02  1.6844e-02  1.1545e-02 -8.8930e-04    1.7102e-01   7.2838e-02  -6.6120e-03
 269  9.9921e-01  9.9810e-01  9.9834e-01  8.2791e-02   1.7577e-02  1.7340e-02  1.1700e-02 -6.2251e-04    1.7067e-01   7.2824e-02  -6.3914e-03
 270  9.9921e-01  9.9809e-01  9.9833e-01  8.2579e-02   1.8236e-02  1.7780e-02  1.1964e-02 -6.2115e-04    1.7029e-01   7.2677e-02  -6.2220e-03
 271  9.9921e-01  9.9808e-01  9.9832e-01  8.2350e-02   1.8901e-02  1.8308e-02  1.2207e-02  2.8634e-05    1.6985e-01   7.2438e-02  -5.9742e-03
 272  9.9921e-01  9.9808e-01  9.9832e-01  8.2286e-02   1.9480e-02  1.8742e-02  1.2627e-02  3.9885e-04    1.6952e-01   7.2373e-02  -5.8584e-03
 273  9.9920e-01  9.9807e-01  9.9831e-01  8.2261e-02   2.0063e-02  1.9158e-02  1.3177e-02  1.0250e-03    1.6898e-01   7.2072e-02  -5.8789e-03
 274  9.9920e-01  9.9806e-01  9.9831e-01  8.2272e-02   2.0775e-02  1.9519e-02  1.3440e-02  1.6277e-03    1.6845e-01   7.1642e-02  -5.7880e-03
 275  9.9920e-01  9.9806e-01  9.9830e-01  8.2148e-02   2.1241e-02  1.9864e-02  1.4030e-02  1.9183e-03    1.6798e-01   7.1127e-02  -5.7270e-03
 276  9.9919e-01  9.9805e-01  9.9829e-01  8.2031e-02   2.1702e-02  2.0250e-02  1.4174e-02  1.7977e-03    1.6750e-01   7.0529e-02  -5.7229e-03
 277  9.9919e-01  9.9804e-01  9.9829e-01  8.2055e-02   2.2181e-02  2.0770e-02  1.4527e-02  1.3501e-03    1.6720e-01   7.0238e-02  -5.5851e-03
 278  9.9919e-01  9.9804e-01  9.9828e-01  8.2122e-02   2.2689e-02  2.1262e-02  1.4796e-02  1.2620e-03    1.6697e-01   6.9871e-02  -5.5455e-03
 279  9.9919e-01  9.9803e-01  9.9828e-01  8.2095e-02   2.3031e-02  2.1694e-02  1.4788e-02  1.8584e-03    1.6673e-01   6.9572e-02  -5.5130e-03
 280  9.9918e-01  9.9802e-01  9.9827e-01  8.2116e-02   2.3461e-02  2.2130e-02  1.4499e-02  2.3177e-03    1.6643e-01   6.9185e-02  -5.4478e-03
 281  9.9918e-01  9.9802e-01  9.9827e-01  8.2186e-02   2.3870e-02  2.2637e-02  1.4270e-02  2.6255e-03    1.6599e-01   6.8521e-02  -5.6385e-03
 282  9.9918e-01  9.9801e-01  9.9826e-01  8.2248e-02   2.4461e-02  2.3313e-02  1.4114e-02  3.0787e-03    1.6556e-01   6.7989e-02  -5.7657e-03
 283  9.9917e-01  9.9800e-01  9.9825e-01  8.2288e-02   2.4918e-02  2.4007e-02  1.3689e-02  3.6773e-03    1.6506e-01   6.7518e-02  -5.6430e-03
 284  9.9917e-01  9.9800e-01  9.9825e-01  8.2308e-02   2.5331e-02  2.4687e-02  1.3384e-02  4.5249e-03    1.6452e-01   6.7226e-02  -5.5701e-03
 285  9.9917e-01  9.9799e-01  9.9824e-01  8.2360e-02   2.5863e-02  2.5562e-02  1.3294e-02  5.0403e-03    1.6393e-01   6.7074e-02  -5.5222e-03
 286  9.9917e-01  9.9798e-01  9.9824e-01  8.2479e-02   2.6501e-02  2.6391e-02  1.3379e-02  5.8040e-03    1.6330e-01   6.6774e-02  -5.4594e-03
 287  9.9916e-01  9.9798e-01  9.9823e-01  8.2627e-02   2.6835e-02  2.7020e-02  1.3683e-02  6.9027e-03    1.6254e-01   6.6517e-02  -5.3333e-03
 288  9.9916e-01  9.9797e-01  9.9822e-01  8.2749e-02   2.7214e-02  2.7600e-02  1.4192e-02  7.6394e-03    1.6174e-01   6.6449e-02  -5.1436e-03
 289  9.9916e-01  9.9796e-01  9.9822e-01  8.2843e-02   2.7645e-02  2.8157e-02  1.4644e-02  8.1597e-03    1.6142e-01   6.6557e-02  -4.7978e-03
 290  9.9915e-01  9.9796e-01  9.9821e-01  8.3017e-02   2.7963e-02  2.8466e-02  1.4748e-02  8.2327e-03    1.6115e-01   6.6793e-02  -4.5335e-03
 291  9.9915e-01  9.9795e-01  9.9820e-01  8.3260e-02   2.8213e-02  2.8726e-02  1.4871e-02  8.7387e-03    1.6073e-01   6.6748e-02  -4.2298e-03
 292  9.9915e-01  9.9794e-01  9.9820e-01  8.3482e-02   2.8250e-02  2.8900e-02  1.4687e-02  9.1735e-03    1.6038e-01   6.6656e-02  -3.9007e-03
 293  9.9915e-01  9.9794e-01  9.9819e-01  8.3682e-02   2.8290e-02  2.8933e-02  1.4346e-02  9.7162e-03    1.5975e-01   6.6671e-02  -4.0406e-03
 294  9.9914e-01  9.9793e-01  9.9819e-01  8.3724e-02   2.8364e-02  2.8865e-02  1.3869e-02  1.0363e-02    1.5908e-01   6.6634e-02  -4.1121e-03
 295  9.9914e-01  9.9792e-01  9.9818e-01  8.3752e-02   2.8291e-02  2.8641e-02  1.3028e-02  1.1004e-02    1.5857e-01   6.6478e-02  -4.1950e-03
 296  9.9914e-01  9.9791e-01  9.9817e-01  8.3843e-02   2.8190e-02  2.8499e-02  1.2566e-02  1.1642e-02    1.5814e-01   6.6045e-02  -4.3609e-03
 297  9.9913e-01  9.9791e-01  9.9817e-01  8.3972e-02   2.8108e-02  2.8299e-02  1.2299e-02  1.2362e-02    1.5787e-01   6.5760e-02  -4.2821e-03
 298  9.9913e-01  9.9790e-01  9.9816e-01  8.4076e-02   2.8017e-02  2.8117e-02  1.2023e-02  1.2830e-02    1.5757e-01   6.5528e-02  -4.1671e-03
 299  9.9913e-01  9.9789e-01  9.9816e-01  8.4199e-02   2.7879e-02  2.8148e-02  1.1235e-02  1.3253e-02    1.5738e-01   6.5198e-02  -4.0393e-03
 300  9.9913e-01  9.9789e-01  9.9815e-01  8.4290e-02   2.7954e-02  2.8290e-02  1.0480e-02  1.3964e-02    1.5701e-01   6.4944e-02  -3.8322e-03
 301  9.9912e-01  9.9788e-01  9.9814e-01  8.4305e-02   2.8270e-02  2.8675e-02  9.5790e-03  1.4055e-02    1.5657e-01   6.4527e-02  -3.6586e-03
 302  9.9912e-01  9.9787e-01  9.9814e-01  8.4352e-02   2.8483e-02  2.8982e-02  8.6390e-03  1.4333e-02    1.5617e-01   6.4160e-02  -3.5255e-03
 303  9.9912e-01  9.9787e-01  9.9813e-01  8.4283e-02   2.8569e-02  2.9095e-02  7.7330e-03  1.4766e-02    1.5593e-01   6.3971e-02  -3.3774e-03
 304  9.9911e-01  9.9786e-01  9.9812e-01  8.4128e-02   2.8629e-02  2.9095e-02  7.1235e-03  1.4883e-02    1.5572e-01   6.3828e-02  -3.3305e-03
 305  9.9911e-01  9.9785e-01  9.9812e-01  8.3878e-02   2.8759e-02  2.9125e-02  6.3883e-03  1.5115e-02    1.5557e-01   6.3571e-02  -3.2599e-03
 306  9.9911e-01  9.9785e-01  9.9811e-01  8.3592e-02   2.8883e-02  2.9272e-02  5.7125e-03  1.5397e-02    1.5543e-01   6.3250e-02  -3.2627e-03
 307  9.9911e-01  9.9784e-01  9.9811e-01  8.3223e-02   2.8921e-02  2.9375e-02  5.1151e-03  1.5355e-02    1.5561e-01   6.3156e-02  -3.2173e-03
 308  9.9910e-01  9.9783e-01  9.9810e-01  8.2796e-02   2.8970e-02  2.9468e-02  4.6742e-03  1.5329e-02    1.5579e-01   6.3111e-02  -3.1465e-03
 309  9.9910e-01  9.9783e-01  9.9809e-01  8.2468e-02   2.8907e-02  2.9511e-02  4.4205e-03  1.5104e-02    1.5577e-01   6.2907e-02  -3.2798e-03
 310  9.9910e-01  9.9782e-01  9.9809e-01  8.2186e-02   2.8769e-02  2.9467e-02  4.0795e-03  1.4933e-02    1.5564e-01   6.2828e-02  -3.4289e-03
 311  9.9909e-01  9.9781e-01  9.9808e-01  8.1802e-02   2.8664e-02  2.9566e-02  3.6988e-03  1.4807e-02    1.5534e-01   6.2749e-02  -3.6906e-03
 312  9.9909e-01  9.9781e-01  9.9808e-01  8.1468e-02   2.8459e-02  2.9563e-02  3.6011e-03  1.4491e-02    1.5492e-01   6.2644e-02  -3.9370e-03
 313  9.9909e-01  9.9780e-01  9.9807e-01  8.1102e-02   2.8356e-02  2.9779e-02  3.8202e-03  1.3598e-02    1.5438e-01   6.2605e-02  -4.0203e-03
 314  9.9909e-01  9.9779e-01  9.9806e-01  8.0643e-02   2.8290e-02  2.9969e-02  4.1133e-03  1.2828e-02    1.5387e-01   6.2545e-02  -4.0459e-03
 315  9.9908e-01  9.9779e-01  9.9806e-01  8.0069e-02   2.8275e-02  3.0281e-02  4.7164e-03  1.2419e-02    1.5303e-01   6.2430e-02  -4.0913e-03
 316  9.9908e-01  9.9778e-01  9.9805e-01  7.9425e-02   2.8389e-02  3.0726e-02  5.1314e-03  1.1856e-02    1.5222e-01   6.2337e-02  -4.1860e-03
 317  9.9908e-01  9.9777e-01  9.9805e-01  7.8793e-02   2.8493e-02  3.1171e-02  5.7371e-03  1.1559e-02    1.5160e-01   6.2410e-02  -4.2370e-03
 318  9.9907e-01  9.9777e-01  9.9804e-01  7.8205e-02   2.8560e-02  3.1443e-02  6.1779e-03  1.1259e-02    1.5095e-01   6.2490e-02  -4.3618e-03
 319  9.9907e-01  9.9776e-01  9.9803e-01  7.7724e-02   2.8420e-02  3.1692e-02  6.3457e-03  1.1305e-02    1.5027e-01   6.2717e-02  -4.6453e-03
 320  9.9907e-01  9.9775e-01  9.9803e-01  7.7167e-02   2.8070e-02  3.1823e-02  6.4995e-03  1.1001e-02    1.4967e-01   6.2973e-02  -4.9416e-03
 321  9.9907e-01  9.9774e-01  9.9802e-01  7.6711e-02   2.7911e-02  3.2046e-02  6.7186e-03  1.0552e-02    1.4925e-01   6.3390e-02  -5.0979e-03
 322  9.9906e-01  9.9774e-01  9.9801e-01  7.6357e-02   2.7772e-02  3.2287e-02  6.9476e-03  1.0215e-02    1.4889e-01   6.3714e-02  -5.1706e-03
 323  9.9906e-01  9.9773e-01  9.9801e-01  7.5997e-02   2.7751e-02  3.2575e-02  6.7198e-03  9.7854e-03    1.4869e-01   6.3957e-02  -5.3374e-03
 324  9.9906e-01  9.9772e-01  9.9800e-01  7.5748e-02   2.7692e-02  3.2772e-02  6.2600e-03  9.1892e-03    1.4848e-01   6.3988e-02  -5.4781e-03
 325  9.9905e-01  9.9772e-01  9.9800e-01  7.5535e-02   2.7670e-02  3.2897e-02  5.8725e-03  8.5791e-03    1.4807e-01   6.3680e-02  -5.4702e-03
 326  9.9905e-01  9.9771e-01  9.9799e-01  7.5431e-02   2.7817e-02  3.3254e-02  5.6877e-03  8.5319e-03    1.4765e-01   6.3318e-02  -5.5838e-03
 327  9.9905e-01  9.9770e-01  9.9798e-01  7.5361e-02   2.7900e-02  3.3588e-02  5.0766e-03  8.4354e-03    1.4762e-01   6.3088e-02  -6.1257e-03
 328  9.9905e-01  9.9770e-01  9.9798e-01  7.5394e-02   2.7732e-02  3.3673e-02  4.6108e-03  8.3489e-03    1.4752e-01   6.2982e-02  -6.5055e-03
 329  9.9904e-01  9.9769e-01  9.9797e-01  7.5459e-02   2.7521e-02  3.3765e-02  4.4497e-03  8.2051e-03    1.4738e-01   6.2997e-02  -6.8313e-03
 330  9.9904e-01  9.9768e-01  9.9796e-01  7.5561e-02   2.7384e-02  3.3963e-02  4.8662e-03  8.3046e-03    1.4731e-01   6.2860e-02  -7.1486e-03
 331  9.9904e-01  9.9768e-01  9.9796e-01  7.5826e-02   2.7021e-02  3.4033e-02  5.6108e-03  8.3976e-03    1.4755e-01   6.3183e-02  -7.4690e-03
 332  9.9903e-01  9.9767e-01  9.9795e-01  7.6093e-02   2.6710e-02  3.4155e-02  6.1038e-03  8.3788e-03    1.4782e-01   6.3687e-02  -7.8025e-03
 333  9.9903e-01  9.9766e-01  9.9795e-01  7.6352e-02   2.6333e-02  3.3979e-02  6.7430e-03  8.5440e-03    1.4776e-01   6.3741e-02  -8.1066e-03
 334  9.9903e-01  9.9766e-01  9.9794e-01  7.6587e-02   2.6056e-02  3.3815e-02  7.0855e-03  8.7445e-03    1.4766e-01   6.3718e-02  -8.4146e-03
 335  9.9903e-01  9.9765e-01  9.9793e-01  7.6879e-02   2.5862e-02  3.3598e-02  7.5638e-03  8.9932e-03    1.4749e-01   6.3791e-02  -8.9329e-03
 336  9.9902e-01  9.9764e-01  9.9793e-01  7.7071e-02   2.5655e-02  3.3379e-02  8.1892e-03  8.9398e-03    1.4740e-01   6.3723e-02  -9.4041e-03
 337  9.9902e-01  9.9764e-01  9.9792e-01  7.7235e-02   2.5645e-02  3.3144e-02  8.5390e-03  8.8084e-03    1.4751e-01   6.3779e-02  -9.8381e-03
 338  9.9902e-01  9.9763e-01  9.9792e-01  7.7459e-02   2.5606e-02  3.2900e-02  8.7662e-03  9.0049e-03    1.4760e-01   6.3905e-02  -1.0179e-02
 339  9.9901e-01  9.9762e-01  9.9791e-01  7.7692e-02   2.5362e-02  3.2407e-02  8.8301e-03  9.1431e-03    1.4808e-01   6.4338e-02  -1.0350e-02
 340  9.9901e-01  9.9762e-01  9.9790e-01  7.7897e-02   2.4888e-02  3.1848e-02  8.6673e-03  9.3343e-03    1.4868e-01   6.4675e-02  -1.0573e-02
 341  9.9901e-01  9.9761e-01  9.9790e-01  7.8169e-02   2.4308e-02  3.1399e-02  8.4853e-03  9.7635e-03    1.4890e-01   6.4532e-02  -1.0611e-02
 342  9.9901e-01  9.9760e-01  9.9789e-01  7.8324e-02   2.3859e-02  3.0960e-02  8.5424e-03  1.0306e-02    1.4915e-01   6.4591e-02  -1.0704e-02
 343  9.9900e-01  9.9759e-01  9.9788e-01  7.8458e-02   2.3224e-02  3.0412e-02  9.0461e-03  1.1196e-02    1.4938e-01   6.5089e-02  -1.0906e-02
 344  9.9900e-01  9.9759e-01  9.9788e-01  7.8584e-02   2.2681e-02  2.9944e-02  9.2183e-03  1.1801e-02    1.4966e-01   6.5536e-02  -1.1039e-02
 345  9.9900e-01  9.9758e-01  9.9787e-01  7.8597e-02   2.1953e-02  2.9256e-02  9.5967e-03  1.1601e-02    1.4952e-01   6.5989e-02  -1.0861e-02
 346  9.9899e-01  9.9757e-01  9.9787e-01  7.8559e-02   2.1477e-02  2.8739e-02  9.9594e-03  1.1447e-02    1.4938e-01   6.6353e-02  -1.0770e-02
 347  9.9899e-01  9.9757e-01  9.9786e-01  7.8543e-02   2.1000e-02  2.8153e-02  1.0367e-02  1.1440e-02    1.4957e-01   6.6371e-02  -1.0965e-02
 348  9.9899e-01  9.9756e-01  9.9785e-01  7.8605e-02   2.0561e-02  2.7555e-02  1.0413e-02  1.1448e-02    1.4964e-01   6.6410e-02  -1.1269e-02
 349  9.9899e-01  9.9755e-01  9.9785e-01  7.8679e-02   2.0106e-02  2.6920e-02  1.0463e-02  1.1198e-02    1.4965e-01   6.6097e-02  -1.1641e-02
 350  9.9898e-01  9.9755e-01  9.9784e-01  7.8761e-02   1.9648e-02  2.6236e-02  1.0518e-02  1.1397e-02    1.4960e-01   6.5830e-02  -1.2015e-02
 351  9.9898e-01  9.9754e-01  9.9783e-01  7.8788e-02   1.9108e-02  2.5586e-02  1.0612e-02  1.1677e-02    1.4941e-01   6.5829e-02  -1.2225e-02
 352  9.9898e-01  9.9753e-01  9.9783e-01  7.8787e-02   1.8524e-02  2.4926e-02  1.1005e-02  1.1842e-02    1.4930e-01   6.5917e-02  -1.2303e-02
 353  9.9897e-01  9.9753e-01  9.9782e-01  7.8815e-02   1.7863e-02  2.4190e-02  1.1249e-02  1.1970e-02    1.4942e-01   6.5720e-02  -1.2484e-02
 354  9.9897e-01  9.9752e-01  9.9781e-01  7.8637e-02   1.7221e-02  2.3438e-02  1.1487e-02  1.1761e-02    1.4954e-01   6.5582e-02  -1.2737e-02
 355  9.9897e-01  9.9751e-01  9.9781e-01  7.8595e-02   1.6767e-02  2.2847e-02  1.1795e-02  1.1573e-02    1.4970e-01   6.5488e-02  -1.2942e-02
 356  9.9897e-01  9.9751e-01  9.9780e-01  7.8626e-02   1.6333e-02  2.2234e-02  1.1937e-02  1.1293e-02    1.4989e-01   6.5485e-02  -1.3091e-02
 357  9.9896e-01  9.9750e-01  9.9780e-01  7.8573e-02   1.6032e-02  2.1567e-02  1.1680e-02  1.1188e-02    1.5029e-01   6.5566e-02  -1.3172e-02
 358  9.9896e-01  9.9749e-01  9.9779e-01  7.8456e-02   1.5715e-02  2.0791e-02  1.1733e-02  1.1018e-02    1.5065e-01   6.5559e-02  -1.3267e-02
 359  9.9896e-01  9.9749e-01  9.9778e-01  7.8366e-02   1.5425e-02  2.0045e-02  1.1523e-02  1.0960e-02    1.5085e-01   6.5470e-02  -1.3440e-02
 360  9.9895e-01  9.9748e-01  9.9778e-01  7.8326e-02   1.5316e-02  1.9540e-02  1.1399e-02  1.0841e-02    1.5103e-01   6.5264e-02  -1.3622e-02
 361  9.9895e-01  9.9747e-01  9.9777e-01  7.8260e-02   1.5185e-02  1.9023e-02  1.1479e-02  1.0687e-02    1.5147e-01   6.4833e-02  -1.3564e-02
 362  9.9895e-01  9.9747e-01  9.9776e-01  7.8191e-02   1.5156e-02  1.8659e-02  1.1602e-02  1.0444e-02    1.5201e-01   6.4472e-02  -1.3467e-02
 363  9.9895e-01  9.9746e-01  9.9776e-01  7.8072e-02   1.5051e-02  1.8354e-02  1.1932e-02  1.0242e-02    1.5271e-01   6.4297e-02  -1.3308e-02
 364  9.9894e-01  9.9745e-01  9.9775e-01  7.7951e-02   1.4975e-02  1.8267e-02  1.2198e-02  9.9134e-03    1.5337e-01   6.4178e-02  -1.3221e-02
 365  9.9894e-01  9.9744e-01  9.9775e-01  7.7809e-02   1.5080e-02  1.8283e-02  1.2590e-02  9.8410e-03    1.5390e-01   6.3805e-02  -1.3122e-02
 366  9.9894e-01  9.9744e-01  9.9774e-01  7.7618e-02   1.4927e-02  1.8285e-02  1.2914e-02  9.8964e-03    1.5437e-01   6.3493e-02  -1.3009e-02
 367  9.9893e-01  9.9743e-01  9.9773e-01  7.7542e-02   1.4596e-02  1.8164e-02  1.2968e-02  9.7160e-03    1.5466e-01   6.3056e-02  -1.2977e-02
 368  9.9893e-01  9.9742e-01  9.9773e-01  7.7520e-02   1.4353e-02  1.7987e-02  1.3211e-02  9.7638e-03    1.5495e-01   6.2381e-02  -1.2992e-02
 369  9.9893e-01  9.9742e-01  9.9772e-01  7.7422e-02   1.4190e-02  1.7877e-02  1.3169e-02  9.7297e-03    1.5502e-01   6.1593e-02  -1.2718e-02
 370  9.9893e-01  9.9741e-01  9.9772e-01  7.7431e-02   1.4229e-02  1.7997e-02  1.2918e-02  9.5633e-03    1.5509e-01   6.0800e-02  -1.2405e-02
 371  9.9892e-01  9.9740e-01  9.9771e-01  7.7613e-02   1.4319e-02  1.8308e-02  1.2582e-02  9.0441e-03    1.5512e-01   5.9819e-02  -1.2139e-02
 372  9.9892e-01  9.9740e-01  9.9770e-01  7.7734e-02   1.4232e-02  1.8475e-02  1.2383e-02  8.7154e-03    1.5513e-01   5.8739e-02  -1.1842e-02
 373  9.9892e-01  9.9739e-01  9.9770e-01  7.7817e-02   1.4266e-02  1.8598e-02  1.1962e-02  7.9365e-03    1.5491e-01   5.7517e-02  -1.1966e-02
 374  9.9891e-01  9.9738e-01  9.9769e-01  7.7912e-02   1.4303e-02  1.8693e-02  1.1979e-02  7.5414e-03    1.5474e-01   5.6263e-02  -1.2152e-02
 375  9.9891e-01  9.9738e-01  9.9768e-01  7.8022e-02   1.4382e-02  1.8774e-02  1.1822e-02  7.1079e-03    1.5481e-01   5.5216e-02  -1.2163e-02
 376  9.9891e-01  9.9737e-01  9.9768e-01  7.8151e-02   1.4350e-02  1.8892e-02  1.1758e-02  7.0989e-03    1.5485e-01   5.4073e-02  -1.2066e-02
 377  9.9891e-01  9.9736e-01  9.9767e-01  7.8254e-02   1.4350e-02  1.8911e-02  1.1588e-02  6.9406e-03    1.5490e-01   5.3117e-02  -1.2169e-02
 378  9.9890e-01  9.9736e-01  9.9767e-01  7.8354e-02   1.4223e-02  1.8531e-02  1.1079e-02  6.6106e-03    1.5503e-01   5.2298e-02  -1.2258e-02
 379  9.9890e-01  9.9735e-01  9.9766e-01  7.8431e-02   1.4463e-02  1.8477e-02  1.0393e-02  6.2002e-03    1.5515e-01   5.1554e-02  -1.2508e-02
 380  9.9890e-01  9.9734e-01  9.9765e-01  7.8557e-02   1.4688e-02  1.8409e-02  9.9102e-03  6.0503e-03    1.5525e-01   5.0885e-02  -1.2648e-02
 381  9.9889e-01  9.9734e-01  9.9765e-01  7.8613e-02   1.4774e-02  1.8068e-02  9.4394e-03  6.1276e-03    1.5575e-01   5.0477e-02  -1.2854e-02
 382  9.9889e-01  9.9733e-01  9.9764e-01  7.8649e-02   1.4769e-02  1.7516e-02  9.1908e-03  6.0625e-03    1.5633e-01   4.9925e-02  -1.2894e-02
 383  9.9889e-01  9.9732e-01  9.9764e-01  7.8792e-02   1.4855e-02  1.7075e-02  8.8103e-03  6.0486e-03    1.5679e-01   4.9750e-02  -1.3011e-02
 384  9.9889e-01  9.9732e-01  9.9763e-01  7.8803e-02   1.5048e-02  1.6608e-02  8.6531e-03  6.1901e-03    1.5726e-01   4.9680e-02  -1.3265e-02
 385  9.9888e-01  9.9731e-01  9.9762e-01  7.8874e-02   1.5138e-02  1.5981e-02  8.3872e-03  5.9412e-03    1.5740e-01   4.9548e-02  -1.3443e-02
 386  9.9888e-01  9.9730e-01  9.9762e-01  7.8961e-02   1.5100e-02  1.5256e-02  8.2738e-03  5.8952e-03    1.5755e-01   4.9460e-02  -1.3607e-02
 387  9.9888e-01  9.9730e-01  9.9761e-01  7.9074e-02   1.4941e-02  1.4488e-02  8.0145e-03  5.5969e-03    1.5750e-01   4.9245e-02  -1.3574e-02
 388  9.9887e-01  9.9729e-01  9.9760e-01  7.9207e-02   1.5007e-02  1.3916e-02  7.6013e-03  5.5591e-03    1.5727e-01   4.9040e-02  -1.3614e-02
 389  9.9887e-01  9.9728e-01  9.9760e-01  7.9446e-02   1.5086e-02  1.3547e-02  6.9099e-03  5.6204e-03    1.5741e-01   4.8754e-02  -1.3820e-02
 390  9.9887e-01  9.9728e-01  9.9759e-01  7.9645e-02   1.5128e-02  1.3252e-02  6.4759e-03  5.5745e-03    1.5759e-01   4.8418e-02  -1.4036e-02
 391  9.9887e-01  9.9727e-01  9.9759e-01  7.9822e-02   1.5060e-02  1.2864e-02  6.0804e-03  5.7712e-03    1.5803e-01   4.8126e-02  -1.4077e-02
 392  9.9886e-01  9.9726e-01  9.9758e-01  7.9969e-02   1.4909e-02  1.2427e-02  5.6242e-03  5.9759e-03    1.5836e-01   4.7950e-02  -1.4026e-02
 393  9.9886e-01  9.9726e-01  9.9757e-01  7.9997e-02   1.4567e-02  1.2055e-02  5.5938e-03  5.7983e-03    1.5876e-01   4.8202e-02  -1.3576e-02
 394  9.9886e-01  9.9725e-01  9.9757e-01  8.0081e-02   1.4302e-02  1.1817e-02  5.4722e-03  5.6586e-03    1.5918e-01   4.8289e-02  -1.3132e-02
 395  9.9885e-01  9.9724e-01  9.9756e-01  8.0203e-02   1.4164e-02  1.1629e-02  5.6161e-03  5.2587e-03    1.5923e-01   4.8190e-02  -1.2713e-02
 396  9.9885e-01  9.9724e-01  9.9756e-01  8.0311e-02   1.4077e-02  1.1439e-02  6.2201e-03  5.0148e-03    1.5930e-01   4.8078e-02  -1.2253e-02
 397  9.9885e-01  9.9723e-01  9.9755e-01  8.0418e-02   1.4064e-02  1.1285e-02  7.0957e-03  4.9209e-03    1.5965e-01   4.8489e-02  -1.1909e-02
 398  9.9885e-01  9.9722e-01  9.9754e-01  8.0501e-02   1.3966e-02  1.1246e-02  7.6196e-03  4.5529e-03    1.6010e-01   4.9151e-02  -1.1535e-02
 399  9.9884e-01  9.9722e-01  9.9754e-01  8.0681e-02   1.3875e-02  1.1244e-02  8.0800e-03  3.9325e-03    1.6034e-01   4.9600e-02  -1.0965e-02
 400  9.9884e-01  9.9721e-01  9.9753e-01  8.0794e-02   1.3634e-02  1.0983e-02  8.5620e-03  3.4600e-03    1.6056e-01   5.0178e-02  -1.0314e-02
 401  9.9884e-01  9.9720e-01  9.9753e-01  8.0756e-02   1.3424e-02  1.0634e-02  8.8651e-03  3.0636e-03    1.6035e-01   5.0589e-02  -9.7853e-03
 402  9.9883e-01  9.9720e-01  9.9752e-01  8.0662e-02   1.3227e-02  1.0307e-02  9.5485e-03  2.9036e-03    1.6008e-01   5.1059e-02  -9.3453e-03
 403  9.9883e-01  9.9719e-01  9.9751e-01  8.0563e-02   1.3189e-02  1.0094e-02  1.0282e-02  2.4428e-03    1.5962e-01   5.1362e-02  -8.6858e-03
 404  9.9883e-01  9.9718e-01  9.9751e-01  8.0550e-02   1.3426e-02  9.9916e-03  1.0865e-02  2.0630e-03    1.5917e-01   5.1825e-02  -8.0179e-03
 405  9.9883e-01  9.9718e-01  9.9750e-01  8.0430e-02   1.3471e-02  9.8434e-03  1.1776e-02  1.8754e-03    1.5930e-01   5.2219e-02  -7.4472e-03
 406  9.9882e-01  9.9717e-01  9.9749e-01  8.0183e-02   1.3450e-02  9.6110e-03  1.2769e-02  1.6581e-03    1.5938e-01   5.2475e-02  -6.8668e-03
 407  9.9882e-01  9.9716e-01  9.9749e-01  8.0028e-02   1.3435e-02  9.4796e-03  1.3441e-02  1.4871e-03    1.5917e-01   5.2571e-02  -6.3608e-03
 408  9.9882e-01  9.9716e-01  9.9748e-01  7.9892e-02   1.3386e-02  9.2727e-03  1.3974e-02  1.4563e-03    1.5894e-01   5.2587e-02  -5.9595e-03
 409  9.9882e-01  9.9715e-01  9.9748e-01  7.9723e-02   1.3339e-02  9.0987e-03  1.4266e-02  1.6786e-03    1.5885e-01   5.2711e-02  -5.5333e-03
 410  9.9881e-01  9.9714e-01  9.9747e-01  7.9436e-02   1.3187e-02  8.9946e-03  1.4249e-02  1.8699e-03    1.5868e-01   5.2720e-02  -5.2821e-03
 411  9.9881e-01  9.9713e-01  9.9746e-01  7.9173e-02   1.3035e-02  9.0423e-03  1.4323e-02  1.6007e-03    1.5851e-01   5.2917e-02  -5.1145e-03
 412  9.9881e-01  9.9713e-01  9.9746e-01  7.8962e-02   1.2838e-02  9.1486e-03  1.4435e-02  1.5002e-03    1.5836e-01   5.3096e-02  -4.8592e-03
 413  9.9880e-01  9.9712e-01  9.9745e-01  7.8701e-02   1.2547e-02  9.2060e-03  1.4468e-02  1.7653e-03    1.5796e-01   5.3493e-02  -4.5758e-03
 414  9.9880e-01  9.9712e-01  9.9745e-01  7.8463e-02   1.2371e-02  9.3611e-03  1.4926e-02  2.1275e-03    1.5754e-01   5.3861e-02  -4.2519e-03
 415  9.9880e-01  9.9711e-01  9.9744e-01  7.8168e-02   1.2035e-02  9.4463e-03  1.5565e-02  2.5670e-03    1.5711e-01   5.3993e-02  -4.0581e-03
 416  9.9880e-01  9.9710e-01  9.9743e-01  7.7924e-02   1.1701e-02  9.4604e-03  1.5688e-02  3.0887e-03    1.5665e-01   5.4214e-02  -3.9914e-03
 417  9.9879e-01  9.9710e-01  9.9743e-01  7.7707e-02   1.1531e-02  9.5279e-03  1.6106e-02  3.6537e-03    1.5585e-01   5.4059e-02  -3.9502e-03
 418  9.9879e-01  9.9709e-01  9.9742e-01  7.7622e-02   1.1441e-02  9.7451e-03  1.6559e-02  3.8537e-03    1.5498e-01   5.3932e-02  -4.0092e-03
 419  9.9879e-01  9.9708e-01  9.9742e-01  7.7458e-02   1.1574e-02  1.0077e-02  1.7401e-02  4.0083e-03    1.5421e-01   5.3747e-02  -3.8365e-03
 420  9.9878e-01  9.9708e-01  9.9741e-01  7.7275e-02   1.1689e-02  1.0377e-02  1.7843e-02  4.3446e-03    1.5348e-01   5.3569e-02  -3.4948e-03
 421  9.9878e-01  9.9707e-01  9.9741e-01  7.7173e-02   1.1654e-02  1.0592e-02  1.8384e-02  4.5825e-03    1.5280e-01   5.3272e-02  -3.2249e-03
 422  9.9878e-01  9.9706e-01  9.9740e-01  7.7131e-02   1.1739e-02  1.0972e-02  1.8696e-02  4.7158e-03    1.5221e-01   5.2890e-02  -3.0036e-03
 423  9.9878e-01  9.9706e-01  9.9739e-01  7.7147e-02   1.1996e-02  1.1572e-02  1.9096e-02  4.9274e-03    1.5203e-01   5.2348e-02  -2.6381e-03
 424  9.9877e-01  9.9705e-01  9.9739e-01  7.7116e-02   1.2156e-02  1.2072e-02  1.8998e-02  5.3846e-03    1.5183e-01   5.1916e-02  -2.3070e-03
 425  9.9877e-01  9.9704e-01  9.9738e-01  7.7097e-02   1.2372e-02  1.2483e-02  1.8531e-02  6.1851e-03    1.5164e-01   5.1771e-02  -1.8481e-03
 426  9.9877e-01  9.9704e-01  9.9738e-01  7.7042e-02   1.2672e-02  1.2980e-02  1.8175e-02  6.7917e-03    1.5151e-01   5.1577e-02  -1.2752e-03
 427  9.9877e-01  9.9703e-01  9.9737e-01  7.6933e-02   1.2868e-02  1.3424e-02  1.7872e-02  7.1937e-03    1.5173e-01   5.1530e-02  -8.9030e-04
 428  9.9876e-01  9.9702e-01  9.9736e-01  7.6758e-02   1.3047e-02  1.3769e-02  1.7262e-02  7.3506e-03    1.5195e-01   5.1666e-02  -4.7041e-04
 429  9.9876e-01  9.9702e-01  9.9736e-01  7.6550e-02   1.3281e-02  1.4117e-02  1.6862e-02  7.1915e-03    1.5228e-01   5.1594e-02  -1.1815e-04
 430  9.9876e-01  9.9701e-01  9.9735e-01  7.6335e-02   1.3623e-02  1.4406e-02  1.6518e-02  7.3144e-03    1.5270e-01   5.1424e-02  3.4917e-04
 431  9.9875e-01  9.9700e-01  9.9735e-01  7.6221e-02   1.3956e-02  1.4747e-02  1.6209e-02  7.3348e-03    1.5292e-01   5.1304e-02  1.0530e-03
 432  9.9875e-01  9.9700e-01  9.9734e-01  7.6116e-02   1.4282e-02  1.4892e-02  1.6067e-02  7.2201e-03    1.5302e-01   5.1008e-02  1.7624e-03
 433  9.9875e-01  9.9699e-01  9.9733e-01  7.5975e-02   1.4523e-02  1.4924e-02  1.5912e-02  7.5196e-03    1.5327e-01   5.0675e-02  2.0006e-03
 434  9.9875e-01  9.9698e-01  9.9733e-01  7.5827e-02   1.4819e-02  1.4897e-02  1.5817e-02  7.3796e-03    1.5359e-01   5.0235e-02  2.1967e-03
 435  9.9874e-01  9.9698e-01  9.9732e-01  7.5621e-02   1.4842e-02  1.4710e-02  1.5691e-02  7.8062e-03    1.5362e-01   4.9318e-02  2.2842e-03
 436  9.9874e-01  9.9697e-01  9.9732e-01  7.5448e-02   1.4999e-02  1.4648e-02  1.5796e-02  7.8275e-03    1.5356e-01   4.8579e-02  2.3718e-03
 437  9.9874e-01  9.9696e-01  9.9731e-01  7.5241e-02   1.5131e-02  1.4448e-02  1.5640e-02  7.8910e-03    1.5351e-01   4.7909e-02  2.5307e-03
 438  9.9874e-01  9.9696e-01  9.9730e-01  7.5179e-02   1.5211e-02  1.4283e-02  1.5409e-02  7.7834e-03    1.5350e-01   4.7343e-02  2.6222e-03
 439  9.9873e-01  9.9695e-01  9.9730e-01  7.5035e-02   1.5336e-02  1.3950e-02  1.5165e-02  7.6274e-03    1.5337e-01   4.6988e-02  3.0261e-03
 440  9.9873e-01  9.9694e-01  9.9729e-01  7.4973e-02   1.5431e-02  1.3764e-02  1.5147e-02  7.5241e-03    1.5340e-01   4.6659e-02  3.5011e-03
 441  9.9873e-01  9.9694e-01  9.9728e-01  7.4959e-02   1.5561e-02  1.3729e-02  1.4921e-02  7.2737e-03    1.5351e-01   4.6324e-02  4.0185e-03
 442  9.9872e-01  9.9693e-01  9.9728e-01  7.4851e-02   1.5549e-02  1.3718e-02  1.4734e-02  6.7180e-03    1.5364e-01   4.5842e-02  4.5574e-03
 443  9.9872e-01  9.9692e-01  9.9727e-01  7.4721e-02   1.5566e-02  1.3609e-02  1.4703e-02  6.2633e-03    1.5332e-01   4.5353e-02  5.1976e-03
 444  9.9872e-01  9.9692e-01  9.9727e-01  7.4627e-02   1.5579e-02  1.3537e-02  1.4837e-02  6.1562e-03    1.5292e-01   4.4761e-02  5.6890e-03
 445  9.9872e-01  9.9691e-01  9.9726e-01  7.4424e-02   1.5578e-02  1.3230e-02  1.4781e-02  5.6797e-03    1.5248e-01   4.4230e-02  6.2180e-03
 446  9.9871e-01  9.9690e-01  9.9725e-01  7.4242e-02   1.5723e-02  1.2908e-02  1.4693e-02  5.3038e-03    1.5204e-01   4.3725e-02  6.7341e-03
 447  9.9871e-01  9.9690e-01  9.9725e-01  7.3997e-02   1.5766e-02  1.2520e-02  1.4747e-02  4.6106e-03    1.5168e-01   4.3613e-02  7.2019e-03
 448  9.9871e-01  9.9689e-01  9.9724e-01  7.3837e-02   1.5857e-02  1.2117e-02  1.4797e-02  4.0234e-03    1.5135e-01   4.3382e-02  7.7091e-03
 449  9.9870e-01  9.9688e-01  9.9723e-01  7.3582e-02   1.6031e-02  1.1914e-02  1.5053e-02  3.4184e-03    1.5103e-01   4.3093e-02  8.1235e-03
 450  9.9870e-01  9.9688e-01  9.9723e-01  7.3373e-02   1.6081e-02  1.1664e-02  1.5146e-02  2.9722e-03    1.5059e-01   4.2826e-02  8.6061e-03
 451  9.9870e-01  9.9687e-01  9.9722e-01  7.3097e-02   1.6228e-02  1.1554e-02  1.4875e-02  2.8399e-03    1.5035e-01   4.2689e-02  9.2369e-03
 452  9.9870e-01  9.9686e-01  9.9722e-01  7.2869e-02   1.6325e-02  1.1480e-02  1.4590e-02  3.0199e-03    1.5007e-01   4.2564e-02  9.8358e-03
 453  9.9869e-01  9.9686e-01  9.9721e-01  7.2479e-02   1.6397e-02  1.1345e-02  1.4389e-02  3.1349e-03    1.4984e-01   4.2354e-02  1.0439e-02
 454  9.9869e-01  9.9685e-01  9.9720e-01  7.2044e-02   1.6518e-02  1.1269e-02  1.3820e-02  3.2353e-03    1.4955e-01   4.2050e-02  1.1015e-02
 455  9.9869e-01  9.9684e-01  9.9720e-01  7.1630e-02   1.6454e-02  1.1217e-02  1.3398e-02  3.0141e-03    1.4944e-01   4.1760e-02  1.1687e-02
 456  9.9868e-01  9.9684e-01  9.9719e-01  7.1229e-02   1.6310e-02  1.0987e-02  1.2898e-02  2.9321e-03    1.4935e-01   4.1580e-02  1.2369e-02
 457  9.9868e-01  9.9683e-01  9.9718e-01  7.0899e-02   1.6171e-02  1.0862e-02  1.2981e-02  2.5744e-03    1.4917e-01   4.1658e-02  1.2751e-02
 458  9.9868e-01  9.9682e-01  9.9718e-01  7.0598e-02   1.5971e-02  1.0857e-02  1.3079e-02  2.2628e-03    1.4896e-01   4.1732e-02  1.3218e-02
 459  9.9868e-01  9.9682e-01  9.9717e-01  7.0320e-02   1.5592e-02  1.0877e-02  1.3284e-02  2.4958e-03    1.4892e-01   4.1829e-02  1.3506e-02
 460  9.9867e-01  9.9681e-01  9.9717e-01  7.0057e-02   1.5067e-02  1.0673e-02  1.3638e-02  2.8108e-03    1.4883e-01   4.2022e-02  1.3768e-02
 461  9.9867e-01  9.9680e-01  9.9716e-01  6.9826e-02   1.4578e-02  1.0534e-02  1.4250e-02  3.0827e-03    1.4865e-01   4.1865e-02  1.3843e-02
 462  9.9867e-01  9.9680e-01  9.9715e-01  6.9580e-02   1.4191e-02  1.0489e-02  1.4824e-02  3.1426e-03    1.4846e-01   4.1735e-02  1.3983e-02
 463  9.9866e-01  9.9679e-01  9.9715e-01  6.9337e-02   1.3839e-02  1.0383e-02  1.5314e-02  3.4656e-03    1.4814e-01   4.1817e-02  1.4214e-02
 464  9.9866e-01  9.9678e-01  9.9714e-01  6.9223e-02   1.3393e-02  1.0128e-02  1.5907e-02  3.3885e-03    1.4781e-01   4.1891e-02  1.4429e-02
 465  9.9866e-01  9.9678e-01  9.9713e-01  6.9103e-02   1.2715e-02  9.8332e-03  1.6479e-02  3.2047e-03    1.4755e-01   4.2165e-02  1.4549e-02
 466  9.9866e-01  9.9677e-01  9.9713e-01  6.8790e-02   1.2365e-02  9.7349e-03  1.7279e-02  3.1488e-03    1.4730e-01   4.2375e-02  1.4664e-02
 467  9.9865e-01  9.9676e-01  9.9712e-01  6.8502e-02   1.1968e-02  9.7256e-03  1.7381e-02  3.2006e-03    1.4686e-01   4.2799e-02  1.4732e-02
 468  9.9865e-01  9.9676e-01  9.9712e-01  6.8207e-02   1.1647e-02  9.8177e-03  1.7320e-02  3.5450e-03    1.4654e-01   4.3079e-02  1.4688e-02
 469  9.9865e-01  9.9675e-01  9.9711e-01  6.7861e-02   1.1105e-02  9.8655e-03  1.7231e-02  3.7256e-03    1.4617e-01   4.3139e-02  1.4593e-02
 470  9.9864e-01  9.9674e-01  9.9710e-01  6.7484e-02   1.0395e-02  9.7144e-03  1.7147e-02  4.1287e-03    1.4587e-01   4.3318e-02  1.4370e-02
 471  9.9864e-01  9.9674e-01  9.9710e-01  6.7081e-02   9.7847e-03  9.4324e-03  1.7118e-02  4.3324e-03    1.4551e-01   4.3418e-02  1.4047e-02
 472  9.9864e-01  9.9673e-01  9.9709e-01  6.6683e-02   9.0418e-03  9.0362e-03  1.7059e-02  4.5753e-03    1.4517e-01   4.3733e-02  1.3678e-02
 473  9.9864e-01  9.9672e-01  9.9708e-01  6.6344e-02   8.3080e-03  8.6796e-03  1.6762e-02  4.9437e-03    1.4489e-01   4.4257e-02  1.3364e-02
 474  9.9863e-01  9.9672e-01  9.9708e-01  6.6008e-02   7.4215e-03  8.1693e-03  1.6393e-02  5.5637e-03    1.4469e-01   4.4782e-02  1.3039e-02
 475  9.9863e-01  9.9671e-01  9.9707e-01  6.5710e-02   6.3845e-03  7.5291e-03  1.6318e-02  5.8834e-03    1.4442e-01   4.4806e-02  1.2689e-02
 476  9.9863e-01  9.9670e-01  9.9706e-01  6.5379e-02   5.4679e-03  6.9057e-03  1.6153e-02  5.9666e-03    1.4418e-01   4.4903e-02  1.2436e-02
 477  9.9863e-01  9.9670e-01  9.9706e-01  6.4949e-02   4.4333e-03  6.0168e-03  1.6575e-02  5.8423e-03    1.4416e-01   4.5081e-02  1.1966e-02
 478  9.9862e-01  9.9669e-01  9.9705e-01  6.4538e-02   3.6319e-03  5.2118e-03  1.6849e-02  5.4320e-03    1.4405e-01   4.5195e-02  1.1381e-02
 479  9.9862e-01  9.9668e-01  9.9705e-01  6.4022e-02   2.7975e-03  4.4203e-03  1.6694e-02  4.8975e-03    1.4424e-01   4.5100e-02  1.0890e-02
 480  9.9862e-01  9.9668e-01  9.9704e-01  6.3601e-02   2.0590e-03  3.7472e-03  1.6734e-02  4.4719e-03    1.4446e-01   4.4951e-02  1.0368e-02
 481  9.9861e-01  9.9667e-01  9.9703e-01  6.3170e-02   1.2549e-03  3.1472e-03  1.6627e-02  4.0843e-03    1.4438e-01   4.4774e-02  9.8685e-03
 482  9.9861e-01  9.9666e-01  9.9703e-01  6.2637e-02   5.8510e-04  2.6879e-03  1.6394e-02  4.0546e-03    1.4435e-01   4.4426e-02  9.3927e-03
 483  9.9861e-01  9.9665e-01  9.9702e-01  6.2214e-02  -4.1975e-05  2.1577e-03  1.6267e-02  3.9651e-03    1.4433e-01   4.4101e-02  8.8805e-03
 484  9.9861e-01  9.9665e-01  9.9701e-01  6.1757e-02  -5.5319e-04  1.6174e-03  1.6228e-02  3.9951e-03    1.4428e-01   4.3750e-02  8.3191e-03
 485  9.9860e-01  9.9664e-01  9.9701e-01  6.1405e-02  -8.6705e-04  1.1076e-03  1.6003e-02  4.3277e-03    1.4453e-01   4.3595e-02  7.8219e-03
 486  9.9860e-01  9.9663e-01  9.9700e-01  6.1025e-02  -1.3242e-03  5.6596e-04  1.5964e-02  4.5607e-03    1.4482e-01   4.3491e-02  7.2565e-03
 487  9.9860e-01  9.9663e-01  9.9699e-01  6.0663e-02  -1.7712e-03  1.1017e-04  1.5871e-02  4.6774e-03    1.4465e-01   4.3294e-02  6.8204e-03
 488  9.9860e-01  9.9662e-01  9.9699e-01  6.0402e-02  -2.2155e-03 -4.2830e-04 1.5902e-02  4.3808e-03     1.4448e-01   4.3150e-02  6.4581e-03
 489  9.9859e-01  9.9661e-01  9.9698e-01  6.0149e-02  -2.6806e-03 -1.1083e-03 1.6235e-02  4.2591e-03     1.4443e-01   4.2793e-02  5.9907e-03
 490  9.9859e-01  9.9661e-01  9.9698e-01  5.9917e-02  -3.0143e-03 -1.7346e-03 1.6475e-02  3.9374e-03     1.4445e-01   4.2272e-02  5.6640e-03
 491  9.9859e-01  9.9660e-01  9.9697e-01  5.9769e-02  -3.3014e-03 -2.2338e-03 1.7002e-02  3.6735e-03     1.4443e-01   4.1597e-02  5.5454e-03
 492  9.9858e-01  9.9659e-01  9.9696e-01  5.9587e-02  -3.6910e-03 -2.6910e-03 1.7496e-02  3.3643e-03     1.4443e-01   4.1030e-02  5.4744e-03
 493  9.9858e-01  9.9658e-01  9.9696e-01  5.9480e-02  -4.1098e-03 -3.1797e-03 1.7770e-02  3.1766e-03     1.4456e-01   4.0713e-02  5.5639e-03
 494  9.9858e-01  9.9658e-01  9.9695e-01  5.9349e-02  -4.5846e-03 -3.6774e-03 1.7879e-02  3.0679e-03     1.4465e-01   4.0460e-02  5.6130e-03
 495  9.9858e-01  9.9657e-01  9.9694e-01  5.9194e-02  -5.0443e-03 -4.2819e-03 1.8193e-02  3.1291e-03     1.4476e-01   4.0343e-02  5.3902e-03
 496  9.9857e-01  9.9656e-01  9.9694e-01  5.8973e-02  -5.5581e-03 -4.8577e-03 1.8215e-02  3.3436e-03     1.4485e-01   4.0327e-02  5.1155e-03
 497  9.9857e-01  9.9656e-01  9.9693e-01  5.8789e-02  -6.0849e-03 -5.4648e-03 1.7891e-02  3.7221e-03     1.4504e-01   4.0499e-02  4.8442e-03
 498  9.9857e-01  9.9655e-01  9.9692e-01  5.8625e-02  -6.6025e-03 -6.0756e-03 1.7689e-02  3.8888e-03     1.4517e-01   4.0698e-02  4.4981e-03
 499  9.9857e-01  9.9654e-01  9.9692e-01  5.8385e-02  -7.0525e-03 -6.6233e-03 1.7652e-02  4.2618e-03     1.4536e-01   4.0877e-02  4.5286e-03
 500  9.9856e-01  9.9654e-01  9.9691e-01  5.8213e-02  -7.5995e-03 -7.2963e-03 1.7547e-02  4.3772e-03     1.4560e-01   4.0949e-02  4.6991e-03


==> data/ex1_acf_4meshes.dat <==
lag mesh32 mesh64 mesh128 mesh256
0      1.0000e+00    1.0000e+00   1.0000e+00   1.0000e+00
1      9.7835e-01    9.7900e-01   9.8171e-01   9.8217e-01
2      9.5746e-01    9.5857e-01   9.6396e-01   9.6488e-01
3      9.3706e-01    9.3899e-01   9.4670e-01   9.4798e-01
4      9.1737e-01    9.2001e-01   9.3001e-01   9.3157e-01
5      8.9825e-01    9.0165e-01   9.1380e-01   9.1552e-01
6      8.7969e-01    8.8380e-01   8.9813e-01   8.9999e-01
7      8.6170e-01    8.6630e-01   8.8281e-01   8.8481e-01
8      8.4428e-01    8.4908e-01   8.6796e-01   8.7000e-01
9      8.2736e-01    8.3231e-01   8.5349e-01   8.5557e-01
10     8.1095e-01    8.1597e-01   8.3942e-01   8.4134e-01
11     7.9498e-01    8.0011e-01   8.2565e-01   8.2744e-01
12     7.7950e-01    7.8462e-01   8.1224e-01   8.1374e-01
13     7.6440e-01    7.6950e-01   7.9917e-01   8.0030e-01
14     7.4976e-01    7.5478e-01   7.8647e-01   7.8712e-01
15     7.3557e-01    7.4048e-01   7.7402e-01   7.7424e-01
16     7.2179e-01    7.2657e-01   7.6183e-01   7.6162e-01
17     7.0842e-01    7.1299e-01   7.4993e-01   7.4917e-01
18     6.9540e-01    6.9983e-01   7.3836e-01   7.3702e-01
19     6.8284e-01    6.8693e-01   7.2691e-01   7.2516e-01
20     6.7053e-01    6.7440e-01   7.1564e-01   7.1353e-01
21     6.5857e-01    6.6230e-01   7.0457e-01   7.0220e-01
22     6.4686e-01    6.5044e-01   6.9372e-01   6.9120e-01
23     6.3562e-01    6.3894e-01   6.8311e-01   6.8050e-01
24     6.2462e-01    6.2772e-01   6.7271e-01   6.7005e-01
25     6.1383e-01    6.1676e-01   6.6250e-01   6.5980e-01
26     6.0334e-01    6.0598e-01   6.5251e-01   6.4984e-01
27     5.9308e-01    5.9554e-01   6.4270e-01   6.4009e-01
28     5.8307e-01    5.8549e-01   6.3312e-01   6.3054e-01
29     5.7324e-01    5.7562e-01   6.2373e-01   6.2129e-01
30     5.6358e-01    5.6594e-01   6.1461e-01   6.1216e-01
31     5.5420e-01    5.5644e-01   6.0575e-01   6.0322e-01
32     5.4507e-01    5.4711e-01   5.9711e-01   5.9448e-01
33     5.3620e-01    5.3809e-01   5.8866e-01   5.8583e-01
34     5.2748e-01    5.2929e-01   5.8037e-01   5.7734e-01
35     5.1909e-01    5.2067e-01   5.7233e-01   5.6899e-01
36     5.1094e-01    5.1221e-01   5.6447e-01   5.6073e-01
37     5.0294e-01    5.0396e-01   5.5667e-01   5.5262e-01
38     4.9514e-01    4.9582e-01   5.4905e-01   5.4473e-01
39     4.8741e-01    4.8789e-01   5.4166e-01   5.3697e-01
40     4.7978e-01    4.8027e-01   5.3432e-01   5.2929e-01
41     4.7236e-01    4.7275e-01   5.2718e-01   5.2178e-01
42     4.6514e-01    4.6537e-01   5.2018e-01   5.1454e-01
43     4.5816e-01    4.5823e-01   5.1335e-01   5.0747e-01
44     4.5131e-01    4.5129e-01   5.0664e-01   5.0051e-01
45     4.4460e-01    4.4449e-01   5.0005e-01   4.9373e-01
46     4.3812e-01    4.3785e-01   4.9353e-01   4.8705e-01
47     4.3187e-01    4.3133e-01   4.8723e-01   4.8056e-01
48     4.2581e-01    4.2497e-01   4.8099e-01   4.7438e-01
49     4.2000e-01    4.1860e-01   4.7488e-01   4.6834e-01
50     4.1435e-01    4.1236e-01   4.6894e-01   4.6239e-01
51     4.0887e-01    4.0618e-01   4.6325e-01   4.5654e-01
52     4.0350e-01    4.0010e-01   4.5763e-01   4.5104e-01
53     3.9817e-01    3.9416e-01   4.5199e-01   4.4575e-01
54     3.9295e-01    3.8835e-01   4.4647e-01   4.4059e-01
55     3.8785e-01    3.8264e-01   4.4106e-01   4.3559e-01
56     3.8272e-01    3.7714e-01   4.3583e-01   4.3071e-01
57     3.7764e-01    3.7184e-01   4.3073e-01   4.2582e-01
58     3.7262e-01    3.6665e-01   4.2578e-01   4.2104e-01
59     3.6778e-01    3.6163e-01   4.2086e-01   4.1636e-01
60     3.6304e-01    3.5677e-01   4.1605e-01   4.1179e-01
61     3.5851e-01    3.5202e-01   4.1136e-01   4.0737e-01
62     3.5401e-01    3.4729e-01   4.0670e-01   4.0300e-01
63     3.4954e-01    3.4265e-01   4.0223e-01   3.9860e-01
64     3.4505e-01    3.3810e-01   3.9774e-01   3.9431e-01
65     3.4063e-01    3.3361e-01   3.9331e-01   3.9004e-01
66     3.3630e-01    3.2909e-01   3.8901e-01   3.8582e-01
67     3.3212e-01    3.2471e-01   3.8476e-01   3.8165e-01
68     3.2803e-01    3.2039e-01   3.8056e-01   3.7766e-01
69     3.2403e-01    3.1622e-01   3.7638e-01   3.7369e-01
70     3.2017e-01    3.1208e-01   3.7226e-01   3.6980e-01
71     3.1630e-01    3.0800e-01   3.6822e-01   3.6604e-01
72     3.1248e-01    3.0396e-01   3.6412e-01   3.6232e-01
73     3.0877e-01    3.0010e-01   3.6012e-01   3.5864e-01
74     3.0518e-01    2.9625e-01   3.5616e-01   3.5505e-01
75     3.0165e-01    2.9242e-01   3.5221e-01   3.5155e-01
76     2.9825e-01    2.8861e-01   3.4840e-01   3.4808e-01
77     2.9497e-01    2.8490e-01   3.4470e-01   3.4474e-01
78     2.9165e-01    2.8125e-01   3.4113e-01   3.4135e-01
79     2.8835e-01    2.7767e-01   3.3763e-01   3.3804e-01
80     2.8509e-01    2.7422e-01   3.3420e-01   3.3483e-01
81     2.8184e-01    2.7081e-01   3.3081e-01   3.3170e-01
82     2.7861e-01    2.6756e-01   3.2753e-01   3.2861e-01
83     2.7545e-01    2.6436e-01   3.2426e-01   3.2555e-01
84     2.7229e-01    2.6126e-01   3.2094e-01   3.2260e-01
85     2.6921e-01    2.5816e-01   3.1769e-01   3.1967e-01
86     2.6619e-01    2.5514e-01   3.1453e-01   3.1657e-01
87     2.6317e-01    2.5217e-01   3.1141e-01   3.1343e-01
88     2.6010e-01    2.4916e-01   3.0837e-01   3.1041e-01
89     2.5711e-01    2.4620e-01   3.0531e-01   3.0747e-01
90     2.5426e-01    2.4328e-01   3.0228e-01   3.0461e-01
91     2.5147e-01    2.4047e-01   2.9927e-01   3.0179e-01
92     2.4854e-01    2.3771e-01   2.9636e-01   2.9897e-01
93     2.4568e-01    2.3502e-01   2.9362e-01   2.9618e-01
94     2.4301e-01    2.3242e-01   2.9098e-01   2.9342e-01
95     2.4046e-01    2.2980e-01   2.8835e-01   2.9067e-01
96     2.3791e-01    2.2717e-01   2.8580e-01   2.8797e-01
97     2.3544e-01    2.2470e-01   2.8330e-01   2.8530e-01
98     2.3302e-01    2.2229e-01   2.8089e-01   2.8264e-01
99     2.3060e-01    2.1991e-01   2.7847e-01   2.8005e-01
100    2.2811e-01    2.1760e-01   2.7608e-01   2.7740e-01
101    2.2566e-01    2.1526e-01   2.7368e-01   2.7472e-01
102    2.2331e-01    2.1303e-01   2.7136e-01   2.7218e-01
103    2.2100e-01    2.1086e-01   2.6910e-01   2.6974e-01
104    2.1878e-01    2.0877e-01   2.6686e-01   2.6729e-01
105    2.1666e-01    2.0671e-01   2.6459e-01   2.6493e-01
106    2.1474e-01    2.0459e-01   2.6240e-01   2.6258e-01
107    2.1275e-01    2.0245e-01   2.6026e-01   2.6030e-01
108    2.1077e-01    2.0033e-01   2.5819e-01   2.5809e-01
109    2.0879e-01    1.9827e-01   2.5619e-01   2.5591e-01
110    2.0692e-01    1.9629e-01   2.5411e-01   2.5391e-01
111    2.0502e-01    1.9441e-01   2.5208e-01   2.5203e-01
112    2.0320e-01    1.9264e-01   2.5015e-01   2.5022e-01
113    2.0142e-01    1.9096e-01   2.4831e-01   2.4842e-01
114    1.9963e-01    1.8930e-01   2.4639e-01   2.4674e-01
115    1.9797e-01    1.8757e-01   2.4452e-01   2.4495e-01
116    1.9637e-01    1.8586e-01   2.4266e-01   2.4322e-01
117    1.9479e-01    1.8413e-01   2.4085e-01   2.4141e-01
118    1.9312e-01    1.8244e-01   2.3918e-01   2.3969e-01
119    1.9145e-01    1.8080e-01   2.3762e-01   2.3802e-01
120    1.8971e-01    1.7920e-01   2.3611e-01   2.3642e-01
121    1.8790e-01    1.7767e-01   2.3456e-01   2.3480e-01
122    1.8619e-01    1.7615e-01   2.3298e-01   2.3316e-01
123    1.8444e-01    1.7478e-01   2.3146e-01   2.3154e-01
124    1.8260e-01    1.7332e-01   2.3001e-01   2.2995e-01
125    1.8069e-01    1.7184e-01   2.2862e-01   2.2831e-01
126    1.7892e-01    1.7046e-01   2.2718e-01   2.2672e-01
127    1.7716e-01    1.6918e-01   2.2569e-01   2.2522e-01
128    1.7531e-01    1.6798e-01   2.2426e-01   2.2372e-01
129    1.7353e-01    1.6685e-01   2.2281e-01   2.2213e-01
130    1.7175e-01    1.6573e-01   2.2135e-01   2.2056e-01
131    1.6992e-01    1.6457e-01   2.1983e-01   2.1913e-01
132    1.6818e-01    1.6345e-01   2.1834e-01   2.1765e-01
133    1.6645e-01    1.6221e-01   2.1683e-01   2.1626e-01
134    1.6472e-01    1.6101e-01   2.1540e-01   2.1485e-01
135    1.6289e-01    1.5984e-01   2.1399e-01   2.1350e-01
136    1.6119e-01    1.5853e-01   2.1256e-01   2.1216e-01
137    1.5952e-01    1.5731e-01   2.1119e-01   2.1085e-01
138    1.5790e-01    1.5595e-01   2.0978e-01   2.0951e-01
139    1.5641e-01    1.5460e-01   2.0848e-01   2.0812e-01
140    1.5490e-01    1.5330e-01   2.0716e-01   2.0682e-01
141    1.5333e-01    1.5192e-01   2.0585e-01   2.0554e-01
142    1.5181e-01    1.5071e-01   2.0457e-01   2.0428e-01
143    1.5036e-01    1.4952e-01   2.0334e-01   2.0299e-01
144    1.4892e-01    1.4834e-01   2.0199e-01   2.0179e-01
145    1.4746e-01    1.4723e-01   2.0075e-01   2.0065e-01
146    1.4605e-01    1.4627e-01   1.9950e-01   1.9942e-01
147    1.4468e-01    1.4539e-01   1.9828e-01   1.9819e-01
148    1.4331e-01    1.4454e-01   1.9707e-01   1.9703e-01
149    1.4190e-01    1.4361e-01   1.9574e-01   1.9576e-01
150    1.4060e-01    1.4279e-01   1.9445e-01   1.9447e-01
151    1.3945e-01    1.4191e-01   1.9332e-01   1.9315e-01
152    1.3835e-01    1.4096e-01   1.9231e-01   1.9190e-01
153    1.3727e-01    1.4001e-01   1.9126e-01   1.9066e-01
154    1.3626e-01    1.3913e-01   1.9027e-01   1.8947e-01
155    1.3525e-01    1.3831e-01   1.8921e-01   1.8827e-01
156    1.3430e-01    1.3744e-01   1.8816e-01   1.8712e-01
157    1.3337e-01    1.3655e-01   1.8717e-01   1.8601e-01
158    1.3262e-01    1.3570e-01   1.8621e-01   1.8483e-01
159    1.3193e-01    1.3487e-01   1.8527e-01   1.8370e-01
160    1.3114e-01    1.3413e-01   1.8433e-01   1.8265e-01
161    1.3032e-01    1.3329e-01   1.8338e-01   1.8152e-01
162    1.2949e-01    1.3246e-01   1.8245e-01   1.8038e-01
163    1.2862e-01    1.3170e-01   1.8164e-01   1.7924e-01
164    1.2771e-01    1.3087e-01   1.8091e-01   1.7816e-01
165    1.2674e-01    1.3000e-01   1.8010e-01   1.7709e-01
166    1.2578e-01    1.2924e-01   1.7931e-01   1.7621e-01
167    1.2478e-01    1.2858e-01   1.7854e-01   1.7537e-01
168    1.2378e-01    1.2794e-01   1.7776e-01   1.7474e-01
169    1.2292e-01    1.2731e-01   1.7701e-01   1.7413e-01
170    1.2200e-01    1.2663e-01   1.7636e-01   1.7355e-01
171    1.2104e-01    1.2596e-01   1.7566e-01   1.7308e-01
172    1.2019e-01    1.2534e-01   1.7497e-01   1.7256e-01
173    1.1933e-01    1.2473e-01   1.7430e-01   1.7207e-01
174    1.1853e-01    1.2404e-01   1.7350e-01   1.7163e-01
175    1.1770e-01    1.2337e-01   1.7272e-01   1.7110e-01
176    1.1697e-01    1.2282e-01   1.7190e-01   1.7074e-01
177    1.1623e-01    1.2214e-01   1.7106e-01   1.7042e-01
178    1.1552e-01    1.2148e-01   1.7020e-01   1.7004e-01
179    1.1487e-01    1.2086e-01   1.6933e-01   1.6964e-01
180    1.1431e-01    1.2024e-01   1.6846e-01   1.6921e-01
181    1.1372e-01    1.1956e-01   1.6758e-01   1.6869e-01
182    1.1314e-01    1.1881e-01   1.6671e-01   1.6817e-01
183    1.1267e-01    1.1802e-01   1.6579e-01   1.6760e-01
184    1.1219e-01    1.1727e-01   1.6482e-01   1.6699e-01
185    1.1170e-01    1.1649e-01   1.6378e-01   1.6643e-01
186    1.1120e-01    1.1567e-01   1.6288e-01   1.6588e-01
187    1.1070e-01    1.1487e-01   1.6213e-01   1.6528e-01
188    1.1024e-01    1.1407e-01   1.6151e-01   1.6473e-01
189    1.0970e-01    1.1333e-01   1.6086e-01   1.6407e-01
190    1.0926e-01    1.1243e-01   1.6012e-01   1.6339e-01
191    1.0886e-01    1.1165e-01   1.5932e-01   1.6272e-01
192    1.0857e-01    1.1093e-01   1.5851e-01   1.6194e-01
193    1.0825e-01    1.1017e-01   1.5768e-01   1.6123e-01
194    1.0796e-01    1.0944e-01   1.5694e-01   1.6048e-01
195    1.0767e-01    1.0869e-01   1.5611e-01   1.5969e-01
196    1.0730e-01    1.0800e-01   1.5529e-01   1.5889e-01
197    1.0688e-01    1.0732e-01   1.5448e-01   1.5817e-01
198    1.0643e-01    1.0671e-01   1.5363e-01   1.5736e-01
199    1.0607e-01    1.0609e-01   1.5279e-01   1.5651e-01
200    1.0577e-01    1.0551e-01   1.5204e-01   1.5583e-01
201    1.0545e-01    1.0498e-01   1.5135e-01   1.5515e-01
202    1.0513e-01    1.0444e-01   1.5065e-01   1.5460e-01
203    1.0480e-01    1.0398e-01   1.4992e-01   1.5409e-01
204    1.0449e-01    1.0349e-01   1.4911e-01   1.5362e-01
205    1.0412e-01    1.0298e-01   1.4836e-01   1.5310e-01
206    1.0377e-01    1.0254e-01   1.4769e-01   1.5265e-01
207    1.0332e-01    1.0215e-01   1.4711e-01   1.5224e-01
208    1.0285e-01    1.0174e-01   1.4656e-01   1.5177e-01
209    1.0236e-01    1.0137e-01   1.4607e-01   1.5135e-01
210    1.0182e-01    1.0110e-01   1.4555e-01   1.5093e-01
211    1.0123e-01    1.0087e-01   1.4512e-01   1.5064e-01
212    1.0071e-01    1.0058e-01   1.4462e-01   1.5030e-01
213    1.0034e-01    1.0036e-01   1.4420e-01   1.5007e-01
214    1.0002e-01    1.0012e-01   1.4374e-01   1.4992e-01
215    9.9711e-02    9.9952e-02   1.4327e-01   1.4967e-01
216    9.9410e-02    9.9772e-02   1.4289e-01   1.4935e-01
217    9.9176e-02    9.9514e-02   1.4256e-01   1.4898e-01
218    9.8948e-02    9.9257e-02   1.4231e-01   1.4861e-01
219    9.8747e-02    9.8930e-02   1.4196e-01   1.4822e-01
220    9.8547e-02    9.8549e-02   1.4164e-01   1.4790e-01
221    9.8353e-02    9.8163e-02   1.4135e-01   1.4757e-01
222    9.8215e-02    9.7737e-02   1.4108e-01   1.4719e-01
223    9.8165e-02    9.7309e-02   1.4080e-01   1.4674e-01
224    9.8002e-02    9.6850e-02   1.4041e-01   1.4625e-01
225    9.7743e-02    9.6297e-02   1.4001e-01   1.4569e-01
226    9.7439e-02    9.5703e-02   1.3960e-01   1.4529e-01
227    9.7179e-02    9.5071e-02   1.3918e-01   1.4490e-01
228    9.6822e-02    9.4410e-02   1.3881e-01   1.4443e-01
229    9.6574e-02    9.3687e-02   1.3845e-01   1.4400e-01
230    9.6319e-02    9.2930e-02   1.3806e-01   1.4357e-01
231    9.6048e-02    9.2233e-02   1.3762e-01   1.4320e-01
232    9.5751e-02    9.1642e-02   1.3717e-01   1.4279e-01
233    9.5435e-02    9.1045e-02   1.3672e-01   1.4238e-01
234    9.5093e-02    9.0468e-02   1.3628e-01   1.4202e-01
235    9.4807e-02    8.9908e-02   1.3582e-01   1.4163e-01
236    9.4443e-02    8.9344e-02   1.3539e-01   1.4124e-01
237    9.4114e-02    8.8854e-02   1.3507e-01   1.4086e-01
238    9.3737e-02    8.8374e-02   1.3472e-01   1.4055e-01
239    9.3412e-02    8.7842e-02   1.3444e-01   1.4029e-01
240    9.3103e-02    8.7250e-02   1.3412e-01   1.3999e-01
241    9.2778e-02    8.6811e-02   1.3380e-01   1.3964e-01
242    9.2461e-02    8.6423e-02   1.3354e-01   1.3933e-01
243    9.2155e-02    8.6085e-02   1.3329e-01   1.3900e-01
244    9.1806e-02    8.5757e-02   1.3293e-01   1.3867e-01
245    9.1411e-02    8.5421e-02   1.3252e-01   1.3843e-01
246    9.0968e-02    8.5137e-02   1.3209e-01   1.3825e-01
247    9.0516e-02    8.4734e-02   1.3166e-01   1.3806e-01
248    9.0030e-02    8.4317e-02   1.3123e-01   1.3796e-01
249    8.9448e-02    8.3937e-02   1.3079e-01   1.3788e-01
250    8.8907e-02    8.3663e-02   1.3033e-01   1.3766e-01
251    8.8271e-02    8.3435e-02   1.2983e-01   1.3743e-01
252    8.7652e-02    8.3214e-02   1.2935e-01   1.3717e-01
253    8.7104e-02    8.3012e-02   1.2888e-01   1.3692e-01
254    8.6615e-02    8.2742e-02   1.2838e-01   1.3670e-01
255    8.6152e-02    8.2477e-02   1.2794e-01   1.3645e-01
256    8.5886e-02    8.2092e-02   1.2749e-01   1.3625e-01
257    8.5608e-02    8.1716e-02   1.2697e-01   1.3592e-01
258    8.5391e-02    8.1303e-02   1.2651e-01   1.3552e-01
259    8.5148e-02    8.0882e-02   1.2600e-01   1.3519e-01
260    8.4783e-02    8.0350e-02   1.2548e-01   1.3488e-01
261    8.4451e-02    7.9919e-02   1.2489e-01   1.3459e-01
262    8.4243e-02    7.9684e-02   1.2438e-01   1.3429e-01
263    8.4038e-02    7.9417e-02   1.2378e-01   1.3400e-01
264    8.3802e-02    7.9167e-02   1.2318e-01   1.3365e-01
265    8.3579e-02    7.8917e-02   1.2254e-01   1.3333e-01
266    8.3306e-02    7.8741e-02   1.2189e-01   1.3294e-01
267    8.3115e-02    7.8524e-02   1.2124e-01   1.3252e-01
268    8.2962e-02    7.8367e-02   1.2069e-01   1.3217e-01
269    8.2791e-02    7.8278e-02   1.2010e-01   1.3177e-01
270    8.2579e-02    7.8264e-02   1.1947e-01   1.3139e-01
271    8.2350e-02    7.8365e-02   1.1878e-01   1.3109e-01
272    8.2286e-02    7.8481e-02   1.1820e-01   1.3072e-01
273    8.2261e-02    7.8611e-02   1.1765e-01   1.3045e-01
274    8.2272e-02    7.8662e-02   1.1718e-01   1.3009e-01
275    8.2148e-02    7.8574e-02   1.1670e-01   1.2969e-01
276    8.2031e-02    7.8365e-02   1.1618e-01   1.2928e-01
277    8.2055e-02    7.8097e-02   1.1569e-01   1.2888e-01
278    8.2122e-02    7.7804e-02   1.1511e-01   1.2861e-01
279    8.2095e-02    7.7569e-02   1.1449e-01   1.2835e-01
280    8.2116e-02    7.7253e-02   1.1388e-01   1.2803e-01
281    8.2186e-02    7.7047e-02   1.1323e-01   1.2775e-01
282    8.2248e-02    7.6926e-02   1.1255e-01   1.2749e-01
283    8.2288e-02    7.6737e-02   1.1188e-01   1.2730e-01
284    8.2308e-02    7.6599e-02   1.1126e-01   1.2716e-01
285    8.2360e-02    7.6544e-02   1.1064e-01   1.2701e-01
286    8.2479e-02    7.6512e-02   1.1004e-01   1.2675e-01
287    8.2627e-02    7.6477e-02   1.0959e-01   1.2643e-01
288    8.2749e-02    7.6553e-02   1.0916e-01   1.2605e-01
289    8.2843e-02    7.6666e-02   1.0873e-01   1.2564e-01
290    8.3017e-02    7.6690e-02   1.0834e-01   1.2521e-01
291    8.3260e-02    7.6643e-02   1.0794e-01   1.2485e-01
292    8.3482e-02    7.6546e-02   1.0758e-01   1.2445e-01
293    8.3682e-02    7.6538e-02   1.0726e-01   1.2405e-01
294    8.3724e-02    7.6519e-02   1.0702e-01   1.2377e-01
295    8.3752e-02    7.6358e-02   1.0677e-01   1.2360e-01
296    8.3843e-02    7.6229e-02   1.0659e-01   1.2338e-01
297    8.3972e-02    7.6072e-02   1.0647e-01   1.2311e-01
298    8.4076e-02    7.5824e-02   1.0633e-01   1.2272e-01
299    8.4199e-02    7.5608e-02   1.0621e-01   1.2232e-01
300    8.4290e-02    7.5399e-02   1.0609e-01   1.2191e-01
301    8.4305e-02    7.5163e-02   1.0592e-01   1.2136e-01
302    8.4352e-02    7.4912e-02   1.0572e-01   1.2066e-01
303    8.4283e-02    7.4703e-02   1.0549e-01   1.1988e-01
304    8.4128e-02    7.4477e-02   1.0529e-01   1.1914e-01
305    8.3878e-02    7.4230e-02   1.0501e-01   1.1847e-01
306    8.3592e-02    7.3933e-02   1.0478e-01   1.1779e-01
307    8.3223e-02    7.3698e-02   1.0459e-01   1.1715e-01
308    8.2796e-02    7.3470e-02   1.0449e-01   1.1648e-01
309    8.2468e-02    7.3220e-02   1.0449e-01   1.1576e-01
310    8.2186e-02    7.2802e-02   1.0449e-01   1.1502e-01
311    8.1802e-02    7.2443e-02   1.0447e-01   1.1430e-01
312    8.1468e-02    7.2177e-02   1.0440e-01   1.1362e-01
313    8.1102e-02    7.1892e-02   1.0438e-01   1.1305e-01
314    8.0643e-02    7.1704e-02   1.0435e-01   1.1244e-01
315    8.0069e-02    7.1434e-02   1.0425e-01   1.1192e-01
316    7.9425e-02    7.1174e-02   1.0409e-01   1.1143e-01
317    7.8793e-02    7.0854e-02   1.0405e-01   1.1091e-01
318    7.8205e-02    7.0529e-02   1.0389e-01   1.1044e-01
319    7.7724e-02    7.0198e-02   1.0372e-01   1.1006e-01
320    7.7167e-02    6.9874e-02   1.0358e-01   1.0968e-01
321    7.6711e-02    6.9604e-02   1.0334e-01   1.0927e-01
322    7.6357e-02    6.9248e-02   1.0319e-01   1.0879e-01
323    7.5997e-02    6.9025e-02   1.0304e-01   1.0832e-01
324    7.5748e-02    6.8860e-02   1.0289e-01   1.0788e-01
325    7.5535e-02    6.8672e-02   1.0275e-01   1.0736e-01
326    7.5431e-02    6.8477e-02   1.0267e-01   1.0693e-01
327    7.5361e-02    6.8272e-02   1.0247e-01   1.0655e-01
328    7.5394e-02    6.7956e-02   1.0228e-01   1.0606e-01
329    7.5459e-02    6.7739e-02   1.0198e-01   1.0561e-01
330    7.5561e-02    6.7479e-02   1.0173e-01   1.0515e-01
331    7.5826e-02    6.7172e-02   1.0140e-01   1.0463e-01
332    7.6093e-02    6.6827e-02   1.0113e-01   1.0411e-01
333    7.6352e-02    6.6616e-02   1.0079e-01   1.0371e-01
334    7.6587e-02    6.6284e-02   1.0046e-01   1.0339e-01
335    7.6879e-02    6.6005e-02   1.0008e-01   1.0304e-01
336    7.7071e-02    6.5809e-02   9.9745e-02   1.0266e-01
337    7.7235e-02    6.5579e-02   9.9377e-02   1.0227e-01
338    7.7459e-02    6.5222e-02   9.8994e-02   1.0184e-01
339    7.7692e-02    6.4894e-02   9.8537e-02   1.0140e-01
340    7.7897e-02    6.4652e-02   9.8224e-02   1.0105e-01
341    7.8169e-02    6.4362e-02   9.7949e-02   1.0075e-01
342    7.8324e-02    6.4032e-02   9.7639e-02   1.0046e-01
343    7.8458e-02    6.3670e-02   9.7259e-02   1.0012e-01
344    7.8584e-02    6.3318e-02   9.6881e-02   9.9768e-02
345    7.8597e-02    6.2978e-02   9.6531e-02   9.9419e-02
346    7.8559e-02    6.2600e-02   9.6163e-02   9.9145e-02
347    7.8543e-02    6.2350e-02   9.5831e-02   9.8791e-02
348    7.8605e-02    6.2082e-02   9.5508e-02   9.8521e-02
349    7.8679e-02    6.1841e-02   9.5162e-02   9.8281e-02
350    7.8761e-02    6.1570e-02   9.4748e-02   9.8116e-02
351    7.8788e-02    6.1315e-02   9.4155e-02   9.7889e-02
352    7.8787e-02    6.1132e-02   9.3502e-02   9.7554e-02
353    7.8815e-02    6.0993e-02   9.2838e-02   9.7156e-02
354    7.8637e-02    6.0900e-02   9.2220e-02   9.6720e-02
355    7.8595e-02    6.0825e-02   9.1620e-02   9.6304e-02
356    7.8626e-02    6.0799e-02   9.1010e-02   9.6052e-02
357    7.8573e-02    6.0724e-02   9.0299e-02   9.5848e-02
358    7.8456e-02    6.0671e-02   8.9629e-02   9.5708e-02
359    7.8366e-02    6.0566e-02   8.8936e-02   9.5651e-02
360    7.8326e-02    6.0507e-02   8.8219e-02   9.5498e-02
361    7.8260e-02    6.0433e-02   8.7521e-02   9.5270e-02
362    7.8191e-02    6.0306e-02   8.6864e-02   9.5095e-02
363    7.8072e-02    6.0214e-02   8.6215e-02   9.4897e-02
364    7.7951e-02    6.0043e-02   8.5543e-02   9.4698e-02
365    7.7809e-02    5.9854e-02   8.4869e-02   9.4538e-02
366    7.7618e-02    5.9695e-02   8.4189e-02   9.4464e-02
367    7.7542e-02    5.9552e-02   8.3569e-02   9.4447e-02
368    7.7520e-02    5.9531e-02   8.3008e-02   9.4407e-02
369    7.7422e-02    5.9448e-02   8.2410e-02   9.4413e-02
370    7.7431e-02    5.9354e-02   8.1786e-02   9.4336e-02
371    7.7613e-02    5.9348e-02   8.1221e-02   9.4309e-02
372    7.7734e-02    5.9470e-02   8.0595e-02   9.4283e-02
373    7.7817e-02    5.9679e-02   7.9984e-02   9.4342e-02
374    7.7912e-02    5.9839e-02   7.9373e-02   9.4415e-02
375    7.8022e-02    6.0105e-02   7.8854e-02   9.4622e-02
376    7.8151e-02    6.0177e-02   7.8349e-02   9.4879e-02
377    7.8254e-02    6.0179e-02   7.7799e-02   9.5123e-02
378    7.8354e-02    6.0274e-02   7.7189e-02   9.5410e-02
379    7.8431e-02    6.0315e-02   7.6595e-02   9.5635e-02
380    7.8557e-02    6.0250e-02   7.6052e-02   9.5818e-02
381    7.8613e-02    6.0222e-02   7.5554e-02   9.5947e-02
382    7.8649e-02    6.0111e-02   7.4954e-02   9.6121e-02
383    7.8792e-02    5.9896e-02   7.4383e-02   9.6247e-02
384    7.8803e-02    5.9508e-02   7.3903e-02   9.6391e-02
385    7.8874e-02    5.9180e-02   7.3446e-02   9.6587e-02
386    7.8961e-02    5.8897e-02   7.3035e-02   9.6767e-02
387    7.9074e-02    5.8755e-02   7.2637e-02   9.6910e-02
388    7.9207e-02    5.8544e-02   7.2334e-02   9.7123e-02
389    7.9446e-02    5.8276e-02   7.2011e-02   9.7364e-02
390    7.9645e-02    5.8050e-02   7.1680e-02   9.7668e-02
391    7.9822e-02    5.7841e-02   7.1368e-02   9.8021e-02
392    7.9969e-02    5.7662e-02   7.1021e-02   9.8432e-02
393    7.9997e-02    5.7418e-02   7.0594e-02   9.8906e-02
394    8.0081e-02    5.7236e-02   7.0108e-02   9.9287e-02
395    8.0203e-02    5.7079e-02   6.9692e-02   9.9592e-02
396    8.0311e-02    5.6883e-02   6.9222e-02   9.9803e-02
397    8.0418e-02    5.6768e-02   6.8835e-02   1.0012e-01
398    8.0501e-02    5.6765e-02   6.8503e-02   1.0051e-01
399    8.0681e-02    5.6738e-02   6.8254e-02   1.0083e-01
400    8.0794e-02    5.6687e-02   6.8012e-02   1.0114e-01
401    8.0756e-02    5.6644e-02   6.7805e-02   1.0143e-01
402    8.0662e-02    5.6516e-02   6.7533e-02   1.0166e-01
403    8.0563e-02    5.6375e-02   6.7318e-02   1.0186e-01
404    8.0550e-02    5.6222e-02   6.7123e-02   1.0203e-01
405    8.0430e-02    5.6033e-02   6.6950e-02   1.0217e-01
406    8.0183e-02    5.5845e-02   6.6735e-02   1.0234e-01
407    8.0028e-02    5.5603e-02   6.6437e-02   1.0246e-01
408    7.9892e-02    5.5374e-02   6.6133e-02   1.0257e-01
409    7.9723e-02    5.5082e-02   6.5826e-02   1.0270e-01
410    7.9436e-02    5.4835e-02   6.5547e-02   1.0273e-01
411    7.9173e-02    5.4502e-02   6.5301e-02   1.0279e-01
412    7.8962e-02    5.4142e-02   6.5054e-02   1.0283e-01
413    7.8701e-02    5.3716e-02   6.4838e-02   1.0286e-01
414    7.8463e-02    5.3295e-02   6.4631e-02   1.0283e-01
415    7.8168e-02    5.2932e-02   6.4379e-02   1.0275e-01
416    7.7924e-02    5.2614e-02   6.4062e-02   1.0273e-01
417    7.7707e-02    5.2354e-02   6.3715e-02   1.0272e-01
418    7.7622e-02    5.2024e-02   6.3444e-02   1.0273e-01
419    7.7458e-02    5.1773e-02   6.3220e-02   1.0276e-01
420    7.7275e-02    5.1565e-02   6.2949e-02   1.0284e-01
421    7.7173e-02    5.1431e-02   6.2673e-02   1.0287e-01
422    7.7131e-02    5.1303e-02   6.2381e-02   1.0289e-01
423    7.7147e-02    5.1275e-02   6.2096e-02   1.0289e-01
424    7.7116e-02    5.1262e-02   6.1832e-02   1.0290e-01
425    7.7097e-02    5.1255e-02   6.1522e-02   1.0289e-01
426    7.7042e-02    5.1170e-02   6.1205e-02   1.0283e-01
427    7.6933e-02    5.1103e-02   6.0938e-02   1.0280e-01
428    7.6758e-02    5.1026e-02   6.0794e-02   1.0283e-01
429    7.6550e-02    5.0988e-02   6.0721e-02   1.0292e-01
430    7.6335e-02    5.0968e-02   6.0795e-02   1.0296e-01
431    7.6221e-02    5.0950e-02   6.0952e-02   1.0292e-01
432    7.6116e-02    5.0870e-02   6.1051e-02   1.0282e-01
433    7.5975e-02    5.0757e-02   6.1121e-02   1.0266e-01
434    7.5827e-02    5.0680e-02   6.1166e-02   1.0242e-01
435    7.5621e-02    5.0608e-02   6.1288e-02   1.0221e-01
436    7.5448e-02    5.0530e-02   6.1394e-02   1.0213e-01
437    7.5241e-02    5.0520e-02   6.1481e-02   1.0202e-01
438    7.5179e-02    5.0449e-02   6.1530e-02   1.0187e-01
439    7.5035e-02    5.0346e-02   6.1514e-02   1.0173e-01
440    7.4973e-02    5.0247e-02   6.1516e-02   1.0170e-01
441    7.4959e-02    5.0218e-02   6.1548e-02   1.0166e-01
442    7.4851e-02    5.0148e-02   6.1583e-02   1.0169e-01
443    7.4721e-02    4.9968e-02   6.1575e-02   1.0170e-01
444    7.4627e-02    4.9731e-02   6.1568e-02   1.0166e-01
445    7.4424e-02    4.9426e-02   6.1516e-02   1.0166e-01
446    7.4242e-02    4.9083e-02   6.1510e-02   1.0166e-01
447    7.3997e-02    4.8707e-02   6.1444e-02   1.0166e-01
448    7.3837e-02    4.8408e-02   6.1401e-02   1.0163e-01
449    7.3582e-02    4.8098e-02   6.1458e-02   1.0167e-01
450    7.3373e-02    4.7721e-02   6.1523e-02   1.0168e-01
451    7.3097e-02    4.7417e-02   6.1533e-02   1.0173e-01
452    7.2869e-02    4.7113e-02   6.1523e-02   1.0178e-01
453    7.2479e-02    4.6841e-02   6.1493e-02   1.0191e-01
454    7.2044e-02    4.6521e-02   6.1536e-02   1.0197e-01
455    7.1630e-02    4.6259e-02   6.1585e-02   1.0188e-01
456    7.1229e-02    4.6043e-02   6.1602e-02   1.0186e-01
457    7.0899e-02    4.5845e-02   6.1667e-02   1.0178e-01
458    7.0598e-02    4.5668e-02   6.1726e-02   1.0160e-01
459    7.0320e-02    4.5462e-02   6.1800e-02   1.0148e-01
460    7.0057e-02    4.5242e-02   6.1838e-02   1.0127e-01
461    6.9826e-02    4.5015e-02   6.1949e-02   1.0110e-01
462    6.9580e-02    4.4847e-02   6.2006e-02   1.0092e-01
463    6.9337e-02    4.4643e-02   6.2049e-02   1.0074e-01
464    6.9223e-02    4.4452e-02   6.2211e-02   1.0060e-01
465    6.9103e-02    4.4189e-02   6.2369e-02   1.0046e-01
466    6.8790e-02    4.3928e-02   6.2563e-02   1.0036e-01
467    6.8502e-02    4.3640e-02   6.2722e-02   1.0030e-01
468    6.8207e-02    4.3329e-02   6.2944e-02   1.0019e-01
469    6.7861e-02    4.2990e-02   6.3158e-02   1.0010e-01
470    6.7484e-02    4.2648e-02   6.3305e-02   9.9952e-02
471    6.7081e-02    4.2348e-02   6.3409e-02   9.9737e-02
472    6.6683e-02    4.2040e-02   6.3486e-02   9.9550e-02
473    6.6344e-02    4.1774e-02   6.3541e-02   9.9324e-02
474    6.6008e-02    4.1483e-02   6.3612e-02   9.9074e-02
475    6.5710e-02    4.1143e-02   6.3683e-02   9.8971e-02
476    6.5379e-02    4.0776e-02   6.3658e-02   9.8870e-02
477    6.4949e-02    4.0440e-02   6.3683e-02   9.8778e-02
478    6.4538e-02    4.0095e-02   6.3573e-02   9.8660e-02
479    6.4022e-02    3.9760e-02   6.3407e-02   9.8581e-02
480    6.3601e-02    3.9423e-02   6.3268e-02   9.8537e-02
481    6.3170e-02    3.9146e-02   6.3234e-02   9.8494e-02
482    6.2637e-02    3.8858e-02   6.3054e-02   9.8470e-02
483    6.2214e-02    3.8634e-02   6.2888e-02   9.8450e-02
484    6.1757e-02    3.8342e-02   6.2746e-02   9.8415e-02
485    6.1405e-02    3.8054e-02   6.2540e-02   9.8307e-02
486    6.1025e-02    3.7763e-02   6.2413e-02   9.8144e-02
487    6.0663e-02    3.7421e-02   6.2333e-02   9.7986e-02
488    6.0402e-02    3.7014e-02   6.2220e-02   9.7857e-02
489    6.0149e-02    3.6663e-02   6.2089e-02   9.7730e-02
490    5.9917e-02    3.6298e-02   6.1989e-02   9.7523e-02
491    5.9769e-02    3.5940e-02   6.1787e-02   9.7279e-02
492    5.9587e-02    3.5696e-02   6.1533e-02   9.7047e-02
493    5.9480e-02    3.5399e-02   6.1363e-02   9.6749e-02
494    5.9349e-02    3.5136e-02   6.1337e-02   9.6491e-02
495    5.9194e-02    3.4893e-02   6.1251e-02   9.6262e-02
496    5.8973e-02    3.4609e-02   6.1133e-02   9.6030e-02
497    5.8789e-02    3.4450e-02   6.1100e-02   9.5777e-02
498    5.8625e-02    3.4365e-02   6.1073e-02   9.5561e-02
499    5.8385e-02    3.4228e-02   6.1002e-02   9.5343e-02
500    5.8213e-02    3.4170e-02   6.0980e-02   9.5108e-02
501    5.8055e-02    3.4121e-02   6.0982e-02   9.4951e-02
502    5.7862e-02    3.4062e-02   6.0940e-02   9.4813e-02
503    5.7760e-02    3.4114e-02   6.0883e-02   9.4643e-02
504    5.7675e-02    3.4102e-02   6.0817e-02   9.4477e-02
505    5.7557e-02    3.4114e-02   6.0672e-02   9.4286e-02
506    5.7428e-02    3.4101e-02   6.0532e-02   9.4034e-02
507    5.7379e-02    3.4081e-02   6.0393e-02   9.3787e-02
508    5.7334e-02    3.4174e-02   6.0267e-02   9.3502e-02
509    5.7331e-02    3.4298e-02   6.0206e-02   9.3156e-02
510    5.7281e-02    3.4387e-02   6.0113e-02   9.2809e-02
511    5.7275e-02    3.4509e-02   6.0070e-02   9.2537e-02
512    5.7341e-02    3.4518e-02   6.0060e-02   9.2250e-02
513    5.7351e-02    3.4526e-02   6.0012e-02   9.1893e-02
514    5.7327e-02    3.4430e-02   5.9971e-02   9.1527e-02
515    5.7350e-02    3.4372e-02   5.9897e-02   9.1127e-02
516    5.7438e-02    3.4240e-02   5.9810e-02   9.0722e-02
517    5.7485e-02    3.4101e-02   5.9639e-02   9.0304e-02
518    5.7524e-02    3.3983e-02   5.9538e-02   8.9807e-02
519    5.7598e-02    3.3805e-02   5.9514e-02   8.9335e-02
520    5.7673e-02    3.3664e-02   5.9530e-02   8.8905e-02
521    5.7795e-02    3.3445e-02   5.9579e-02   8.8489e-02
522    5.7959e-02    3.3300e-02   5.9618e-02   8.8044e-02
523    5.8130e-02    3.3067e-02   5.9615e-02   8.7565e-02
524    5.8303e-02    3.2790e-02   5.9619e-02   8.7099e-02
525    5.8532e-02    3.2543e-02   5.9665e-02   8.6621e-02
526    5.8839e-02    3.2306e-02   5.9665e-02   8.6251e-02
527    5.9096e-02    3.1985e-02   5.9600e-02   8.5899e-02
528    5.9294e-02    3.1694e-02   5.9544e-02   8.5618e-02
529    5.9433e-02    3.1579e-02   5.9375e-02   8.5329e-02
530    5.9618e-02    3.1391e-02   5.9203e-02   8.5119e-02
531    5.9904e-02    3.1304e-02   5.9075e-02   8.4931e-02
532    6.0109e-02    3.1225e-02   5.8944e-02   8.4780e-02
533    6.0211e-02    3.1124e-02   5.8884e-02   8.4685e-02
534    6.0317e-02    3.1112e-02   5.8731e-02   8.4588e-02
535    6.0469e-02    3.1118e-02   5.8575e-02   8.4505e-02
536    6.0535e-02    3.1196e-02   5.8560e-02   8.4422e-02
537    6.0613e-02    3.1242e-02   5.8551e-02   8.4386e-02
538    6.0661e-02    3.1315e-02   5.8556e-02   8.4392e-02
539    6.0749e-02    3.1353e-02   5.8452e-02   8.4338e-02
540    6.0817e-02    3.1448e-02   5.8326e-02   8.4295e-02
541    6.0905e-02    3.1494e-02   5.8253e-02   8.4281e-02
542    6.0982e-02    3.1575e-02   5.8116e-02   8.4322e-02
543    6.1031e-02    3.1661e-02   5.7985e-02   8.4312e-02
544    6.1046e-02    3.1626e-02   5.7895e-02   8.4232e-02
545    6.1115e-02    3.1564e-02   5.7804e-02   8.4124e-02
546    6.1081e-02    3.1566e-02   5.7809e-02   8.4052e-02
547    6.1035e-02    3.1544e-02   5.7874e-02   8.4026e-02
548    6.0940e-02    3.1514e-02   5.7900e-02   8.4015e-02
549    6.0827e-02    3.1459e-02   5.7908e-02   8.4040e-02
550    6.0752e-02    3.1369e-02   5.7776e-02   8.4073e-02
551    6.0707e-02    3.1289e-02   5.7603e-02   8.4089e-02
552    6.0577e-02    3.1243e-02   5.7449e-02   8.4093e-02
553    6.0369e-02    3.1224e-02   5.7369e-02   8.4026e-02
554    6.0114e-02    3.1125e-02   5.7296e-02   8.3952e-02
555    5.9929e-02    3.1103e-02   5.7219e-02   8.3959e-02
556    5.9663e-02    3.1068e-02   5.7148e-02   8.3968e-02
557    5.9333e-02    3.1001e-02   5.7093e-02   8.4028e-02
558    5.8831e-02    3.0947e-02   5.6967e-02   8.3991e-02
559    5.8442e-02    3.0822e-02   5.6810e-02   8.3936e-02
560    5.8046e-02    3.0804e-02   5.6606e-02   8.3888e-02
561    5.7724e-02    3.0820e-02   5.6429e-02   8.3839e-02
562    5.7401e-02    3.0725e-02   5.6243e-02   8.3772e-02
563    5.7076e-02    3.0663e-02   5.6036e-02   8.3811e-02
564    5.6724e-02    3.0608e-02   5.5872e-02   8.3816e-02
565    5.6462e-02    3.0641e-02   5.5744e-02   8.3723e-02
566    5.6159e-02    3.0692e-02   5.5650e-02   8.3647e-02
567    5.5964e-02    3.0728e-02   5.5519e-02   8.3533e-02
568    5.5771e-02    3.0822e-02   5.5287e-02   8.3395e-02
569    5.5521e-02    3.0917e-02   5.5016e-02   8.3163e-02
570    5.5233e-02    3.0973e-02   5.4768e-02   8.2929e-02
571    5.4907e-02    3.1070e-02   5.4525e-02   8.2684e-02
572    5.4757e-02    3.1127e-02   5.4308e-02   8.2472e-02
573    5.4588e-02    3.1255e-02   5.4149e-02   8.2289e-02
574    5.4366e-02    3.1456e-02   5.4071e-02   8.2054e-02
575    5.4127e-02    3.1675e-02   5.4039e-02   8.1784e-02
576    5.3826e-02    3.1897e-02   5.4019e-02   8.1515e-02
577    5.3580e-02    3.2212e-02   5.3935e-02   8.1218e-02
578    5.3321e-02    3.2446e-02   5.3916e-02   8.1025e-02
579    5.3062e-02    3.2699e-02   5.3912e-02   8.0814e-02
580    5.2793e-02    3.2887e-02   5.3941e-02   8.0619e-02
581    5.2474e-02    3.3039e-02   5.3913e-02   8.0456e-02
582    5.2216e-02    3.3156e-02   5.3946e-02   8.0386e-02
583    5.1956e-02    3.3188e-02   5.3980e-02   8.0277e-02
584    5.1717e-02    3.3234e-02   5.4059e-02   7.9997e-02
585    5.1369e-02    3.3265e-02   5.4233e-02   7.9732e-02
586    5.1082e-02    3.3339e-02   5.4356e-02   7.9464e-02
587    5.0771e-02    3.3494e-02   5.4481e-02   7.9207e-02
588    5.0521e-02    3.3678e-02   5.4721e-02   7.8943e-02
589    5.0208e-02    3.3751e-02   5.4894e-02   7.8670e-02
590    4.9855e-02    3.3835e-02   5.5035e-02   7.8479e-02
591    4.9483e-02    3.3983e-02   5.5144e-02   7.8205e-02
592    4.9097e-02    3.4084e-02   5.5265e-02   7.8002e-02
593    4.8742e-02    3.4147e-02   5.5355e-02   7.7810e-02
594    4.8419e-02    3.4130e-02   5.5443e-02   7.7677e-02
595    4.8112e-02    3.4093e-02   5.5488e-02   7.7597e-02
596    4.7755e-02    3.4034e-02   5.5585e-02   7.7613e-02
597    4.7432e-02    3.4055e-02   5.5683e-02   7.7667e-02
598    4.7087e-02    3.4165e-02   5.5748e-02   7.7690e-02
599    4.6719e-02    3.4309e-02   5.5830e-02   7.7635e-02
600    4.6574e-02    3.4497e-02   5.5919e-02   7.7525e-02
601    4.6294e-02    3.4690e-02   5.6056e-02   7.7346e-02
602    4.6056e-02    3.4833e-02   5.6235e-02   7.7217e-02
603    4.5791e-02    3.4991e-02   5.6473e-02   7.7036e-02
604    4.5579e-02    3.5178e-02   5.6737e-02   7.6829e-02
605    4.5308e-02    3.5270e-02   5.7041e-02   7.6678e-02
606    4.4971e-02    3.5419e-02   5.7275e-02   7.6569e-02
607    4.4603e-02    3.5556e-02   5.7523e-02   7.6501e-02
608    4.4164e-02    3.5612e-02   5.7696e-02   7.6314e-02
609    4.3757e-02    3.5714e-02   5.7934e-02   7.6068e-02
610    4.3264e-02    3.5800e-02   5.8171e-02   7.5811e-02
611    4.2750e-02    3.5800e-02   5.8316e-02   7.5610e-02
612    4.2265e-02    3.5762e-02   5.8434e-02   7.5456e-02
613    4.1727e-02    3.5700e-02   5.8596e-02   7.5306e-02
614    4.1182e-02    3.5664e-02   5.8703e-02   7.5129e-02
615    4.0622e-02    3.5629e-02   5.8759e-02   7.5024e-02
616    4.0138e-02    3.5528e-02   5.8796e-02   7.4883e-02
617    3.9772e-02    3.5521e-02   5.8827e-02   7.4745e-02
618    3.9355e-02    3.5460e-02   5.8887e-02   7.4666e-02
619    3.8896e-02    3.5485e-02   5.8927e-02   7.4548e-02
620    3.8483e-02    3.5552e-02   5.8967e-02   7.4343e-02
621    3.8057e-02    3.5612e-02   5.8973e-02   7.4142e-02
622    3.7717e-02    3.5678e-02   5.8932e-02   7.4006e-02
623    3.7383e-02    3.5749e-02   5.8925e-02   7.3958e-02
624    3.7023e-02    3.5859e-02   5.9017e-02   7.3939e-02
625    3.6725e-02    3.5889e-02   5.9070e-02   7.3916e-02
626    3.6365e-02    3.5889e-02   5.9055e-02   7.3788e-02
627    3.5959e-02    3.5844e-02   5.9070e-02   7.3784e-02
628    3.5560e-02    3.5847e-02   5.9175e-02   7.3767e-02
629    3.5217e-02    3.6015e-02   5.9231e-02   7.3766e-02
630    3.4845e-02    3.6267e-02   5.9253e-02   7.3803e-02
631    3.4490e-02    3.6464e-02   5.9304e-02   7.3755e-02
632    3.4160e-02    3.6636e-02   5.9310e-02   7.3647e-02
633    3.3842e-02    3.6775e-02   5.9273e-02   7.3566e-02
634    3.3562e-02    3.6962e-02   5.9236e-02   7.3506e-02
635    3.3361e-02    3.7057e-02   5.9257e-02   7.3477e-02
636    3.3124e-02    3.7151e-02   5.9370e-02   7.3489e-02
637    3.2767e-02    3.7166e-02   5.9539e-02   7.3544e-02
638    3.2458e-02    3.7100e-02   5.9675e-02   7.3664e-02
639    3.2142e-02    3.7167e-02   5.9857e-02   7.3787e-02
640    3.1896e-02    3.7152e-02   6.0005e-02   7.3944e-02
641    3.1638e-02    3.7092e-02   6.0151e-02   7.4171e-02
642    3.1364e-02    3.7041e-02   6.0303e-02   7.4336e-02
643    3.0984e-02    3.6949e-02   6.0450e-02   7.4405e-02
644    3.0632e-02    3.6925e-02   6.0564e-02   7.4516e-02
645    3.0274e-02    3.6920e-02   6.0620e-02   7.4707e-02
646    2.9947e-02    3.6967e-02   6.0718e-02   7.4753e-02
647    2.9528e-02    3.7069e-02   6.0844e-02   7.4803e-02
648    2.9218e-02    3.7223e-02   6.0980e-02   7.4847e-02
649    2.8871e-02    3.7470e-02   6.1088e-02   7.4884e-02
650    2.8464e-02    3.7710e-02   6.1177e-02   7.4895e-02
651    2.8103e-02    3.7936e-02   6.1180e-02   7.4967e-02
652    2.7760e-02    3.8265e-02   6.1182e-02   7.4938e-02
653    2.7414e-02    3.8552e-02   6.1163e-02   7.4831e-02
654    2.7230e-02    3.8893e-02   6.1186e-02   7.4660e-02
655    2.7186e-02    3.9208e-02   6.1221e-02   7.4530e-02
656    2.7155e-02    3.9575e-02   6.1311e-02   7.4434e-02
657    2.7145e-02    3.9896e-02   6.1351e-02   7.4367e-02
658    2.7035e-02    4.0173e-02   6.1477e-02   7.4400e-02
659    2.6907e-02    4.0413e-02   6.1531e-02   7.4488e-02
660    2.6861e-02    4.0632e-02   6.1632e-02   7.4578e-02
661    2.6806e-02    4.0842e-02   6.1715e-02   7.4705e-02
662    2.6837e-02    4.1006e-02   6.1740e-02   7.4874e-02
663    2.6845e-02    4.1072e-02   6.1736e-02   7.5050e-02
664    2.6835e-02    4.1095e-02   6.1717e-02   7.5337e-02
665    2.6857e-02    4.1087e-02   6.1615e-02   7.5623e-02
666    2.6905e-02    4.1107e-02   6.1537e-02   7.5783e-02
667    2.6946e-02    4.1059e-02   6.1415e-02   7.5907e-02
668    2.7007e-02    4.1023e-02   6.1305e-02   7.6040e-02
669    2.7097e-02    4.0997e-02   6.1081e-02   7.6120e-02
670    2.7141e-02    4.1100e-02   6.0903e-02   7.6185e-02
671    2.7139e-02    4.1226e-02   6.0771e-02   7.6172e-02
672    2.7161e-02    4.1451e-02   6.0542e-02   7.6167e-02
673    2.7275e-02    4.1599e-02   6.0305e-02   7.6241e-02
674    2.7347e-02    4.1760e-02   6.0055e-02   7.6382e-02
675    2.7454e-02    4.1913e-02   5.9851e-02   7.6548e-02
676    2.7576e-02    4.2031e-02   5.9619e-02   7.6824e-02
677    2.7711e-02    4.2225e-02   5.9382e-02   7.7071e-02
678    2.7799e-02    4.2422e-02   5.9190e-02   7.7330e-02
679    2.7948e-02    4.2603e-02   5.8913e-02   7.7494e-02
680    2.8103e-02    4.2786e-02   5.8632e-02   7.7770e-02
681    2.8243e-02    4.2925e-02   5.8443e-02   7.8037e-02
682    2.8356e-02    4.2981e-02   5.8183e-02   7.8276e-02
683    2.8501e-02    4.3090e-02   5.7984e-02   7.8534e-02
684    2.8556e-02    4.3236e-02   5.7855e-02   7.8909e-02
685    2.8604e-02    4.3301e-02   5.7742e-02   7.9201e-02
686    2.8726e-02    4.3362e-02   5.7731e-02   7.9466e-02
687    2.8922e-02    4.3433e-02   5.7664e-02   7.9763e-02
688    2.9021e-02    4.3662e-02   5.7645e-02   7.9956e-02
689    2.9198e-02    4.3967e-02   5.7576e-02   8.0167e-02
690    2.9442e-02    4.4209e-02   5.7471e-02   8.0295e-02
691    2.9742e-02    4.4488e-02   5.7347e-02   8.0402e-02
692    2.9982e-02    4.4669e-02   5.7109e-02   8.0486e-02
693    3.0249e-02    4.4798e-02   5.6959e-02   8.0518e-02
694    3.0547e-02    4.4978e-02   5.6885e-02   8.0561e-02
695    3.0826e-02    4.5087e-02   5.6809e-02   8.0561e-02
696    3.1054e-02    4.5177e-02   5.6800e-02   8.0655e-02
697    3.1192e-02    4.5371e-02   5.6817e-02   8.0652e-02
698    3.1458e-02    4.5464e-02   5.6764e-02   8.0661e-02
699    3.1783e-02    4.5540e-02   5.6668e-02   8.0567e-02
700    3.1943e-02    4.5608e-02   5.6416e-02   8.0402e-02
701    3.2105e-02    4.5691e-02   5.6133e-02   8.0210e-02
702    3.2294e-02    4.5760e-02   5.5856e-02   8.0010e-02
703    3.2413e-02    4.5875e-02   5.5531e-02   7.9836e-02
704    3.2584e-02    4.5776e-02   5.5128e-02   7.9671e-02
705    3.2740e-02    4.5792e-02   5.4756e-02   7.9562e-02
706    3.2894e-02    4.5769e-02   5.4352e-02   7.9484e-02
707    3.2944e-02    4.5767e-02   5.4055e-02   7.9405e-02
708    3.3052e-02    4.5849e-02   5.3765e-02   7.9291e-02
709    3.3055e-02    4.6002e-02   5.3493e-02   7.9190e-02
710    3.2944e-02    4.6215e-02   5.3235e-02   7.9169e-02
711    3.2762e-02    4.6492e-02   5.2973e-02   7.9105e-02
712    3.2523e-02    4.6664e-02   5.2739e-02   7.8962e-02
713    3.2267e-02    4.6861e-02   5.2488e-02   7.8839e-02
714    3.1938e-02    4.6984e-02   5.2345e-02   7.8728e-02
715    3.1751e-02    4.7183e-02   5.2191e-02   7.8540e-02
716    3.1578e-02    4.7341e-02   5.2010e-02   7.8420e-02
717    3.1487e-02    4.7437e-02   5.1906e-02   7.8347e-02
718    3.1320e-02    4.7486e-02   5.1865e-02   7.8269e-02
719    3.1243e-02    4.7572e-02   5.1802e-02   7.8274e-02
720    3.1306e-02    4.7602e-02   5.1708e-02   7.8333e-02
721    3.1306e-02    4.7591e-02   5.1640e-02   7.8398e-02
722    3.1220e-02    4.7555e-02   5.1561e-02   7.8474e-02
723    3.1057e-02    4.7420e-02   5.1492e-02   7.8473e-02
724    3.0856e-02    4.7379e-02   5.1368e-02   7.8365e-02
725    3.0651e-02    4.7293e-02   5.1253e-02   7.8237e-02
726    3.0339e-02    4.7157e-02   5.1171e-02   7.8140e-02
727    3.0139e-02    4.6981e-02   5.1103e-02   7.8066e-02
728    3.0026e-02    4.6793e-02   5.0967e-02   7.8008e-02
729    2.9896e-02    4.6674e-02   5.0859e-02   7.7992e-02
730    2.9670e-02    4.6584e-02   5.0794e-02   7.7958e-02
731    2.9444e-02    4.6488e-02   5.0741e-02   7.7835e-02
732    2.9264e-02    4.6318e-02   5.0674e-02   7.7706e-02
733    2.9146e-02    4.6151e-02   5.0590e-02   7.7627e-02
734    2.8882e-02    4.5988e-02   5.0574e-02   7.7552e-02
735    2.8648e-02    4.5898e-02   5.0610e-02   7.7433e-02
736    2.8355e-02    4.5753e-02   5.0500e-02   7.7276e-02
737    2.8122e-02    4.5519e-02   5.0444e-02   7.7064e-02
738    2.7970e-02    4.5271e-02   5.0406e-02   7.6850e-02
739    2.7741e-02    4.5056e-02   5.0262e-02   7.6678e-02
740    2.7526e-02    4.4743e-02   5.0125e-02   7.6492e-02
741    2.7447e-02    4.4545e-02   5.0032e-02   7.6348e-02
742    2.7488e-02    4.4442e-02   4.9853e-02   7.6226e-02
743    2.7406e-02    4.4439e-02   4.9639e-02   7.6162e-02
744    2.7346e-02    4.4547e-02   4.9574e-02   7.6183e-02
745    2.7276e-02    4.4745e-02   4.9458e-02   7.6111e-02
746    2.7131e-02    4.4985e-02   4.9425e-02   7.5997e-02
747    2.7037e-02    4.5152e-02   4.9325e-02   7.5931e-02
748    2.7037e-02    4.5250e-02   4.9280e-02   7.5914e-02
749    2.7152e-02    4.5256e-02   4.9222e-02   7.5974e-02
750    2.7261e-02    4.5335e-02   4.9153e-02   7.6011e-02
751    2.7349e-02    4.5343e-02   4.8975e-02   7.5934e-02
752    2.7372e-02    4.5285e-02   4.8790e-02   7.5821e-02
753    2.7328e-02    4.5107e-02   4.8535e-02   7.5673e-02
754    2.7294e-02    4.4991e-02   4.8331e-02   7.5540e-02
755    2.7294e-02    4.4936e-02   4.8154e-02   7.5384e-02
756    2.7266e-02    4.4840e-02   4.7993e-02   7.5254e-02
757    2.7183e-02    4.4753e-02   4.7789e-02   7.5092e-02
758    2.7058e-02    4.4585e-02   4.7606e-02   7.5020e-02
759    2.6893e-02    4.4311e-02   4.7516e-02   7.4949e-02
760    2.6784e-02    4.4115e-02   4.7383e-02   7.4815e-02
761    2.6638e-02    4.3824e-02   4.7265e-02   7.4752e-02
762    2.6427e-02    4.3575e-02   4.7209e-02   7.4588e-02
763    2.6230e-02    4.3330e-02   4.7125e-02   7.4429e-02
764    2.5970e-02    4.3069e-02   4.6993e-02   7.4216e-02
765    2.5730e-02    4.2749e-02   4.6935e-02   7.3951e-02
766    2.5520e-02    4.2403e-02   4.6896e-02   7.3677e-02
767    2.5392e-02    4.2005e-02   4.6752e-02   7.3436e-02
768    2.5330e-02    4.1594e-02   4.6638e-02   7.3192e-02
769    2.5210e-02    4.1270e-02   4.6469e-02   7.2949e-02
770    2.5144e-02    4.0801e-02   4.6251e-02   7.2804e-02
771    2.5070e-02    4.0350e-02   4.6076e-02   7.2709e-02
772    2.4979e-02    3.9945e-02   4.5879e-02   7.2679e-02
773    2.4821e-02    3.9516e-02   4.5704e-02   7.2597e-02
774    2.4758e-02    3.9142e-02   4.5566e-02   7.2543e-02
775    2.4734e-02    3.8875e-02   4.5428e-02   7.2436e-02
776    2.4754e-02    3.8551e-02   4.5305e-02   7.2304e-02
777    2.4711e-02    3.8219e-02   4.5223e-02   7.2040e-02
778    2.4580e-02    3.7919e-02   4.5079e-02   7.1790e-02
779    2.4455e-02    3.7730e-02   4.4982e-02   7.1544e-02
780    2.4342e-02    3.7508e-02   4.4843e-02   7.1277e-02
781    2.4211e-02    3.7292e-02   4.4806e-02   7.1016e-02
782    2.4191e-02    3.6934e-02   4.4770e-02   7.0824e-02
783    2.4210e-02    3.6611e-02   4.4704e-02   7.0599e-02
784    2.4147e-02    3.6257e-02   4.4682e-02   7.0259e-02
785    2.4046e-02    3.5925e-02   4.4690e-02   7.0019e-02
786    2.3982e-02    3.5520e-02   4.4804e-02   6.9835e-02
787    2.3990e-02    3.5231e-02   4.4859e-02   6.9644e-02
788    2.3973e-02    3.4874e-02   4.4866e-02   6.9466e-02
789    2.3900e-02    3.4565e-02   4.4925e-02   6.9305e-02
790    2.3803e-02    3.4240e-02   4.4915e-02   6.9182e-02
791    2.3753e-02    3.3888e-02   4.4937e-02   6.9029e-02
792    2.3739e-02    3.3463e-02   4.5009e-02   6.8910e-02
793    2.3738e-02    3.2881e-02   4.4992e-02   6.8865e-02
794    2.3660e-02    3.2297e-02   4.5001e-02   6.8834e-02
795    2.3615e-02    3.1805e-02   4.5047e-02   6.8763e-02
796    2.3486e-02    3.1367e-02   4.5148e-02   6.8628e-02
797    2.3325e-02    3.0885e-02   4.5218e-02   6.8454e-02
798    2.3227e-02    3.0403e-02   4.5360e-02   6.8231e-02
799    2.3128e-02    2.9926e-02   4.5551e-02   6.8019e-02
800    2.3011e-02    2.9399e-02   4.5769e-02   6.7815e-02
801    2.2934e-02    2.8931e-02   4.5824e-02   6.7547e-02
802    2.2766e-02    2.8507e-02   4.5837e-02   6.7174e-02
803    2.2563e-02    2.8214e-02   4.5798e-02   6.6884e-02
804    2.2438e-02    2.7881e-02   4.5786e-02   6.6600e-02
805    2.2343e-02    2.7415e-02   4.5700e-02   6.6356e-02
806    2.2221e-02    2.7002e-02   4.5521e-02   6.6178e-02
807    2.2049e-02    2.6646e-02   4.5278e-02   6.5949e-02
808    2.1944e-02    2.6339e-02   4.5024e-02   6.5904e-02
809    2.1843e-02    2.6075e-02   4.4731e-02   6.5714e-02
810    2.1812e-02    2.5806e-02   4.4485e-02   6.5428e-02
811    2.1776e-02    2.5558e-02   4.4201e-02   6.5104e-02
812    2.1718e-02    2.5421e-02   4.3963e-02   6.4701e-02
813    2.1725e-02    2.5208e-02   4.3840e-02   6.4291e-02
814    2.1765e-02    2.5008e-02   4.3737e-02   6.3900e-02
815    2.1739e-02    2.4914e-02   4.3609e-02   6.3441e-02
816    2.1727e-02    2.4776e-02   4.3463e-02   6.2960e-02
817    2.1667e-02    2.4648e-02   4.3315e-02   6.2621e-02
818    2.1626e-02    2.4645e-02   4.3129e-02   6.2316e-02
819    2.1569e-02    2.4588e-02   4.2895e-02   6.2071e-02
820    2.1437e-02    2.4578e-02   4.2842e-02   6.1958e-02
821    2.1307e-02    2.4577e-02   4.2853e-02   6.1869e-02
822    2.1212e-02    2.4521e-02   4.2822e-02   6.1788e-02
823    2.1088e-02    2.4394e-02   4.2800e-02   6.1607e-02
824    2.0986e-02    2.4242e-02   4.2742e-02   6.1356e-02
825    2.0897e-02    2.4089e-02   4.2711e-02   6.1188e-02
826    2.0887e-02    2.3837e-02   4.2676e-02   6.0941e-02
827    2.0943e-02    2.3537e-02   4.2635e-02   6.0684e-02
828    2.0984e-02    2.3225e-02   4.2589e-02   6.0456e-02
829    2.0996e-02    2.2974e-02   4.2594e-02   6.0217e-02
830    2.0968e-02    2.2758e-02   4.2639e-02   5.9948e-02
831    2.0943e-02    2.2382e-02   4.2709e-02   5.9716e-02
832    2.0965e-02    2.2016e-02   4.2788e-02   5.9528e-02
833    2.1058e-02    2.1648e-02   4.2858e-02   5.9407e-02
834    2.1142e-02    2.1266e-02   4.2972e-02   5.9358e-02
835    2.1167e-02    2.0926e-02   4.3093e-02   5.9401e-02
836    2.1224e-02    2.0658e-02   4.3160e-02   5.9372e-02
837    2.1214e-02    2.0374e-02   4.3135e-02   5.9325e-02
838    2.1268e-02    1.9939e-02   4.3054e-02   5.9267e-02
839    2.1313e-02    1.9483e-02   4.2958e-02   5.9183e-02
840    2.1322e-02    1.9023e-02   4.2919e-02   5.9079e-02
841    2.1379e-02    1.8518e-02   4.2934e-02   5.9056e-02
842    2.1355e-02    1.7933e-02   4.2946e-02   5.8990e-02
843    2.1473e-02    1.7406e-02   4.2879e-02   5.8924e-02
844    2.1557e-02    1.6927e-02   4.2777e-02   5.8968e-02
845    2.1626e-02    1.6493e-02   4.2737e-02   5.9048e-02
846    2.1786e-02    1.6113e-02   4.2655e-02   5.9238e-02
847    2.1926e-02    1.5729e-02   4.2555e-02   5.9428e-02
848    2.2107e-02    1.5298e-02   4.2472e-02   5.9615e-02
849    2.2261e-02    1.5043e-02   4.2392e-02   5.9865e-02
850    2.2380e-02    1.4783e-02   4.2388e-02   6.0074e-02
851    2.2390e-02    1.4606e-02   4.2394e-02   6.0165e-02
852    2.2377e-02    1.4404e-02   4.2375e-02   6.0210e-02
853    2.2383e-02    1.4276e-02   4.2201e-02   6.0212e-02
854    2.2233e-02    1.4176e-02   4.2054e-02   6.0215e-02
855    2.2206e-02    1.4061e-02   4.1932e-02   6.0261e-02
856    2.2201e-02    1.3955e-02   4.1802e-02   6.0357e-02
857    2.2200e-02    1.3909e-02   4.1685e-02   6.0428e-02
858    2.2127e-02    1.3931e-02   4.1594e-02   6.0507e-02
859    2.2125e-02    1.3808e-02   4.1517e-02   6.0606e-02
860    2.2192e-02    1.3739e-02   4.1471e-02   6.0740e-02
861    2.2343e-02    1.3809e-02   4.1350e-02   6.0867e-02
862    2.2475e-02    1.3851e-02   4.1204e-02   6.0912e-02
863    2.2621e-02    1.3874e-02   4.1019e-02   6.0979e-02
864    2.2863e-02    1.4032e-02   4.0886e-02   6.1094e-02
865    2.3103e-02    1.4092e-02   4.0748e-02   6.1180e-02
866    2.3376e-02    1.4101e-02   4.0606e-02   6.1321e-02
867    2.3620e-02    1.4010e-02   4.0497e-02   6.1599e-02
868    2.3815e-02    1.3870e-02   4.0396e-02   6.1834e-02
869    2.4143e-02    1.3718e-02   4.0330e-02   6.1990e-02
870    2.4480e-02    1.3705e-02   4.0303e-02   6.2122e-02
871    2.4838e-02    1.3818e-02   4.0245e-02   6.2250e-02
872    2.5192e-02    1.3897e-02   4.0197e-02   6.2374e-02
873    2.5515e-02    1.3926e-02   4.0174e-02   6.2410e-02
874    2.5840e-02    1.3918e-02   4.0113e-02   6.2452e-02
875    2.6278e-02    1.3938e-02   4.0074e-02   6.2487e-02
876    2.6710e-02    1.3857e-02   4.0007e-02   6.2549e-02
877    2.7167e-02    1.3703e-02   3.9875e-02   6.2598e-02
878    2.7612e-02    1.3538e-02   3.9788e-02   6.2640e-02
879    2.8190e-02    1.3382e-02   3.9691e-02   6.2708e-02
880    2.8875e-02    1.3199e-02   3.9576e-02   6.2780e-02
881    2.9607e-02    1.3035e-02   3.9427e-02   6.2838e-02
882    3.0207e-02    1.2831e-02   3.9314e-02   6.2912e-02
883    3.0873e-02    1.2641e-02   3.9154e-02   6.2863e-02
884    3.1469e-02    1.2493e-02   3.9009e-02   6.2854e-02
885    3.1972e-02    1.2408e-02   3.8837e-02   6.2852e-02
886    3.2502e-02    1.2261e-02   3.8697e-02   6.2845e-02
887    3.3030e-02    1.2169e-02   3.8598e-02   6.2821e-02
888    3.3496e-02    1.2085e-02   3.8513e-02   6.2740e-02
889    3.3828e-02    1.2034e-02   3.8423e-02   6.2683e-02
890    3.4144e-02    1.1971e-02   3.8386e-02   6.2598e-02
891    3.4360e-02    1.1919e-02   3.8426e-02   6.2407e-02
892    3.4668e-02    1.1930e-02   3.8483e-02   6.2188e-02
893    3.4981e-02    1.2014e-02   3.8534e-02   6.2061e-02
894    3.5252e-02    1.2043e-02   3.8642e-02   6.1933e-02
895    3.5633e-02    1.2074e-02   3.8704e-02   6.1891e-02
896    3.6043e-02    1.2096e-02   3.8758e-02   6.1853e-02
897    3.6478e-02    1.2019e-02   3.8803e-02   6.1780e-02
898    3.6964e-02    1.1936e-02   3.8802e-02   6.1601e-02
899    3.7449e-02    1.1842e-02   3.8837e-02   6.1418e-02
900    3.7923e-02    1.1843e-02   3.8847e-02   6.1204e-02
901    3.8389e-02    1.1877e-02   3.8896e-02   6.1007e-02
902    3.8769e-02    1.1981e-02   3.9083e-02   6.0837e-02
903    3.9060e-02    1.2008e-02   3.9191e-02   6.0776e-02
904    3.9390e-02    1.2014e-02   3.9353e-02   6.0803e-02
905    3.9690e-02    1.2105e-02   3.9480e-02   6.0867e-02
906    4.0008e-02    1.2176e-02   3.9599e-02   6.0936e-02
907    4.0407e-02    1.2298e-02   3.9773e-02   6.1030e-02
908    4.0738e-02    1.2422e-02   4.0017e-02   6.1174e-02
909    4.1077e-02    1.2531e-02   4.0209e-02   6.1173e-02
910    4.1378e-02    1.2600e-02   4.0296e-02   6.1236e-02
911    4.1585e-02    1.2644e-02   4.0298e-02   6.1280e-02
912    4.1749e-02    1.2719e-02   4.0362e-02   6.1228e-02
913    4.1864e-02    1.2740e-02   4.0471e-02   6.1253e-02
914    4.1987e-02    1.2711e-02   4.0505e-02   6.1132e-02
915    4.2047e-02    1.2663e-02   4.0474e-02   6.1003e-02
916    4.2093e-02    1.2610e-02   4.0480e-02   6.0921e-02
917    4.2167e-02    1.2584e-02   4.0466e-02   6.0670e-02
918    4.2145e-02    1.2551e-02   4.0433e-02   6.0305e-02
919    4.2239e-02    1.2502e-02   4.0347e-02   5.9933e-02
920    4.2274e-02    1.2490e-02   4.0365e-02   5.9622e-02
921    4.2368e-02    1.2415e-02   4.0334e-02   5.9324e-02
922    4.2498e-02    1.2336e-02   4.0221e-02   5.9109e-02
923    4.2685e-02    1.2341e-02   4.0146e-02   5.9010e-02
924    4.2968e-02    1.2412e-02   4.0061e-02   5.8857e-02
925    4.3163e-02    1.2414e-02   3.9978e-02   5.8666e-02
926    4.3306e-02    1.2384e-02   4.0014e-02   5.8416e-02
927    4.3395e-02    1.2358e-02   4.0063e-02   5.8212e-02
928    4.3514e-02    1.2309e-02   4.0036e-02   5.7985e-02
929    4.3567e-02    1.2261e-02   4.0016e-02   5.7694e-02
930    4.3654e-02    1.2266e-02   3.9992e-02   5.7439e-02
931    4.3876e-02    1.2285e-02   3.9964e-02   5.7188e-02
932    4.4100e-02    1.2278e-02   3.9894e-02   5.6953e-02
933    4.4380e-02    1.2239e-02   3.9849e-02   5.6719e-02
934    4.4619e-02    1.2223e-02   3.9816e-02   5.6463e-02
935    4.4974e-02    1.2250e-02   3.9701e-02   5.6252e-02
936    4.5225e-02    1.2266e-02   3.9445e-02   5.5982e-02
937    4.5525e-02    1.2112e-02   3.9202e-02   5.5826e-02
938    4.5777e-02    1.2015e-02   3.8972e-02   5.5608e-02
939    4.5986e-02    1.1886e-02   3.8772e-02   5.5411e-02
940    4.6136e-02    1.1655e-02   3.8540e-02   5.5217e-02
941    4.6310e-02    1.1408e-02   3.8299e-02   5.5063e-02
942    4.6498e-02    1.1338e-02   3.8041e-02   5.4965e-02
943    4.6560e-02    1.1272e-02   3.7721e-02   5.4900e-02
944    4.6506e-02    1.1128e-02   3.7535e-02   5.4881e-02
945    4.6429e-02    1.0949e-02   3.7330e-02   5.4917e-02
946    4.6446e-02    1.0750e-02   3.7153e-02   5.5018e-02
947    4.6465e-02    1.0551e-02   3.6922e-02   5.5097e-02
948    4.6563e-02    1.0402e-02   3.6694e-02   5.5128e-02
949    4.6608e-02    1.0293e-02   3.6425e-02   5.5092e-02
950    4.6502e-02    1.0159e-02   3.6070e-02   5.5044e-02
951    4.6384e-02    1.0097e-02   3.5747e-02   5.4973e-02
952    4.6276e-02    1.0058e-02   3.5484e-02   5.4846e-02
953    4.6281e-02    1.0050e-02   3.5133e-02   5.4792e-02
954    4.6305e-02    1.0018e-02   3.4749e-02   5.4766e-02
955    4.6360e-02    9.8957e-03   3.4400e-02   5.4726e-02
956    4.6358e-02    9.8205e-03   3.4110e-02   5.4706e-02
957    4.6328e-02    9.8273e-03   3.3700e-02   5.4742e-02
958    4.6384e-02    9.8108e-03   3.3298e-02   5.4644e-02
959    4.6402e-02    9.8327e-03   3.2954e-02   5.4574e-02
960    4.6397e-02    9.9139e-03   3.2530e-02   5.4511e-02
961    4.6379e-02    9.9911e-03   3.2108e-02   5.4509e-02
962    4.6301e-02    1.0093e-02   3.1777e-02   5.4526e-02
963    4.6173e-02    1.0153e-02   3.1435e-02   5.4549e-02
964    4.6209e-02    1.0142e-02   3.1061e-02   5.4621e-02
965    4.6208e-02    1.0003e-02   3.0714e-02   5.4671e-02
966    4.6191e-02    9.9777e-03   3.0539e-02   5.4635e-02
967    4.6137e-02    1.0071e-02   3.0383e-02   5.4572e-02
968    4.6159e-02    1.0160e-02   3.0324e-02   5.4487e-02
969    4.6170e-02    1.0261e-02   3.0253e-02   5.4368e-02
970    4.6184e-02    1.0310e-02   3.0114e-02   5.4291e-02
971    4.6126e-02    1.0256e-02   3.0039e-02   5.4198e-02
972    4.6049e-02    1.0149e-02   3.0057e-02   5.4099e-02
973    4.5904e-02    1.0166e-02   3.0123e-02   5.3960e-02
974    4.5772e-02    1.0235e-02   3.0238e-02   5.3852e-02
975    4.5597e-02    1.0271e-02   3.0386e-02   5.3760e-02
976    4.5474e-02    1.0337e-02   3.0561e-02   5.3679e-02
977    4.5336e-02    1.0375e-02   3.0763e-02   5.3596e-02
978    4.5171e-02    1.0328e-02   3.0948e-02   5.3529e-02
979    4.5011e-02    1.0280e-02   3.1115e-02   5.3463e-02
980    4.4879e-02    1.0197e-02   3.1287e-02   5.3353e-02
981    4.4788e-02    1.0178e-02   3.1420e-02   5.3311e-02
982    4.4710e-02    1.0295e-02   3.1511e-02   5.3311e-02
983    4.4575e-02    1.0379e-02   3.1603e-02   5.3357e-02
984    4.4361e-02    1.0483e-02   3.1828e-02   5.3471e-02
985    4.4205e-02    1.0630e-02   3.2092e-02   5.3632e-02
986    4.4070e-02    1.0726e-02   3.2424e-02   5.3776e-02
987    4.3992e-02    1.0776e-02   3.2669e-02   5.3842e-02
988    4.3907e-02    1.0755e-02   3.2931e-02   5.3918e-02
989    4.3753e-02    1.0697e-02   3.3210e-02   5.3965e-02
990    4.3685e-02    1.0680e-02   3.3486e-02   5.3992e-02
991    4.3655e-02    1.0614e-02   3.3708e-02   5.4117e-02
992    4.3543e-02    1.0490e-02   3.4005e-02   5.4210e-02
993    4.3473e-02    1.0369e-02   3.4371e-02   5.4309e-02
994    4.3357e-02    1.0223e-02   3.4588e-02   5.4425e-02
995    4.3276e-02    1.0155e-02   3.4867e-02   5.4492e-02
996    4.3183e-02    1.0167e-02   3.5169e-02   5.4532e-02
997    4.2997e-02    1.0293e-02   3.5513e-02   5.4513e-02
998    4.2867e-02    1.0397e-02   3.5826e-02   5.4443e-02
999    4.2791e-02    1.0445e-02   3.6151e-02   5.4359e-02
1000   4.2711e-02    1.0469e-02   3.6398e-02   5.4245e-02
1001   4.2684e-02    1.0552e-02   3.6512e-02   5.4155e-02
1002   4.2669e-02    1.0654e-02   3.6722e-02   5.3992e-02
1003   4.2636e-02    1.0771e-02   3.6864e-02   5.3831e-02
1004   4.2597e-02    1.0882e-02   3.7007e-02   5.3708e-02
1005   4.2578e-02    1.0918e-02   3.7097e-02   5.3595e-02
1006   4.2506e-02    1.0932e-02   3.7124e-02   5.3531e-02
1007   4.2381e-02    1.0858e-02   3.7120e-02   5.3414e-02
1008   4.2269e-02    1.0882e-02   3.7107e-02   5.3410e-02
1009   4.2147e-02    1.0850e-02   3.7056e-02   5.3357e-02
1010   4.2038e-02    1.0811e-02   3.7015e-02   5.3365e-02
1011   4.1919e-02    1.0829e-02   3.6895e-02   5.3407e-02
1012   4.1712e-02    1.0801e-02   3.6870e-02   5.3471e-02
1013   4.1524e-02    1.0810e-02   3.6890e-02   5.3466e-02
1014   4.1258e-02    1.0800e-02   3.6807e-02   5.3533e-02
1015   4.0911e-02    1.0716e-02   3.6624e-02   5.3601e-02
1016   4.0547e-02    1.0602e-02   3.6492e-02   5.3675e-02
1017   4.0166e-02    1.0552e-02   3.6321e-02   5.3675e-02
1018   3.9698e-02    1.0425e-02   3.6182e-02   5.3640e-02
1019   3.9257e-02    1.0318e-02   3.6077e-02   5.3640e-02
1020   3.8912e-02    1.0179e-02   3.5987e-02   5.3613e-02
1021   3.8588e-02    1.0093e-02   3.5874e-02   5.3607e-02
1022   3.8245e-02    1.0011e-02   3.5814e-02   5.3678e-02
1023   3.7861e-02    9.8676e-03   3.5799e-02   5.3684e-02
1024   3.7469e-02    9.8043e-03   3.5778e-02   5.3718e-02
1025   3.7119e-02    9.7592e-03   3.5688e-02   5.3758e-02
1026   3.6733e-02    9.7991e-03   3.5584e-02   5.3823e-02
1027   3.6360e-02    9.8548e-03   3.5428e-02   5.3753e-02
1028   3.6088e-02    9.8662e-03   3.5217e-02   5.3758e-02
1029   3.5789e-02    9.8782e-03   3.4988e-02   5.3709e-02
1030   3.5500e-02    9.8145e-03   3.4795e-02   5.3732e-02
1031   3.5089e-02    9.7604e-03   3.4563e-02   5.3774e-02
1032   3.4637e-02    9.7730e-03   3.4322e-02   5.3873e-02
1033   3.4273e-02    9.8659e-03   3.4054e-02   5.4033e-02
1034   3.3944e-02    1.0011e-02   3.3764e-02   5.4155e-02
1035   3.3542e-02    1.0080e-02   3.3508e-02   5.4220e-02
1036   3.3174e-02    1.0170e-02   3.3271e-02   5.4286e-02
1037   3.2870e-02    1.0224e-02   3.3150e-02   5.4368e-02
1038   3.2593e-02    1.0256e-02   3.3001e-02   5.4459e-02
1039   3.2329e-02    1.0321e-02   3.2911e-02   5.4451e-02
1040   3.2018e-02    1.0361e-02   3.2778e-02   5.4539e-02
1041   3.1732e-02    1.0409e-02   3.2654e-02   5.4664e-02
1042   3.1497e-02    1.0445e-02   3.2462e-02   5.4806e-02
1043   3.1125e-02    1.0647e-02   3.2289e-02   5.4939e-02
1044   3.0743e-02    1.0845e-02   3.2181e-02   5.5120e-02
1045   3.0302e-02    1.1054e-02   3.2135e-02   5.5281e-02
1046   2.9897e-02    1.1159e-02   3.2097e-02   5.5411e-02
1047   2.9554e-02    1.1298e-02   3.2069e-02   5.5555e-02
1048   2.9242e-02    1.1539e-02   3.2073e-02   5.5725e-02
1049   2.8921e-02    1.1679e-02   3.2044e-02   5.5937e-02
1050   2.8656e-02    1.1763e-02   3.1963e-02   5.6171e-02
1051   2.8513e-02    1.1806e-02   3.1875e-02   5.6367e-02
1052   2.8267e-02    1.1812e-02   3.1816e-02   5.6520e-02
1053   2.8055e-02    1.1886e-02   3.1684e-02   5.6674e-02
1054   2.7921e-02    1.2037e-02   3.1463e-02   5.6888e-02
1055   2.7861e-02    1.2274e-02   3.1289e-02   5.7174e-02
1056   2.7668e-02    1.2456e-02   3.1118e-02   5.7463e-02
1057   2.7407e-02    1.2711e-02   3.0952e-02   5.7697e-02
1058   2.7141e-02    1.2951e-02   3.0868e-02   5.7888e-02
1059   2.6877e-02    1.3159e-02   3.0830e-02   5.7980e-02
1060   2.6658e-02    1.3341e-02   3.0857e-02   5.8021e-02
1061   2.6514e-02    1.3403e-02   3.0901e-02   5.8078e-02
1062   2.6262e-02    1.3364e-02   3.1032e-02   5.8118e-02
1063   2.6134e-02    1.3334e-02   3.1101e-02   5.8038e-02
1064   2.5998e-02    1.3294e-02   3.1214e-02   5.7881e-02
1065   2.5914e-02    1.3234e-02   3.1235e-02   5.7789e-02
1066   2.5824e-02    1.3264e-02   3.1231e-02   5.7722e-02
1067   2.5856e-02    1.3247e-02   3.1200e-02   5.7578e-02
1068   2.5940e-02    1.3141e-02   3.1258e-02   5.7465e-02
1069   2.6016e-02    1.3066e-02   3.1308e-02   5.7360e-02
1070   2.6082e-02    1.3084e-02   3.1409e-02   5.7230e-02
1071   2.6225e-02    1.3124e-02   3.1447e-02   5.7071e-02
1072   2.6354e-02    1.3193e-02   3.1468e-02   5.7000e-02
1073   2.6605e-02    1.3287e-02   3.1541e-02   5.6918e-02
1074   2.6809e-02    1.3355e-02   3.1649e-02   5.6958e-02
1075   2.7024e-02    1.3521e-02   3.1779e-02   5.7042e-02
1076   2.7271e-02    1.3619e-02   3.1946e-02   5.7215e-02
1077   2.7393e-02    1.3698e-02   3.2069e-02   5.7370e-02
1078   2.7610e-02    1.3718e-02   3.2133e-02   5.7502e-02
1079   2.7782e-02    1.3710e-02   3.2213e-02   5.7677e-02
1080   2.8024e-02    1.3787e-02   3.2296e-02   5.7738e-02
1081   2.8169e-02    1.3739e-02   3.2399e-02   5.7748e-02
1082   2.8266e-02    1.3701e-02   3.2523e-02   5.7772e-02
1083   2.8308e-02    1.3696e-02   3.2687e-02   5.7737e-02
1084   2.8409e-02    1.3666e-02   3.2797e-02   5.7684e-02
1085   2.8491e-02    1.3558e-02   3.2914e-02   5.7589e-02
1086   2.8582e-02    1.3454e-02   3.2981e-02   5.7480e-02
1087   2.8785e-02    1.3283e-02   3.3073e-02   5.7409e-02
1088   2.8898e-02    1.3136e-02   3.3144e-02   5.7364e-02
1089   2.8988e-02    1.2997e-02   3.3249e-02   5.7321e-02
1090   2.9030e-02    1.2840e-02   3.3368e-02   5.7259e-02
1091   2.9052e-02    1.2681e-02   3.3417e-02   5.7211e-02
1092   2.9227e-02    1.2463e-02   3.3490e-02   5.7147e-02
1093   2.9466e-02    1.2187e-02   3.3580e-02   5.7034e-02
1094   2.9602e-02    1.1858e-02   3.3731e-02   5.6785e-02
1095   2.9755e-02    1.1530e-02   3.3878e-02   5.6501e-02
1096   2.9907e-02    1.1143e-02   3.4035e-02   5.6188e-02
1097   3.0004e-02    1.0764e-02   3.4181e-02   5.5980e-02
1098   3.0074e-02    1.0356e-02   3.4402e-02   5.5851e-02
1099   3.0193e-02    9.8388e-03   3.4626e-02   5.5767e-02
1100   3.0327e-02    9.3496e-03   3.4759e-02   5.5622e-02
1101   3.0576e-02    8.8493e-03   3.4894e-02   5.5526e-02
1102   3.0724e-02    8.3301e-03   3.5070e-02   5.5294e-02
1103   3.0904e-02    7.8356e-03   3.5263e-02   5.5022e-02
1104   3.1170e-02    7.4219e-03   3.5376e-02   5.4697e-02
1105   3.1479e-02    7.0222e-03   3.5565e-02   5.4368e-02
1106   3.1842e-02    6.6044e-03   3.5798e-02   5.4114e-02
1107   3.2199e-02    6.1866e-03   3.5946e-02   5.3894e-02
1108   3.2525e-02    5.6224e-03   3.6080e-02   5.3833e-02
1109   3.2768e-02    5.1346e-03   3.6212e-02   5.3663e-02
1110   3.2933e-02    4.6474e-03   3.6303e-02   5.3472e-02
1111   3.3093e-02    4.2417e-03   3.6380e-02   5.3316e-02
1112   3.3102e-02    3.8358e-03   3.6400e-02   5.3139e-02
1113   3.3138e-02    3.3275e-03   3.6272e-02   5.2944e-02
1114   3.3242e-02    2.9752e-03   3.6148e-02   5.2758e-02
1115   3.3313e-02    2.6395e-03   3.6073e-02   5.2540e-02
1116   3.3313e-02    2.1878e-03   3.5966e-02   5.2301e-02
1117   3.3353e-02    1.6727e-03   3.5913e-02   5.2022e-02
1118   3.3271e-02    1.2161e-03   3.5949e-02   5.1767e-02
1119   3.3139e-02    7.6710e-04   3.5958e-02   5.1584e-02
1120   3.2977e-02    3.6468e-04   3.5858e-02   5.1417e-02
1121   3.2813e-02    -5.6722e-05  3.5709e-02   5.1283e-02
1122   3.2713e-02    -4.8237e-04  3.5476e-02   5.1125e-02
1123   3.2593e-02    -7.8751e-04  3.5228e-02   5.0881e-02
1124   3.2504e-02    -1.0722e-03  3.4920e-02   5.0599e-02
1125   3.2416e-02    -1.2963e-03  3.4605e-02   5.0211e-02
1126   3.2422e-02    -1.5654e-03  3.4277e-02   4.9783e-02
1127   3.2509e-02    -1.7971e-03  3.4057e-02   4.9303e-02
1128   3.2619e-02    -1.9979e-03  3.3824e-02   4.8814e-02
1129   3.2751e-02    -2.2663e-03  3.3600e-02   4.8323e-02
1130   3.2940e-02    -2.4716e-03  3.3452e-02   4.7854e-02
1131   3.3089e-02    -2.5504e-03  3.3252e-02   4.7428e-02
1132   3.3430e-02    -2.6520e-03  3.3052e-02   4.7032e-02
1133   3.3838e-02    -2.8590e-03  3.2830e-02   4.6696e-02
1134   3.4239e-02    -3.0295e-03  3.2545e-02   4.6311e-02
1135   3.4722e-02    -3.1996e-03  3.2301e-02   4.5933e-02
1136   3.5239e-02    -3.3383e-03  3.2143e-02   4.5610e-02
1137   3.5698e-02    -3.3988e-03  3.1930e-02   4.5248e-02
1138   3.6137e-02    -3.4243e-03  3.1740e-02   4.4901e-02
1139   3.6567e-02    -3.4833e-03  3.1566e-02   4.4556e-02
1140   3.6924e-02    -3.5344e-03  3.1398e-02   4.4152e-02
1141   3.7329e-02    -3.5129e-03  3.1183e-02   4.3695e-02
1142   3.7714e-02    -3.4784e-03  3.0912e-02   4.3188e-02
1143   3.8128e-02    -3.4916e-03  3.0529e-02   4.2647e-02
1144   3.8491e-02    -3.5380e-03  3.0176e-02   4.2195e-02
1145   3.8825e-02    -3.5181e-03  2.9792e-02   4.1777e-02
1146   3.9087e-02    -3.3996e-03  2.9379e-02   4.1464e-02
1147   3.9259e-02    -3.2694e-03  2.8898e-02   4.1140e-02
1148   3.9512e-02    -3.1144e-03  2.8439e-02   4.0705e-02
1149   3.9736e-02    -2.9779e-03  2.7987e-02   4.0375e-02
1150   3.9915e-02    -2.8403e-03  2.7547e-02   4.0035e-02
1151   4.0072e-02    -2.6612e-03  2.7263e-02   3.9722e-02
1152   4.0087e-02    -2.4973e-03  2.7009e-02   3.9419e-02
1153   3.9961e-02    -2.4075e-03  2.6836e-02   3.9281e-02
1154   3.9832e-02    -2.3145e-03  2.6725e-02   3.9185e-02
1155   3.9633e-02    -2.2620e-03  2.6622e-02   3.9058e-02
1156   3.9512e-02    -2.1602e-03  2.6469e-02   3.8907e-02
1157   3.9341e-02    -2.1570e-03  2.6293e-02   3.8784e-02
1158   3.9207e-02    -2.1263e-03  2.6114e-02   3.8698e-02
1159   3.9029e-02    -2.1487e-03  2.6008e-02   3.8664e-02
1160   3.8827e-02    -2.1438e-03  2.5783e-02   3.8656e-02
1161   3.8555e-02    -2.0579e-03  2.5572e-02   3.8622e-02
1162   3.8476e-02    -2.0190e-03  2.5331e-02   3.8627e-02
1163   3.8462e-02    -2.0530e-03  2.5096e-02   3.8698e-02
1164   3.8502e-02    -2.0859e-03  2.4809e-02   3.8823e-02
1165   3.8577e-02    -2.1169e-03  2.4531e-02   3.8908e-02
1166   3.8510e-02    -2.1720e-03  2.4253e-02   3.9095e-02
1167   3.8472e-02    -2.1492e-03  2.3996e-02   3.9249e-02
1168   3.8318e-02    -2.0820e-03  2.3796e-02   3.9518e-02
1169   3.8138e-02    -2.0443e-03  2.3658e-02   3.9748e-02
1170   3.8024e-02    -2.0066e-03  2.3440e-02   3.9939e-02
1171   3.7930e-02    -1.8733e-03  2.3260e-02   4.0205e-02
1172   3.7980e-02    -1.6815e-03  2.3158e-02   4.0441e-02
1173   3.7950e-02    -1.5780e-03  2.3034e-02   4.0770e-02
1174   3.7836e-02    -1.5107e-03  2.2947e-02   4.1034e-02
1175   3.7741e-02    -1.4880e-03  2.2894e-02   4.1274e-02
1176   3.7585e-02    -1.4760e-03  2.2791e-02   4.1484e-02
1177   3.7433e-02    -1.3936e-03  2.2657e-02   4.1681e-02
1178   3.7381e-02    -1.2933e-03  2.2519e-02   4.1883e-02
1179   3.7401e-02    -1.1779e-03  2.2379e-02   4.2049e-02
1180   3.7432e-02    -9.3183e-04  2.2218e-02   4.2223e-02
1181   3.7413e-02    -7.3201e-04  2.2096e-02   4.2535e-02
1182   3.7328e-02    -5.6739e-04  2.1910e-02   4.2869e-02
1183   3.7234e-02    -3.3890e-04  2.1711e-02   4.3164e-02
1184   3.7178e-02    -2.1563e-04  2.1494e-02   4.3365e-02
1185   3.7160e-02    -1.7192e-04  2.1332e-02   4.3489e-02
1186   3.7123e-02    -7.8186e-05  2.1249e-02   4.3679e-02
1187   3.7141e-02    5.6048e-05   2.1193e-02   4.3856e-02
1188   3.7242e-02    2.9273e-04   2.1068e-02   4.4029e-02
1189   3.7176e-02    4.9534e-04   2.0935e-02   4.4130e-02
1190   3.7117e-02    7.3336e-04   2.0769e-02   4.4272e-02
1191   3.6976e-02    9.5355e-04   2.0591e-02   4.4278e-02
1192   3.6855e-02    1.0977e-03   2.0428e-02   4.4272e-02
1193   3.6776e-02    1.2232e-03   2.0212e-02   4.4151e-02
1194   3.6631e-02    1.3183e-03   1.9957e-02   4.4167e-02
1195   3.6406e-02    1.3678e-03   1.9751e-02   4.4217e-02
1196   3.6214e-02    1.4205e-03   1.9571e-02   4.4296e-02
1197   3.6102e-02    1.5037e-03   1.9327e-02   4.4418e-02
1198   3.5895e-02    1.5805e-03   1.9197e-02   4.4456e-02
1199   3.5760e-02    1.6187e-03   1.9069e-02   4.4507e-02
1200   3.5536e-02    1.5699e-03   1.8912e-02   4.4462e-02
1201   3.5381e-02    1.4937e-03   1.8825e-02   4.4433e-02
1202   3.5260e-02    1.3783e-03   1.8697e-02   4.4383e-02
1203   3.5166e-02    1.1977e-03   1.8560e-02   4.4377e-02
1204   3.5095e-02    1.0728e-03   1.8465e-02   4.4379e-02
1205   3.5083e-02    9.6682e-04   1.8381e-02   4.4321e-02
1206   3.5071e-02    8.3325e-04   1.8345e-02   4.4253e-02
1207   3.4936e-02    6.4597e-04   1.8344e-02   4.4288e-02
1208   3.4819e-02    4.4887e-04   1.8354e-02   4.4247e-02
1209   3.4593e-02    4.2131e-04   1.8342e-02   4.4131e-02
1210   3.4418e-02    5.4223e-04   1.8275e-02   4.3951e-02
1211   3.4266e-02    6.7225e-04   1.8204e-02   4.3710e-02
1212   3.4191e-02    7.9403e-04   1.8220e-02   4.3478e-02
1213   3.4115e-02    9.9198e-04   1.8180e-02   4.3255e-02
1214   3.4038e-02    1.1715e-03   1.8115e-02   4.3124e-02
1215   3.4016e-02    1.2720e-03   1.8107e-02   4.3020e-02
1216   3.3900e-02    1.4101e-03   1.7978e-02   4.2825e-02
1217   3.3651e-02    1.5423e-03   1.7835e-02   4.2660e-02
1218   3.3362e-02    1.6602e-03   1.7662e-02   4.2501e-02
1219   3.3067e-02    1.7199e-03   1.7480e-02   4.2336e-02
1220   3.2837e-02    1.8037e-03   1.7383e-02   4.2022e-02
1221   3.2536e-02    1.8280e-03   1.7276e-02   4.1761e-02
1222   3.2271e-02    1.9593e-03   1.7159e-02   4.1484e-02
1223   3.1973e-02    2.1741e-03   1.7116e-02   4.1214e-02
1224   3.1824e-02    2.3738e-03   1.7060e-02   4.0935e-02
1225   3.1630e-02    2.5207e-03   1.6984e-02   4.0591e-02
1226   3.1424e-02    2.6481e-03   1.6886e-02   4.0253e-02
1227   3.1231e-02    2.7637e-03   1.6796e-02   3.9996e-02
1228   3.0937e-02    2.9602e-03   1.6699e-02   3.9810e-02
1229   3.0650e-02    3.1925e-03   1.6541e-02   3.9707e-02
1230   3.0368e-02    3.3946e-03   1.6480e-02   3.9667e-02
1231   3.0027e-02    3.5952e-03   1.6438e-02   3.9628e-02
1232   2.9788e-02    3.7535e-03   1.6372e-02   3.9532e-02
1233   2.9566e-02    3.8996e-03   1.6333e-02   3.9489e-02
1234   2.9391e-02    4.0047e-03   1.6390e-02   3.9426e-02
1235   2.9209e-02    4.1139e-03   1.6576e-02   3.9384e-02
1236   2.8933e-02    4.1486e-03   1.6712e-02   3.9311e-02
1237   2.8671e-02    4.1504e-03   1.6850e-02   3.9298e-02
1238   2.8483e-02    4.1294e-03   1.6934e-02   3.9379e-02
1239   2.8177e-02    4.2093e-03   1.6957e-02   3.9523e-02
1240   2.7854e-02    4.2493e-03   1.6999e-02   3.9578e-02
1241   2.7567e-02    4.2039e-03   1.7090e-02   3.9737e-02
1242   2.7228e-02    4.1358e-03   1.7169e-02   3.9863e-02
1243   2.6973e-02    4.0942e-03   1.7228e-02   3.9958e-02
1244   2.6689e-02    4.2013e-03   1.7386e-02   3.9967e-02
1245   2.6432e-02    4.2139e-03   1.7587e-02   4.0062e-02
1246   2.6135e-02    4.1958e-03   1.7746e-02   4.0190e-02
1247   2.5861e-02    4.2832e-03   1.7878e-02   4.0322e-02
1248   2.5617e-02    4.3009e-03   1.8011e-02   4.0549e-02
1249   2.5343e-02    4.3040e-03   1.8195e-02   4.0824e-02
1250   2.5082e-02    4.3411e-03   1.8357e-02   4.1121e-02
1251   2.4949e-02    4.4042e-03   1.8565e-02   4.1378e-02
1252   2.4851e-02    4.5623e-03   1.8723e-02   4.1642e-02
1253   2.4747e-02    4.6223e-03   1.8835e-02   4.1848e-02
1254   2.4799e-02    4.8420e-03   1.8991e-02   4.2067e-02
1255   2.4922e-02    4.9728e-03   1.9236e-02   4.2311e-02
1256   2.5071e-02    5.0609e-03   1.9477e-02   4.2543e-02
1257   2.5222e-02    5.1401e-03   1.9663e-02   4.2799e-02
1258   2.5434e-02    5.1909e-03   1.9863e-02   4.3060e-02
1259   2.5530e-02    5.2889e-03   2.0164e-02   4.3396e-02
1260   2.5619e-02    5.4187e-03   2.0412e-02   4.3855e-02
1261   2.5676e-02    5.6507e-03   2.0674e-02   4.4242e-02
1262   2.5815e-02    5.8409e-03   2.0892e-02   4.4583e-02
1263   2.5973e-02    6.0348e-03   2.1057e-02   4.4861e-02
1264   2.6212e-02    6.1360e-03   2.1182e-02   4.5124e-02
1265   2.6479e-02    6.2873e-03   2.1312e-02   4.5386e-02
1266   2.6755e-02    6.4767e-03   2.1422e-02   4.5627e-02
1267   2.7085e-02    6.6164e-03   2.1649e-02   4.5934e-02
1268   2.7333e-02    6.7982e-03   2.1937e-02   4.6056e-02
1269   2.7537e-02    6.8842e-03   2.2207e-02   4.6223e-02
1270   2.7745e-02    6.9742e-03   2.2501e-02   4.6442e-02
1271   2.7988e-02    7.0091e-03   2.2829e-02   4.6453e-02
1272   2.8124e-02    7.2185e-03   2.3248e-02   4.6532e-02
1273   2.8255e-02    7.3517e-03   2.3605e-02   4.6629e-02
1274   2.8345e-02    7.3742e-03   2.3866e-02   4.6739e-02
1275   2.8428e-02    7.4336e-03   2.4061e-02   4.6892e-02
1276   2.8439e-02    7.4727e-03   2.4322e-02   4.7098e-02
1277   2.8406e-02    7.5318e-03   2.4589e-02   4.7232e-02
1278   2.8255e-02    7.5937e-03   2.4802e-02   4.7306e-02
1279   2.8117e-02    7.7614e-03   2.5090e-02   4.7362e-02
1280   2.8072e-02    7.9581e-03   2.5445e-02   4.7407e-02
1281   2.8073e-02    8.1352e-03   2.5812e-02   4.7557e-02
1282   2.8060e-02    8.3933e-03   2.6156e-02   4.7713e-02
1283   2.7997e-02    8.6285e-03   2.6583e-02   4.7857e-02
1284   2.7985e-02    8.8240e-03   2.7020e-02   4.8021e-02
1285   2.7971e-02    8.9954e-03   2.7615e-02   4.8218e-02
1286   2.7971e-02    9.1553e-03   2.8200e-02   4.8500e-02
1287   2.7968e-02    9.3887e-03   2.8776e-02   4.8661e-02
1288   2.7938e-02    9.7541e-03   2.9343e-02   4.8799e-02
1289   2.7933e-02    1.0175e-02   2.9828e-02   4.8997e-02
1290   2.7875e-02    1.0484e-02   3.0346e-02   4.9137e-02
1291   2.7729e-02    1.0806e-02   3.0948e-02   4.9191e-02
1292   2.7590e-02    1.1113e-02   3.1477e-02   4.9267e-02
1293   2.7520e-02    1.1384e-02   3.1908e-02   4.9346e-02
1294   2.7476e-02    1.1673e-02   3.2233e-02   4.9443e-02
1295   2.7379e-02    1.1944e-02   3.2603e-02   4.9487e-02
1296   2.7230e-02    1.2183e-02   3.2971e-02   4.9633e-02
1297   2.7132e-02    1.2367e-02   3.3255e-02   4.9842e-02
1298   2.7043e-02    1.2492e-02   3.3600e-02   4.9964e-02
1299   2.7048e-02    1.2599e-02   3.3913e-02   5.0099e-02
1300   2.7036e-02    1.2845e-02   3.4196e-02   5.0201e-02
1301   2.7029e-02    1.3053e-02   3.4512e-02   5.0354e-02
1302   2.7052e-02    1.3255e-02   3.4807e-02   5.0571e-02
1303   2.7144e-02    1.3337e-02   3.5149e-02   5.0803e-02
1304   2.7301e-02    1.3383e-02   3.5454e-02   5.1055e-02
1305   2.7569e-02    1.3408e-02   3.5738e-02   5.1322e-02
1306   2.7717e-02    1.3378e-02   3.6071e-02   5.1597e-02
1307   2.7638e-02    1.3325e-02   3.6394e-02   5.1824e-02
1308   2.7625e-02    1.3249e-02   3.6681e-02   5.2056e-02
1309   2.7713e-02    1.3215e-02   3.7047e-02   5.2276e-02
1310   2.7648e-02    1.3140e-02   3.7442e-02   5.2492e-02
1311   2.7519e-02    1.3005e-02   3.7796e-02   5.2651e-02
1312   2.7473e-02    1.2861e-02   3.8093e-02   5.2732e-02
1313   2.7548e-02    1.2741e-02   3.8454e-02   5.2741e-02
1314   2.7611e-02    1.2763e-02   3.8703e-02   5.2659e-02
1315   2.7641e-02    1.2780e-02   3.9024e-02   5.2642e-02
1316   2.7624e-02    1.2738e-02   3.9346e-02   5.2633e-02
1317   2.7678e-02    1.2645e-02   3.9787e-02   5.2550e-02
1318   2.7810e-02    1.2538e-02   4.0196e-02   5.2483e-02
1319   2.8029e-02    1.2359e-02   4.0543e-02   5.2404e-02
1320   2.8197e-02    1.2202e-02   4.0897e-02   5.2318e-02
1321   2.8236e-02    1.2198e-02   4.1211e-02   5.2289e-02
1322   2.8289e-02    1.2242e-02   4.1520e-02   5.2303e-02
1323   2.8292e-02    1.2348e-02   4.1800e-02   5.2285e-02
1324   2.8293e-02    1.2358e-02   4.2027e-02   5.2310e-02
1325   2.8262e-02    1.2451e-02   4.2255e-02   5.2304e-02
1326   2.8171e-02    1.2571e-02   4.2540e-02   5.2373e-02
1327   2.8104e-02    1.2730e-02   4.2739e-02   5.2467e-02
1328   2.8035e-02    1.2970e-02   4.2890e-02   5.2509e-02
1329   2.8007e-02    1.3266e-02   4.3149e-02   5.2563e-02
1330   2.7892e-02    1.3543e-02   4.3401e-02   5.2622e-02
1331   2.7811e-02    1.3876e-02   4.3638e-02   5.2787e-02
1332   2.7727e-02    1.4138e-02   4.3915e-02   5.2991e-02
1333   2.7580e-02    1.4457e-02   4.4225e-02   5.3238e-02
1334   2.7464e-02    1.4841e-02   4.4430e-02   5.3411e-02
1335   2.7364e-02    1.5213e-02   4.4510e-02   5.3629e-02
1336   2.7276e-02    1.5535e-02   4.4568e-02   5.3823e-02
1337   2.7168e-02    1.5857e-02   4.4611e-02   5.4046e-02
1338   2.7078e-02    1.6101e-02   4.4650e-02   5.4376e-02
1339   2.7008e-02    1.6323e-02   4.4681e-02   5.4770e-02
1340   2.6935e-02    1.6538e-02   4.4747e-02   5.5084e-02
1341   2.6906e-02    1.6784e-02   4.4881e-02   5.5431e-02
1342   2.6851e-02    1.7027e-02   4.4998e-02   5.5785e-02
1343   2.6810e-02    1.7120e-02   4.5170e-02   5.6094e-02
1344   2.6754e-02    1.7223e-02   4.5394e-02   5.6429e-02
1345   2.6676e-02    1.7438e-02   4.5581e-02   5.6749e-02
1346   2.6617e-02    1.7603e-02   4.5724e-02   5.7122e-02
1347   2.6551e-02    1.7709e-02   4.5913e-02   5.7474e-02
1348   2.6469e-02    1.7735e-02   4.6106e-02   5.7857e-02
1349   2.6365e-02    1.7775e-02   4.6300e-02   5.8255e-02
1350   2.6155e-02    1.7859e-02   4.6473e-02   5.8647e-02
1351   2.5962e-02    1.7975e-02   4.6468e-02   5.8985e-02
1352   2.5770e-02    1.8078e-02   4.6313e-02   5.9373e-02
1353   2.5572e-02    1.8166e-02   4.6203e-02   5.9643e-02
1354   2.5345e-02    1.8203e-02   4.6123e-02   5.9915e-02
1355   2.4969e-02    1.8265e-02   4.5995e-02   6.0136e-02
1356   2.4595e-02    1.8501e-02   4.5753e-02   6.0253e-02
1357   2.4235e-02    1.8815e-02   4.5434e-02   6.0399e-02
1358   2.3871e-02    1.9184e-02   4.5142e-02   6.0548e-02
1359   2.3517e-02    1.9522e-02   4.4912e-02   6.0813e-02
1360   2.3270e-02    1.9928e-02   4.4608e-02   6.1010e-02
1361   2.2982e-02    2.0389e-02   4.4343e-02   6.1239e-02
1362   2.2758e-02    2.0873e-02   4.4069e-02   6.1525e-02
1363   2.2503e-02    2.1341e-02   4.3704e-02   6.1765e-02
1364   2.2318e-02    2.1707e-02   4.3258e-02   6.1852e-02
1365   2.2069e-02    2.2111e-02   4.2812e-02   6.2092e-02
1366   2.1763e-02    2.2580e-02   4.2361e-02   6.2371e-02
1367   2.1418e-02    2.2984e-02   4.1855e-02   6.2597e-02
1368   2.1093e-02    2.3248e-02   4.1418e-02   6.2828e-02
1369   2.0776e-02    2.3629e-02   4.1032e-02   6.2946e-02
1370   2.0499e-02    2.3971e-02   4.0725e-02   6.3067e-02
1371   2.0137e-02    2.4143e-02   4.0317e-02   6.3227e-02
1372   1.9829e-02    2.4237e-02   3.9966e-02   6.3257e-02
1373   1.9554e-02    2.4334e-02   3.9738e-02   6.3318e-02
1374   1.9307e-02    2.4463e-02   3.9474e-02   6.3459e-02
1375   1.9027e-02    2.4540e-02   3.9201e-02   6.3674e-02
1376   1.8702e-02    2.4541e-02   3.8857e-02   6.3836e-02
1377   1.8463e-02    2.4572e-02   3.8512e-02   6.4085e-02
1378   1.8250e-02    2.4651e-02   3.8094e-02   6.4313e-02
1379   1.8066e-02    2.4696e-02   3.7702e-02   6.4516e-02
1380   1.7899e-02    2.4757e-02   3.7279e-02   6.4790e-02
1381   1.7741e-02    2.4689e-02   3.6896e-02   6.5017e-02
1382   1.7667e-02    2.4602e-02   3.6506e-02   6.5229e-02
1383   1.7569e-02    2.4420e-02   3.6161e-02   6.5415e-02
1384   1.7408e-02    2.4225e-02   3.5789e-02   6.5513e-02
1385   1.7280e-02    2.4103e-02   3.5423e-02   6.5601e-02
1386   1.7201e-02    2.4019e-02   3.5117e-02   6.5692e-02
1387   1.7219e-02    2.3994e-02   3.4760e-02   6.5807e-02
1388   1.7196e-02    2.4076e-02   3.4452e-02   6.6012e-02
1389   1.7135e-02    2.4100e-02   3.4117e-02   6.6181e-02
1390   1.6933e-02    2.4066e-02   3.3680e-02   6.6268e-02
1391   1.6683e-02    2.4095e-02   3.3346e-02   6.6378e-02
1392   1.6250e-02    2.4167e-02   3.2975e-02   6.6439e-02
1393   1.5722e-02    2.4158e-02   3.2655e-02   6.6414e-02
1394   1.5243e-02    2.4210e-02   3.2336e-02   6.6365e-02
1395   1.4801e-02    2.4231e-02   3.2087e-02   6.6355e-02
1396   1.4365e-02    2.4279e-02   3.1839e-02   6.6241e-02
1397   1.4004e-02    2.4309e-02   3.1656e-02   6.6194e-02
1398   1.3631e-02    2.4342e-02   3.1344e-02   6.6097e-02
1399   1.3192e-02    2.4366e-02   3.1056e-02   6.6011e-02
1400   1.2811e-02    2.4452e-02   3.0836e-02   6.5954e-02
1401   1.2474e-02    2.4625e-02   3.0688e-02   6.5887e-02
1402   1.2149e-02    2.4706e-02   3.0553e-02   6.5911e-02
1403   1.1844e-02    2.4752e-02   3.0449e-02   6.5939e-02
1404   1.1571e-02    2.4796e-02   3.0353e-02   6.5907e-02
1405   1.1307e-02    2.4821e-02   3.0201e-02   6.5861e-02
1406   1.1003e-02    2.4794e-02   3.0079e-02   6.5731e-02
1407   1.0834e-02    2.4743e-02   2.9926e-02   6.5586e-02
1408   1.0677e-02    2.4664e-02   2.9814e-02   6.5496e-02
1409   1.0569e-02    2.4713e-02   2.9624e-02   6.5409e-02
1410   1.0480e-02    2.4847e-02   2.9449e-02   6.5194e-02
1411   1.0423e-02    2.4947e-02   2.9263e-02   6.5104e-02
1412   1.0340e-02    2.4977e-02   2.9118e-02   6.5054e-02
1413   1.0304e-02    2.4959e-02   2.8993e-02   6.4939e-02
1414   1.0331e-02    2.4946e-02   2.8888e-02   6.4775e-02
1415   1.0380e-02    2.4935e-02   2.8738e-02   6.4593e-02
1416   1.0569e-02    2.4987e-02   2.8649e-02   6.4406e-02
1417   1.0798e-02    2.5040e-02   2.8563e-02   6.4324e-02
1418   1.1073e-02    2.5066e-02   2.8516e-02   6.4266e-02
1419   1.1307e-02    2.5016e-02   2.8471e-02   6.4178e-02
1420   1.1601e-02    2.5044e-02   2.8382e-02   6.4168e-02
1421   1.1881e-02    2.5117e-02   2.8347e-02   6.4246e-02
1422   1.2117e-02    2.5241e-02   2.8283e-02   6.4350e-02
1423   1.2202e-02    2.5257e-02   2.8211e-02   6.4400e-02
1424   1.2359e-02    2.5313e-02   2.8019e-02   6.4469e-02
1425   1.2520e-02    2.5406e-02   2.7840e-02   6.4486e-02
1426   1.2645e-02    2.5423e-02   2.7635e-02   6.4489e-02
1427   1.2751e-02    2.5493e-02   2.7426e-02   6.4437e-02
1428   1.2915e-02    2.5606e-02   2.7245e-02   6.4364e-02
1429   1.2965e-02    2.5678e-02   2.7018e-02   6.4325e-02
1430   1.2926e-02    2.5811e-02   2.6755e-02   6.4327e-02
1431   1.2891e-02    2.5918e-02   2.6519e-02   6.4365e-02
1432   1.2926e-02    2.5949e-02   2.6300e-02   6.4291e-02
1433   1.2918e-02    2.5945e-02   2.6018e-02   6.4217e-02
1434   1.2908e-02    2.5831e-02   2.5694e-02   6.4163e-02
1435   1.2850e-02    2.5665e-02   2.5403e-02   6.4109e-02
1436   1.2777e-02    2.5483e-02   2.5144e-02   6.4052e-02
1437   1.2748e-02    2.5335e-02   2.4942e-02   6.4000e-02
1438   1.2720e-02    2.5132e-02   2.4861e-02   6.4059e-02
1439   1.2712e-02    2.4939e-02   2.4850e-02   6.4098e-02
1440   1.2615e-02    2.4667e-02   2.4845e-02   6.4177e-02
1441   1.2624e-02    2.4479e-02   2.4779e-02   6.4223e-02
1442   1.2636e-02    2.4460e-02   2.4717e-02   6.4255e-02
1443   1.2544e-02    2.4365e-02   2.4588e-02   6.4253e-02
1444   1.2436e-02    2.4285e-02   2.4454e-02   6.4380e-02
1445   1.2309e-02    2.4179e-02   2.4395e-02   6.4472e-02
1446   1.2176e-02    2.4129e-02   2.4311e-02   6.4529e-02
1447   1.2106e-02    2.3985e-02   2.4155e-02   6.4510e-02
1448   1.1999e-02    2.3871e-02   2.4039e-02   6.4469e-02
1449   1.1887e-02    2.3907e-02   2.3878e-02   6.4530e-02
1450   1.1864e-02    2.3855e-02   2.3722e-02   6.4625e-02
1451   1.1749e-02    2.3868e-02   2.3559e-02   6.4729e-02
1452   1.1687e-02    2.3858e-02   2.3374e-02   6.4804e-02
1453   1.1657e-02    2.3879e-02   2.3257e-02   6.4909e-02
1454   1.1562e-02    2.3937e-02   2.3123e-02   6.4979e-02
1455   1.1496e-02    2.3914e-02   2.3009e-02   6.5092e-02
1456   1.1393e-02    2.3716e-02   2.2913e-02   6.5151e-02
1457   1.1171e-02    2.3528e-02   2.2845e-02   6.5209e-02
1458   1.1080e-02    2.3367e-02   2.2734e-02   6.5197e-02
1459   1.1048e-02    2.3168e-02   2.2586e-02   6.5160e-02
1460   1.1020e-02    2.3041e-02   2.2409e-02   6.5132e-02
1461   1.0986e-02    2.2977e-02   2.2208e-02   6.5056e-02
1462   1.0821e-02    2.2932e-02   2.2092e-02   6.4914e-02
1463   1.0686e-02    2.2853e-02   2.2036e-02   6.4658e-02
1464   1.0539e-02    2.2645e-02   2.1946e-02   6.4338e-02
1465   1.0333e-02    2.2561e-02   2.1893e-02   6.4061e-02
1466   1.0102e-02    2.2409e-02   2.1785e-02   6.3824e-02
1467   9.8757e-03    2.2143e-02   2.1745e-02   6.3495e-02
1468   9.6827e-03    2.1923e-02   2.1749e-02   6.3239e-02
1469   9.4463e-03    2.1825e-02   2.1741e-02   6.2963e-02
1470   9.2265e-03    2.1804e-02   2.1847e-02   6.2704e-02
1471   9.0278e-03    2.1732e-02   2.1857e-02   6.2436e-02
1472   8.8446e-03    2.1594e-02   2.1742e-02   6.2227e-02
1473   8.6753e-03    2.1466e-02   2.1674e-02   6.2036e-02
1474   8.4884e-03    2.1318e-02   2.1656e-02   6.1790e-02
1475   8.2068e-03    2.1232e-02   2.1567e-02   6.1521e-02
1476   7.9698e-03    2.1156e-02   2.1579e-02   6.1276e-02
1477   7.6946e-03    2.1122e-02   2.1582e-02   6.0996e-02
1478   7.4219e-03    2.1098e-02   2.1533e-02   6.0857e-02
1479   7.3075e-03    2.1063e-02   2.1476e-02   6.0775e-02
1480   7.1643e-03    2.1021e-02   2.1379e-02   6.0599e-02
1481   7.0674e-03    2.0966e-02   2.1200e-02   6.0352e-02
1482   7.0042e-03    2.0970e-02   2.0970e-02   6.0160e-02
1483   6.8913e-03    2.1013e-02   2.0759e-02   5.9915e-02
1484   6.8187e-03    2.1033e-02   2.0625e-02   5.9617e-02
1485   6.7836e-03    2.1067e-02   2.0506e-02   5.9298e-02
1486   6.7271e-03    2.1144e-02   2.0346e-02   5.8985e-02
1487   6.6672e-03    2.1291e-02   2.0160e-02   5.8780e-02
1488   6.6521e-03    2.1413e-02   1.9988e-02   5.8517e-02
1489   6.6280e-03    2.1575e-02   1.9752e-02   5.8139e-02
1490   6.6190e-03    2.1668e-02   1.9570e-02   5.7752e-02
1491   6.6630e-03    2.1882e-02   1.9433e-02   5.7352e-02
1492   6.7085e-03    2.2098e-02   1.9265e-02   5.6975e-02
1493   6.7318e-03    2.2325e-02   1.9151e-02   5.6650e-02
1494   6.7411e-03    2.2452e-02   1.8964e-02   5.6296e-02
1495   6.9304e-03    2.2592e-02   1.8671e-02   5.5988e-02
1496   7.0526e-03    2.2651e-02   1.8330e-02   5.5679e-02
1497   7.2038e-03    2.2678e-02   1.8086e-02   5.5375e-02
1498   7.3355e-03    2.2768e-02   1.7863e-02   5.5119e-02
1499   7.4874e-03    2.2817e-02   1.7636e-02   5.4808e-02
1500   7.5923e-03    2.2930e-02   1.7511e-02   5.4580e-02
1501   7.6707e-03    2.2979e-02   1.7338e-02   5.4404e-02
1502   7.6692e-03    2.2962e-02   1.7210e-02   5.4261e-02
1503   7.7388e-03    2.2919e-02   1.7047e-02   5.4015e-02
1504   7.7273e-03    2.2833e-02   1.6813e-02   5.3688e-02
1505   7.7869e-03    2.2850e-02   1.6559e-02   5.3303e-02
1506   7.7569e-03    2.2930e-02   1.6223e-02   5.2987e-02
1507   7.8282e-03    2.2966e-02   1.5875e-02   5.2658e-02
1508   7.8912e-03    2.2990e-02   1.5531e-02   5.2370e-02
1509   7.9038e-03    2.2931e-02   1.5166e-02   5.2134e-02
1510   7.9529e-03    2.2706e-02   1.4777e-02   5.1943e-02
1511   7.9224e-03    2.2498e-02   1.4429e-02   5.1723e-02
1512   7.8524e-03    2.2217e-02   1.4085e-02   5.1517e-02
1513   7.7539e-03    2.2037e-02   1.3822e-02   5.1289e-02
1514   7.7184e-03    2.1875e-02   1.3616e-02   5.1130e-02
1515   7.6826e-03    2.1792e-02   1.3420e-02   5.0957e-02
1516   7.6317e-03    2.1642e-02   1.3261e-02   5.0779e-02
1517   7.6777e-03    2.1421e-02   1.3084e-02   5.0717e-02
1518   7.6094e-03    2.1192e-02   1.2933e-02   5.0748e-02
1519   7.5807e-03    2.1010e-02   1.2731e-02   5.0854e-02
1520   7.4980e-03    2.0842e-02   1.2523e-02   5.0857e-02
1521   7.4072e-03    2.0663e-02   1.2340e-02   5.0906e-02
1522   7.3973e-03    2.0542e-02   1.2235e-02   5.1034e-02
1523   7.4299e-03    2.0566e-02   1.2166e-02   5.1200e-02
1524   7.4305e-03    2.0665e-02   1.2144e-02   5.1374e-02
1525   7.5437e-03    2.0682e-02   1.2106e-02   5.1535e-02
1526   7.7240e-03    2.0615e-02   1.2154e-02   5.1777e-02
1527   7.9250e-03    2.0551e-02   1.2180e-02   5.1951e-02
1528   8.1550e-03    2.0487e-02   1.2244e-02   5.2178e-02
1529   8.3898e-03    2.0488e-02   1.2309e-02   5.2222e-02
1530   8.6434e-03    2.0420e-02   1.2327e-02   5.2259e-02
1531   8.8254e-03    2.0378e-02   1.2247e-02   5.2298e-02
1532   8.9769e-03    2.0439e-02   1.2145e-02   5.2235e-02
1533   9.2182e-03    2.0471e-02   1.1989e-02   5.2189e-02
1534   9.3050e-03    2.0497e-02   1.1865e-02   5.2076e-02
1535   9.3129e-03    2.0483e-02   1.1778e-02   5.2005e-02
1536   9.2160e-03    2.0355e-02   1.1742e-02   5.1953e-02
1537   9.1888e-03    2.0217e-02   1.1687e-02   5.1950e-02
1538   9.1571e-03    2.0005e-02   1.1656e-02   5.2035e-02
1539   9.1257e-03    1.9844e-02   1.1620e-02   5.2094e-02
1540   9.0429e-03    1.9720e-02   1.1547e-02   5.2150e-02
1541   8.9931e-03    1.9711e-02   1.1536e-02   5.2239e-02
1542   8.8346e-03    1.9705e-02   1.1459e-02   5.2275e-02
1543   8.7298e-03    1.9731e-02   1.1337e-02   5.2310e-02
1544   8.6359e-03    1.9621e-02   1.1235e-02   5.2280e-02
1545   8.5545e-03    1.9578e-02   1.1164e-02   5.2174e-02
1546   8.5473e-03    1.9565e-02   1.1198e-02   5.2072e-02
1547   8.5650e-03    1.9619e-02   1.1195e-02   5.2105e-02
1548   8.5754e-03    1.9678e-02   1.1102e-02   5.2131e-02
1549   8.5542e-03    1.9657e-02   1.1050e-02   5.2182e-02
1550   8.4898e-03    1.9605e-02   1.0909e-02   5.2233e-02
1551   8.5495e-03    1.9636e-02   1.0717e-02   5.2302e-02
1552   8.5981e-03    1.9579e-02   1.0430e-02   5.2298e-02
1553   8.7303e-03    1.9595e-02   1.0230e-02   5.2269e-02
1554   8.7865e-03    1.9580e-02   1.0009e-02   5.2219e-02
1555   8.8492e-03    1.9585e-02   9.8870e-03   5.2126e-02
1556   8.9097e-03    1.9660e-02   9.8212e-03   5.2020e-02
1557   8.9068e-03    1.9741e-02   9.7012e-03   5.1910e-02
1558   9.0151e-03    1.9741e-02   9.5161e-03   5.1699e-02
1559   9.0902e-03    1.9751e-02   9.3281e-03   5.1658e-02
1560   9.2053e-03    1.9789e-02   9.2060e-03   5.1614e-02
1561   9.2917e-03    1.9737e-02   9.0332e-03   5.1591e-02
1562   9.3838e-03    1.9739e-02   8.9223e-03   5.1473e-02
1563   9.4468e-03    1.9759e-02   8.7791e-03   5.1355e-02
1564   9.5120e-03    1.9749e-02   8.6631e-03   5.1352e-02
1565   9.5474e-03    1.9868e-02   8.5458e-03   5.1343e-02
1566   9.5785e-03    1.9990e-02   8.4254e-03   5.1365e-02
1567   9.5973e-03    2.0236e-02   8.2386e-03   5.1439e-02
1568   9.6061e-03    2.0506e-02   7.9447e-03   5.1528e-02
1569   9.5614e-03    2.0726e-02   7.6788e-03   5.1687e-02
1570   9.5701e-03    2.0981e-02   7.4523e-03   5.1803e-02
1571   9.6048e-03    2.1177e-02   7.2420e-03   5.1851e-02
1572   9.7379e-03    2.1446e-02   7.0282e-03   5.1898e-02
1573   9.8247e-03    2.1659e-02   6.7869e-03   5.1912e-02
1574   9.8893e-03    2.1834e-02   6.6116e-03   5.1821e-02
1575   9.9276e-03    2.1909e-02   6.4506e-03   5.1763e-02
1576   9.9334e-03    2.1959e-02   6.2234e-03   5.1694e-02
1577   9.9899e-03    2.1910e-02   6.0186e-03   5.1527e-02
1578   9.9954e-03    2.1770e-02   5.8176e-03   5.1415e-02
1579   1.0056e-02    2.1559e-02   5.6427e-03   5.1220e-02
1580   1.0097e-02    2.1309e-02   5.4731e-03   5.1027e-02
1581   1.0138e-02    2.1013e-02   5.2739e-03   5.0921e-02
1582   1.0139e-02    2.0672e-02   5.0469e-03   5.0867e-02
1583   1.0113e-02    2.0424e-02   4.7627e-03   5.0880e-02
1584   1.0107e-02    2.0324e-02   4.5386e-03   5.0862e-02
1585   1.0121e-02    2.0265e-02   4.3436e-03   5.0825e-02
1586   1.0074e-02    2.0155e-02   4.2666e-03   5.0900e-02
1587   1.0058e-02    2.0065e-02   4.2865e-03   5.1052e-02
1588   1.0060e-02    2.0012e-02   4.4519e-03   5.1226e-02
1589   9.9906e-03    1.9934e-02   4.6568e-03   5.1479e-02
1590   9.9273e-03    1.9807e-02   4.7893e-03   5.1694e-02
1591   9.8708e-03    1.9722e-02   4.9868e-03   5.1774e-02
1592   9.7671e-03    1.9554e-02   5.1301e-03   5.1864e-02
1593   9.6101e-03    1.9475e-02   5.2692e-03   5.2071e-02
1594   9.4798e-03    1.9449e-02   5.3845e-03   5.2345e-02
1595   9.3514e-03    1.9330e-02   5.5405e-03   5.2596e-02
1596   9.2565e-03    1.9215e-02   5.6798e-03   5.2814e-02
1597   9.1758e-03    1.9097e-02   5.7687e-03   5.3102e-02
1598   9.0908e-03    1.8951e-02   5.8557e-03   5.3362e-02
1599   9.0422e-03    1.8773e-02   5.9488e-03   5.3652e-02
1600   8.9620e-03    1.8676e-02   6.0441e-03   5.4043e-02
1601   8.7971e-03    1.8555e-02   6.1066e-03   5.4556e-02
1602   8.6817e-03    1.8387e-02   6.1356e-03   5.5069e-02
1603   8.6097e-03    1.8256e-02   6.2715e-03   5.5604e-02
1604   8.5663e-03    1.8136e-02   6.5011e-03   5.6213e-02
1605   8.4760e-03    1.8038e-02   6.6885e-03   5.6886e-02
1606   8.5515e-03    1.7941e-02   6.8411e-03   5.7534e-02
1607   8.5548e-03    1.7886e-02   7.0249e-03   5.8098e-02
1608   8.5769e-03    1.7924e-02   7.1983e-03   5.8561e-02
1609   8.6061e-03    1.7975e-02   7.5028e-03   5.9047e-02
1610   8.7159e-03    1.8095e-02   7.8565e-03   5.9456e-02
1611   8.7326e-03    1.8171e-02   8.1390e-03   5.9845e-02
1612   8.7928e-03    1.8226e-02   8.4687e-03   6.0193e-02
1613   8.8126e-03    1.8310e-02   8.8514e-03   6.0500e-02
1614   8.8147e-03    1.8326e-02   9.2525e-03   6.0747e-02
1615   8.8512e-03    1.8376e-02   9.6417e-03   6.0987e-02
1616   8.8593e-03    1.8431e-02   1.0047e-02   6.1218e-02
1617   8.9110e-03    1.8424e-02   1.0525e-02   6.1402e-02
1618   9.0048e-03    1.8330e-02   1.1042e-02   6.1651e-02
1619   9.1400e-03    1.8257e-02   1.1528e-02   6.1894e-02
1620   9.2497e-03    1.8231e-02   1.2119e-02   6.2153e-02
1621   9.4224e-03    1.8198e-02   1.2667e-02   6.2407e-02
1622   9.5445e-03    1.8325e-02   1.3099e-02   6.2720e-02
1623   9.7339e-03    1.8495e-02   1.3551e-02   6.2975e-02
1624   9.8750e-03    1.8607e-02   1.3988e-02   6.3137e-02
1625   1.0047e-02    1.8673e-02   1.4340e-02   6.3295e-02
1626   1.0092e-02    1.8725e-02   1.4647e-02   6.3421e-02
1627   1.0081e-02    1.8747e-02   1.4927e-02   6.3531e-02
1628   1.0092e-02    1.8720e-02   1.5200e-02   6.3574e-02
1629   1.0057e-02    1.8587e-02   1.5415e-02   6.3599e-02
1630   1.0022e-02    1.8413e-02   1.5671e-02   6.3668e-02
1631   9.9746e-03    1.8261e-02   1.5874e-02   6.3719e-02
1632   9.8777e-03    1.8211e-02   1.6142e-02   6.3691e-02
1633   9.6595e-03    1.8136e-02   1.6342e-02   6.3644e-02
1634   9.4601e-03    1.7979e-02   1.6502e-02   6.3570e-02
1635   9.3707e-03    1.7900e-02   1.6614e-02   6.3597e-02
1636   9.2782e-03    1.7834e-02   1.6676e-02   6.3611e-02
1637   9.2523e-03    1.7863e-02   1.6636e-02   6.3690e-02
1638   9.1422e-03    1.7861e-02   1.6634e-02   6.3824e-02
1639   8.9644e-03    1.7825e-02   1.6582e-02   6.4038e-02
1640   8.8370e-03    1.7767e-02   1.6432e-02   6.4291e-02
1641   8.8108e-03    1.7683e-02   1.6246e-02   6.4466e-02
1642   8.7997e-03    1.7511e-02   1.6010e-02   6.4663e-02
1643   8.8204e-03    1.7249e-02   1.5760e-02   6.4779e-02
1644   8.8884e-03    1.6860e-02   1.5501e-02   6.5005e-02
1645   8.9974e-03    1.6525e-02   1.5224e-02   6.5158e-02
1646   8.9299e-03    1.6230e-02   1.4970e-02   6.5330e-02
1647   8.9571e-03    1.6045e-02   1.4601e-02   6.5430e-02
1648   8.8623e-03    1.5929e-02   1.4157e-02   6.5618e-02
1649   8.7154e-03    1.5679e-02   1.3771e-02   6.5817e-02
1650   8.5278e-03    1.5418e-02   1.3445e-02   6.6063e-02
1651   8.4184e-03    1.5347e-02   1.3206e-02   6.6327e-02
1652   8.3819e-03    1.5241e-02   1.2989e-02   6.6477e-02
1653   8.4580e-03    1.5192e-02   1.2770e-02   6.6550e-02
1654   8.4287e-03    1.5171e-02   1.2563e-02   6.6620e-02
1655   8.4210e-03    1.5059e-02   1.2440e-02   6.6620e-02
1656   8.4345e-03    1.4937e-02   1.2295e-02   6.6606e-02
1657   8.3886e-03    1.4830e-02   1.2200e-02   6.6635e-02
1658   8.1819e-03    1.4793e-02   1.2022e-02   6.6690e-02
1659   7.9876e-03    1.4795e-02   1.1798e-02   6.6704e-02
1660   7.8773e-03    1.4762e-02   1.1572e-02   6.6658e-02
1661   7.8246e-03    1.4723e-02   1.1362e-02   6.6540e-02
1662   7.7645e-03    1.4792e-02   1.1188e-02   6.6493e-02
1663   7.6036e-03    1.4861e-02   1.0934e-02   6.6363e-02
1664   7.4012e-03    1.4844e-02   1.0622e-02   6.6312e-02
1665   7.2221e-03    1.4829e-02   1.0354e-02   6.6170e-02
1666   7.0839e-03    1.4778e-02   1.0081e-02   6.6034e-02
1667   6.8624e-03    1.4736e-02   9.8051e-03   6.5856e-02
1668   6.5977e-03    1.4680e-02   9.4574e-03   6.5613e-02
1669   6.4664e-03    1.4726e-02   9.1745e-03   6.5243e-02
1670   6.3679e-03    1.4744e-02   8.8683e-03   6.4888e-02
1671   6.1807e-03    1.4791e-02   8.5572e-03   6.4514e-02
1672   6.0225e-03    1.4880e-02   8.2876e-03   6.4227e-02
1673   5.8824e-03    1.5081e-02   8.1552e-03   6.4045e-02
1674   5.8209e-03    1.5300e-02   8.0904e-03   6.3861e-02
1675   5.7304e-03    1.5538e-02   7.9436e-03   6.3742e-02
1676   5.6941e-03    1.5757e-02   7.6822e-03   6.3465e-02
1677   5.6268e-03    1.5961e-02   7.4213e-03   6.3115e-02
1678   5.5419e-03    1.6071e-02   7.1602e-03   6.2764e-02
1679   5.5064e-03    1.6188e-02   6.8907e-03   6.2461e-02
1680   5.5227e-03    1.6379e-02   6.6637e-03   6.2141e-02
1681   5.5724e-03    1.6632e-02   6.4628e-03   6.1834e-02
1682   5.6356e-03    1.6803e-02   6.2664e-03   6.1501e-02
1683   5.7303e-03    1.6994e-02   6.1600e-03   6.1187e-02
1684   5.6920e-03    1.7149e-02   6.0238e-03   6.0869e-02
1685   5.6770e-03    1.7329e-02   5.8485e-03   6.0512e-02
1686   5.5785e-03    1.7424e-02   5.7313e-03   6.0110e-02
1687   5.5333e-03    1.7526e-02   5.6655e-03   5.9707e-02
1688   5.5630e-03    1.7603e-02   5.6098e-03   5.9311e-02
1689   5.7000e-03    1.7625e-02   5.5236e-03   5.8866e-02
1690   5.7987e-03    1.7687e-02   5.4535e-03   5.8459e-02
1691   5.9190e-03    1.7662e-02   5.3194e-03   5.8082e-02
1692   6.0687e-03    1.7646e-02   5.1767e-03   5.7702e-02
1693   6.1328e-03    1.7573e-02   5.0352e-03   5.7368e-02
1694   6.2345e-03    1.7537e-02   4.9266e-03   5.6969e-02
1695   6.4813e-03    1.7395e-02   4.7909e-03   5.6642e-02
1696   6.7411e-03    1.7297e-02   4.7570e-03   5.6262e-02
1697   6.9259e-03    1.7277e-02   4.6376e-03   5.5878e-02
1698   7.2303e-03    1.7266e-02   4.5978e-03   5.5522e-02
1699   7.5700e-03    1.7265e-02   4.5637e-03   5.5221e-02
1700   7.9416e-03    1.7218e-02   4.5177e-03   5.4989e-02
1701   8.2485e-03    1.7043e-02   4.4347e-03   5.4818e-02
1702   8.5704e-03    1.6783e-02   4.3391e-03   5.4567e-02
1703   8.9341e-03    1.6556e-02   4.2690e-03   5.4232e-02
1704   9.2680e-03    1.6370e-02   4.1885e-03   5.3900e-02
1705   9.5101e-03    1.6202e-02   4.0938e-03   5.3604e-02
1706   9.7661e-03    1.6076e-02   3.9156e-03   5.3410e-02
1707   9.8947e-03    1.5954e-02   3.7721e-03   5.3331e-02
1708   9.9921e-03    1.5814e-02   3.7410e-03   5.3259e-02
1709   1.0123e-02    1.5717e-02   3.7180e-03   5.3117e-02
1710   1.0277e-02    1.5567e-02   3.6472e-03   5.3036e-02
1711   1.0516e-02    1.5360e-02   3.5335e-03   5.2950e-02
1712   1.0875e-02    1.5201e-02   3.4797e-03   5.2783e-02
1713   1.1247e-02    1.5018e-02   3.4591e-03   5.2615e-02
1714   1.1695e-02    1.4868e-02   3.3518e-03   5.2349e-02
1715   1.2193e-02    1.4729e-02   3.2396e-03   5.2093e-02
1716   1.2650e-02    1.4571e-02   3.1258e-03   5.1899e-02
1717   1.3015e-02    1.4448e-02   3.0897e-03   5.1654e-02
1718   1.3293e-02    1.4357e-02   3.0295e-03   5.1400e-02
1719   1.3611e-02    1.4296e-02   3.0167e-03   5.1044e-02
1720   1.3836e-02    1.4300e-02   3.0546e-03   5.0719e-02
1721   1.4046e-02    1.4280e-02   3.0176e-03   5.0373e-02
1722   1.4196e-02    1.4254e-02   2.9396e-03   4.9943e-02
1723   1.4375e-02    1.4210e-02   2.9374e-03   4.9592e-02
1724   1.4566e-02    1.4142e-02   2.8784e-03   4.9208e-02
1725   1.4631e-02    1.4211e-02   2.8032e-03   4.8864e-02
1726   1.4717e-02    1.4297e-02   2.7143e-03   4.8426e-02
1727   1.4737e-02    1.4368e-02   2.6140e-03   4.7914e-02
1728   1.4730e-02    1.4424e-02   2.5368e-03   4.7506e-02
1729   1.4766e-02    1.4339e-02   2.5397e-03   4.7139e-02
1730   1.4797e-02    1.4205e-02   2.4785e-03   4.6849e-02
1731   1.4855e-02    1.4051e-02   2.4120e-03   4.6569e-02
1732   1.4959e-02    1.3998e-02   2.2688e-03   4.6264e-02
1733   1.5039e-02    1.3970e-02   2.1472e-03   4.5986e-02
1734   1.5134e-02    1.3965e-02   1.9428e-03   4.5601e-02
1735   1.5240e-02    1.3879e-02   1.7387e-03   4.5274e-02
1736   1.5302e-02    1.3731e-02   1.5853e-03   4.4911e-02
1737   1.5366e-02    1.3559e-02   1.4350e-03   4.4555e-02
1738   1.5457e-02    1.3363e-02   1.2568e-03   4.4085e-02
1739   1.5486e-02    1.3135e-02   1.0107e-03   4.3686e-02
1740   1.5447e-02    1.2932e-02   6.9889e-04   4.3251e-02
1741   1.5458e-02    1.2696e-02   4.0759e-04   4.2711e-02
1742   1.5402e-02    1.2553e-02   6.7325e-05   4.2123e-02
1743   1.5262e-02    1.2385e-02   -2.2941e-04  4.1578e-02
1744   1.5014e-02    1.2175e-02   -5.0192e-04  4.1060e-02
1745   1.4760e-02    1.1946e-02   -8.4703e-04  4.0627e-02
1746   1.4527e-02    1.1801e-02   -1.1904e-03  4.0241e-02
1747   1.4320e-02    1.1545e-02   -1.5123e-03  3.9801e-02
1748   1.4059e-02    1.1419e-02   -1.8327e-03  3.9370e-02
1749   1.3811e-02    1.1332e-02   -2.1663e-03  3.8932e-02
1750   1.3605e-02    1.1350e-02   -2.5121e-03  3.8517e-02
1751   1.3491e-02    1.1424e-02   -2.8203e-03  3.7983e-02
1752   1.3300e-02    1.1505e-02   -3.0704e-03  3.7478e-02
1753   1.3097e-02    1.1557e-02   -3.4019e-03  3.6996e-02
1754   1.2830e-02    1.1580e-02   -3.6751e-03  3.6562e-02
1755   1.2579e-02    1.1462e-02   -3.9006e-03  3.6185e-02
1756   1.2280e-02    1.1325e-02   -4.1739e-03  3.5805e-02
1757   1.1999e-02    1.1107e-02   -4.3562e-03  3.5462e-02
1758   1.1729e-02    1.0875e-02   -4.4999e-03  3.5089e-02
1759   1.1429e-02    1.0558e-02   -4.7135e-03  3.4759e-02
1760   1.1183e-02    1.0228e-02   -4.8607e-03  3.4486e-02
1761   1.0991e-02    9.9003e-03   -4.9654e-03  3.4182e-02
1762   1.0838e-02    9.5080e-03   -5.0371e-03  3.3854e-02
1763   1.0757e-02    9.1715e-03   -5.1603e-03  3.3600e-02
1764   1.0678e-02    8.9006e-03   -5.3552e-03  3.3429e-02
1765   1.0595e-02    8.7523e-03   -5.5565e-03  3.3277e-02
1766   1.0524e-02    8.6005e-03   -5.7504e-03  3.3154e-02
1767   1.0473e-02    8.4440e-03   -5.9067e-03  3.3090e-02
1768   1.0455e-02    8.3334e-03   -6.0954e-03  3.3017e-02
1769   1.0478e-02    8.2375e-03   -6.3593e-03  3.2966e-02
1770   1.0442e-02    8.2209e-03   -6.6079e-03  3.2845e-02
1771   1.0332e-02    8.2025e-03   -6.7899e-03  3.2860e-02
1772   1.0216e-02    8.1369e-03   -6.9910e-03  3.2960e-02
1773   1.0131e-02    8.1136e-03   -7.1784e-03  3.3118e-02
1774   9.9411e-03    8.1243e-03   -7.2873e-03  3.3236e-02
1775   9.9328e-03    7.9500e-03   -7.4214e-03  3.3378e-02
1776   1.0021e-02    7.8364e-03   -7.4747e-03  3.3499e-02
1777   1.0059e-02    7.8896e-03   -7.5854e-03  3.3543e-02
1778   1.0155e-02    7.8306e-03   -7.6947e-03  3.3638e-02
1779   1.0219e-02    7.7706e-03   -7.8492e-03  3.3817e-02
1780   1.0371e-02    7.7344e-03   -7.9307e-03  3.4057e-02
1781   1.0532e-02    7.5674e-03   -8.0204e-03  3.4291e-02
1782   1.0626e-02    7.4302e-03   -8.0548e-03  3.4640e-02
1783   1.0666e-02    7.3246e-03   -8.0567e-03  3.4987e-02
1784   1.0763e-02    7.1566e-03   -7.9943e-03  3.5357e-02
1785   1.0734e-02    7.0231e-03   -7.9134e-03  3.5731e-02
1786   1.0713e-02    6.9100e-03   -7.7956e-03  3.6080e-02
1787   1.0623e-02    6.8291e-03   -7.7272e-03  3.6471e-02
1788   1.0502e-02    6.6678e-03   -7.6044e-03  3.6814e-02
1789   1.0317e-02    6.5608e-03   -7.5528e-03  3.7196e-02
1790   1.0107e-02    6.5009e-03   -7.4997e-03  3.7612e-02
1791   9.9315e-03    6.4653e-03   -7.4381e-03  3.8074e-02
1792   9.7318e-03    6.4766e-03   -7.3560e-03  3.8547e-02
1793   9.5087e-03    6.4071e-03   -7.2991e-03  3.9040e-02
1794   9.2425e-03    6.3976e-03   -7.2086e-03  3.9479e-02
1795   8.9472e-03    6.3986e-03   -7.1749e-03  3.9887e-02
1796   8.7333e-03    6.4027e-03   -7.1161e-03  4.0235e-02
1797   8.4349e-03    6.3791e-03   -6.9851e-03  4.0621e-02
1798   8.1986e-03    6.2859e-03   -6.8946e-03  4.1004e-02
1799   8.0059e-03    6.1360e-03   -6.8199e-03  4.1375e-02
1800   7.8664e-03    6.0156e-03   -6.7548e-03  4.1687e-02
1801   7.7079e-03    5.8197e-03   -6.6608e-03  4.1898e-02
1802   7.5898e-03    5.7103e-03   -6.4706e-03  4.2039e-02
1803   7.3759e-03    5.6800e-03   -6.1591e-03  4.2181e-02
1804   7.2149e-03    5.6499e-03   -5.8783e-03  4.2326e-02
1805   7.0184e-03    5.6326e-03   -5.6099e-03  4.2421e-02
1806   6.8543e-03    5.6732e-03   -5.3970e-03  4.2535e-02
1807   6.6235e-03    5.6574e-03   -5.1755e-03  4.2616e-02
1808   6.4197e-03    5.7041e-03   -4.9689e-03  4.2747e-02
1809   6.2614e-03    5.7949e-03   -4.7892e-03  4.2821e-02
1810   6.2094e-03    5.8558e-03   -4.6938e-03  4.2941e-02
1811   6.1357e-03    5.9142e-03   -4.6440e-03  4.2867e-02
1812   6.0127e-03    6.0289e-03   -4.5749e-03  4.2727e-02
1813   5.7996e-03    6.1386e-03   -4.6219e-03  4.2637e-02
1814   5.5549e-03    6.2117e-03   -4.6183e-03  4.2558e-02
1815   5.3353e-03    6.3204e-03   -4.6579e-03  4.2543e-02
1816   5.1471e-03    6.3602e-03   -4.6632e-03  4.2511e-02
1817   4.9963e-03    6.3478e-03   -4.6278e-03  4.2524e-02
1818   4.8498e-03    6.3374e-03   -4.5512e-03  4.2448e-02
1819   4.7173e-03    6.3198e-03   -4.5179e-03  4.2454e-02
1820   4.5562e-03    6.2170e-03   -4.4990e-03  4.2412e-02
1821   4.4139e-03    6.1297e-03   -4.4527e-03  4.2358e-02
1822   4.2311e-03    6.0431e-03   -4.4168e-03  4.2247e-02
1823   3.9775e-03    5.8531e-03   -4.3260e-03  4.2153e-02
1824   3.7023e-03    5.6368e-03   -4.2599e-03  4.1963e-02
1825   3.4430e-03    5.3644e-03   -4.2818e-03  4.1703e-02
1826   3.0917e-03    5.1071e-03   -4.2468e-03  4.1390e-02
1827   2.7979e-03    4.9084e-03   -4.2486e-03  4.1117e-02
1828   2.5602e-03    4.6897e-03   -4.2649e-03  4.0895e-02
1829   2.2065e-03    4.4636e-03   -4.1613e-03  4.0727e-02
1830   1.8620e-03    4.2422e-03   -4.0096e-03  4.0580e-02
1831   1.5750e-03    4.0301e-03   -3.9003e-03  4.0423e-02
1832   1.2811e-03    3.7695e-03   -3.8894e-03  4.0270e-02
1833   9.1804e-04    3.5050e-03   -3.8773e-03  4.0146e-02
1834   6.4162e-04    3.1928e-03   -3.8041e-03  4.0074e-02
1835   4.5396e-04    2.7826e-03   -3.6770e-03  4.0104e-02
1836   1.5631e-04    2.3069e-03   -3.5838e-03  4.0151e-02
1837   -8.7605e-05   1.9075e-03   -3.3670e-03  4.0180e-02
1838   -1.9528e-04   1.5989e-03   -3.2079e-03  4.0241e-02
1839   -1.0713e-04   1.2960e-03   -3.0906e-03  4.0242e-02
1840   -4.3040e-05   1.0487e-03   -2.9513e-03  4.0272e-02
1841   3.2005e-05    8.1000e-04   -2.7972e-03  4.0343e-02
1842   2.1952e-04    5.4475e-04   -2.6033e-03  4.0355e-02
1843   3.9677e-04    3.3021e-04   -2.4296e-03  4.0414e-02
1844   5.3675e-04    -3.4649e-05  -2.1856e-03  4.0467e-02
1845   6.5868e-04    -4.7177e-04  -1.9457e-03  4.0539e-02
1846   6.9956e-04    -9.5036e-04  -1.7711e-03  4.0655e-02
1847   7.4596e-04    -1.3079e-03  -1.5843e-03  4.0701e-02
1848   7.9405e-04    -1.6916e-03  -1.2995e-03  4.0768e-02
1849   7.8262e-04    -1.9813e-03  -1.1106e-03  4.0858e-02
1850   7.7928e-04    -2.3234e-03  -9.1991e-04  4.0945e-02
1851   6.8527e-04    -2.6420e-03  -7.2393e-04  4.0970e-02
1852   6.1550e-04    -2.9255e-03  -4.9947e-04  4.0915e-02
1853   4.7616e-04    -3.2712e-03  -3.2784e-04  4.0867e-02
1854   3.5818e-04    -3.6480e-03  -7.0897e-05  4.0878e-02
1855   2.8059e-04    -4.0618e-03  2.5208e-04   4.0972e-02
1856   2.2538e-04    -4.4634e-03  5.3918e-04   4.1007e-02
1857   1.8498e-04    -4.8028e-03  9.0611e-04   4.1037e-02
1858   1.7150e-04    -5.1332e-03  1.1941e-03   4.1018e-02
1859   1.9546e-04    -5.4814e-03  1.4679e-03   4.1130e-02
1860   1.0788e-04    -5.8540e-03  1.6733e-03   4.1224e-02
1861   6.8193e-05    -6.2635e-03  1.9140e-03   4.1246e-02
1862   1.5451e-04    -6.6266e-03  2.2020e-03   4.1212e-02
1863   2.8070e-04    -7.0507e-03  2.4700e-03   4.1134e-02
1864   4.7521e-04    -7.4590e-03  2.7394e-03   4.0991e-02
1865   7.2963e-04    -7.8104e-03  3.0153e-03   4.0806e-02
1866   9.9516e-04    -8.2265e-03  3.2507e-03   4.0514e-02
1867   1.1994e-03    -8.6667e-03  3.3870e-03   4.0349e-02
1868   1.3514e-03    -9.0919e-03  3.5719e-03   4.0130e-02
1869   1.5199e-03    -9.4402e-03  3.7873e-03   3.9861e-02
1870   1.6952e-03    -9.7035e-03  3.9358e-03   3.9642e-02
1871   1.7866e-03    -9.9893e-03  4.0981e-03   3.9323e-02
1872   1.8736e-03    -1.0068e-02  4.2836e-03   3.9002e-02
1873   1.8922e-03    -1.0153e-02  4.4847e-03   3.8663e-02
1874   1.8353e-03    -1.0235e-02  4.5797e-03   3.8296e-02
1875   1.7438e-03    -1.0355e-02  4.5836e-03   3.7935e-02
1876   1.7414e-03    -1.0554e-02  4.5212e-03   3.7552e-02
1877   1.7322e-03    -1.0682e-02  4.4342e-03   3.7181e-02
1878   1.7588e-03    -1.0818e-02  4.3217e-03   3.6894e-02
1879   1.8221e-03    -1.0987e-02  4.2140e-03   3.6591e-02
1880   1.8289e-03    -1.1198e-02  4.0454e-03   3.6304e-02
1881   1.8270e-03    -1.1439e-02  3.9061e-03   3.6074e-02
1882   1.7768e-03    -1.1611e-02  3.8145e-03   3.5785e-02
1883   1.7463e-03    -1.1819e-02  3.6693e-03   3.5466e-02
1884   1.7349e-03    -1.2061e-02  3.5155e-03   3.5211e-02
1885   1.7488e-03    -1.2259e-02  3.3886e-03   3.4963e-02
1886   1.6215e-03    -1.2472e-02  3.1830e-03   3.4741e-02
1887   1.4614e-03    -1.2699e-02  2.9888e-03   3.4659e-02
1888   1.3311e-03    -1.2906e-02  2.7459e-03   3.4575e-02
1889   1.2623e-03    -1.3095e-02  2.5781e-03   3.4491e-02
1890   1.1869e-03    -1.3238e-02  2.4598e-03   3.4469e-02
1891   1.1469e-03    -1.3440e-02  2.3918e-03   3.4433e-02
1892   1.1831e-03    -1.3643e-02  2.4493e-03   3.4407e-02
1893   1.1176e-03    -1.3778e-02  2.4813e-03   3.4344e-02
1894   1.0508e-03    -1.3862e-02  2.4750e-03   3.4289e-02
1895   9.7104e-04    -1.3970e-02  2.4912e-03   3.4246e-02
1896   9.1221e-04    -1.4138e-02  2.5633e-03   3.4112e-02
1897   8.1004e-04    -1.4407e-02  2.6420e-03   3.4077e-02
1898   7.0086e-04    -1.4635e-02  2.7437e-03   3.4024e-02
1899   6.1449e-04    -1.4785e-02  2.7715e-03   3.3908e-02
1900   5.5379e-04    -1.4861e-02  2.8460e-03   3.3786e-02
1901   4.4389e-04    -1.4835e-02  2.9628e-03   3.3701e-02
1902   4.0489e-04    -1.4855e-02  3.1192e-03   3.3704e-02
1903   3.2538e-04    -1.4797e-02  3.2162e-03   3.3710e-02
1904   2.0691e-04    -1.4573e-02  3.2690e-03   3.3734e-02
1905   1.0075e-04    -1.4344e-02  3.3837e-03   3.3774e-02
1906   7.8212e-05    -1.4221e-02  3.4771e-03   3.3839e-02
1907   1.2504e-04    -1.4059e-02  3.5340e-03   3.3868e-02
1908   1.8537e-04    -1.3899e-02  3.6455e-03   3.3937e-02
1909   2.4704e-04    -1.3848e-02  3.7880e-03   3.3997e-02
1910   3.2611e-04    -1.3790e-02  4.0135e-03   3.4074e-02
1911   4.6854e-04    -1.3815e-02  4.1840e-03   3.4197e-02
1912   6.3414e-04    -1.3883e-02  4.3023e-03   3.4249e-02
1913   6.8389e-04    -1.3933e-02  4.4137e-03   3.4314e-02
1914   7.4220e-04    -1.3967e-02  4.5014e-03   3.4426e-02
1915   8.3760e-04    -1.3924e-02  4.6519e-03   3.4600e-02
1916   1.0362e-03    -1.3978e-02  4.8177e-03   3.4824e-02
1917   1.2539e-03    -1.4013e-02  4.9953e-03   3.4999e-02
1918   1.4422e-03    -1.4083e-02  5.0832e-03   3.5126e-02
1919   1.5045e-03    -1.4095e-02  5.0378e-03   3.5177e-02
1920   1.5841e-03    -1.4091e-02  4.9284e-03   3.5267e-02
1921   1.7336e-03    -1.4174e-02  4.8184e-03   3.5373e-02
1922   1.8386e-03    -1.4322e-02  4.8222e-03   3.5527e-02
1923   1.9263e-03    -1.4454e-02  4.7966e-03   3.5583e-02
1924   2.0370e-03    -1.4619e-02  4.7835e-03   3.5531e-02
1925   2.1407e-03    -1.4678e-02  4.8319e-03   3.5509e-02
1926   2.1932e-03    -1.4852e-02  4.8894e-03   3.5552e-02
1927   2.3345e-03    -1.5019e-02  4.8667e-03   3.5566e-02
1928   2.5801e-03    -1.5222e-02  4.8569e-03   3.5480e-02
1929   2.8580e-03    -1.5339e-02  4.8378e-03   3.5421e-02
1930   3.1757e-03    -1.5528e-02  4.8084e-03   3.5373e-02
1931   3.3931e-03    -1.5792e-02  4.8810e-03   3.5282e-02
1932   3.6843e-03    -1.6047e-02  4.9795e-03   3.5176e-02
1933   4.0054e-03    -1.6182e-02  5.0887e-03   3.5079e-02
1934   4.2739e-03    -1.6273e-02  5.1914e-03   3.5019e-02
1935   4.5273e-03    -1.6399e-02  5.3737e-03   3.4992e-02
1936   4.7139e-03    -1.6528e-02  5.5763e-03   3.4999e-02
1937   4.8064e-03    -1.6519e-02  5.7840e-03   3.5042e-02
1938   4.7914e-03    -1.6573e-02  6.0238e-03   3.5052e-02
1939   4.7955e-03    -1.6637e-02  6.3096e-03   3.5059e-02
1940   4.8319e-03    -1.6770e-02  6.6307e-03   3.5051e-02
1941   4.7980e-03    -1.6766e-02  7.0461e-03   3.5136e-02
1942   4.7542e-03    -1.6742e-02  7.4071e-03   3.5211e-02
1943   4.6761e-03    -1.6670e-02  7.8928e-03   3.5244e-02
1944   4.5494e-03    -1.6636e-02  8.4983e-03   3.5276e-02
1945   4.4996e-03    -1.6663e-02  9.0575e-03   3.5289e-02
1946   4.3603e-03    -1.6636e-02  9.5811e-03   3.5288e-02
1947   4.2529e-03    -1.6525e-02  1.0116e-02   3.5311e-02
1948   4.1304e-03    -1.6407e-02  1.0682e-02   3.5230e-02
1949   4.0060e-03    -1.6335e-02  1.1307e-02   3.5251e-02
1950   3.9588e-03    -1.6348e-02  1.1819e-02   3.5393e-02
1951   4.0139e-03    -1.6410e-02  1.2389e-02   3.5472e-02
1952   4.0319e-03    -1.6399e-02  1.2874e-02   3.5562e-02
1953   4.1151e-03    -1.6266e-02  1.3345e-02   3.5592e-02
1954   4.2142e-03    -1.6107e-02  1.3773e-02   3.5709e-02
1955   4.2452e-03    -1.5981e-02  1.4136e-02   3.5837e-02
1956   4.3105e-03    -1.5803e-02  1.4469e-02   3.5886e-02
1957   4.3324e-03    -1.5663e-02  1.4841e-02   3.5905e-02
1958   4.3655e-03    -1.5438e-02  1.5136e-02   3.5913e-02
1959   4.3945e-03    -1.5206e-02  1.5359e-02   3.5908e-02
1960   4.3625e-03    -1.5050e-02  1.5551e-02   3.6012e-02
1961   4.3007e-03    -1.4930e-02  1.5757e-02   3.6014e-02
1962   4.2618e-03    -1.4886e-02  1.6041e-02   3.6038e-02
1963   4.1899e-03    -1.4746e-02  1.6326e-02   3.6149e-02
1964   4.1038e-03    -1.4514e-02  1.6616e-02   3.6302e-02
1965   4.0520e-03    -1.4328e-02  1.6926e-02   3.6447e-02
1966   3.9904e-03    -1.4143e-02  1.7197e-02   3.6611e-02
1967   3.9086e-03    -1.4006e-02  1.7437e-02   3.6673e-02
1968   3.9059e-03    -1.3915e-02  1.7698e-02   3.6646e-02
1969   3.8021e-03    -1.3861e-02  1.7973e-02   3.6615e-02
1970   3.7813e-03    -1.3825e-02  1.8220e-02   3.6586e-02
1971   3.6643e-03    -1.3646e-02  1.8404e-02   3.6533e-02
1972   3.5302e-03    -1.3444e-02  1.8590e-02   3.6473e-02
1973   3.2649e-03    -1.3330e-02  1.8786e-02   3.6431e-02
1974   3.1480e-03    -1.3182e-02  1.8905e-02   3.6438e-02
1975   2.9737e-03    -1.3116e-02  1.8994e-02   3.6422e-02
1976   2.8668e-03    -1.2905e-02  1.9059e-02   3.6335e-02
1977   2.7168e-03    -1.2663e-02  1.9220e-02   3.6282e-02
1978   2.5770e-03    -1.2451e-02  1.9503e-02   3.6264e-02
1979   2.4418e-03    -1.2354e-02  1.9819e-02   3.6286e-02
1980   2.1857e-03    -1.2121e-02  2.0170e-02   3.6290e-02
1981   1.8467e-03    -1.1896e-02  2.0509e-02   3.6334e-02
1982   1.5196e-03    -1.1695e-02  2.0885e-02   3.6323e-02
1983   1.1675e-03    -1.1524e-02  2.1272e-02   3.6333e-02
1984   8.2953e-04    -1.1381e-02  2.1647e-02   3.6330e-02
1985   4.3770e-04    -1.1272e-02  2.1976e-02   3.6268e-02
1986   6.7842e-06    -1.1032e-02  2.2276e-02   3.6154e-02
1987   -4.0597e-04   -1.0791e-02  2.2663e-02   3.6077e-02
1988   -8.7749e-04   -1.0562e-02  2.2993e-02   3.6005e-02
1989   -1.3898e-03   -1.0375e-02  2.3350e-02   3.5996e-02
1990   -1.8016e-03   -1.0241e-02  2.3631e-02   3.6118e-02
1991   -2.2138e-03   -1.0107e-02  2.3813e-02   3.6303e-02
1992   -2.5641e-03   -1.0036e-02  2.3969e-02   3.6595e-02
1993   -2.7273e-03   -1.0014e-02  2.4181e-02   3.6935e-02
1994   -2.8864e-03   -1.0088e-02  2.4372e-02   3.7259e-02
1995   -2.9637e-03   -1.0148e-02  2.4600e-02   3.7665e-02
1996   -3.0575e-03   -1.0130e-02  2.4856e-02   3.8026e-02
1997   -3.0284e-03   -9.9862e-03  2.5089e-02   3.8424e-02
1998   -2.9431e-03   -9.8157e-03  2.5404e-02   3.8795e-02
1999   -2.8352e-03   -9.6135e-03  2.5694e-02   3.9157e-02


==> data/ex1_acf_LargeNoise.dat <==
lag pcn hpcn
0    1.0000e+00  1.0000e+00
1    9.9153e-01  6.6209e-01
2    9.8319e-01  4.5855e-01
3    9.7505e-01  3.3074e-01
4    9.6703e-01  2.4876e-01
5    9.5916e-01  1.9504e-01
6    9.5135e-01  1.5734e-01
7    9.4363e-01  1.3021e-01
8    9.3598e-01  1.1118e-01
9    9.2841e-01  9.7226e-02
10   9.2096e-01  8.5192e-02
11   9.1361e-01  7.6662e-02
12   9.0632e-01  7.0247e-02
13   8.9914e-01  6.5005e-02
14   8.9202e-01  6.0307e-02
15   8.8500e-01  5.4771e-02
16   8.7804e-01  4.9502e-02
17   8.7115e-01  4.7174e-02
18   8.6433e-01  4.4827e-02
19   8.5761e-01  4.3231e-02
20   8.5095e-01  4.1450e-02
21   8.4435e-01  4.0088e-02
22   8.3778e-01  3.8644e-02
23   8.3130e-01  3.8856e-02
24   8.2488e-01  3.8397e-02
25   8.1850e-01  3.8522e-02
26   8.1221e-01  3.7237e-02
27   8.0597e-01  3.5498e-02
28   7.9978e-01  3.4493e-02
29   7.9369e-01  3.3705e-02
30   7.8764e-01  3.2436e-02
31   7.8167e-01  3.0604e-02
32   7.7573e-01  3.2773e-02
33   7.6986e-01  3.2623e-02
34   7.6407e-01  3.1588e-02
35   7.5831e-01  2.9333e-02
36   7.5265e-01  2.8486e-02
37   7.4703e-01  2.7817e-02
38   7.4149e-01  2.7569e-02
39   7.3596e-01  2.6541e-02
40   7.3048e-01  2.5739e-02
41   7.2504e-01  2.6142e-02
42   7.1964e-01  2.7341e-02
43   7.1429e-01  2.7140e-02
44   7.0896e-01  2.7835e-02
45   7.0368e-01  2.7254e-02
46   6.9846e-01  2.7178e-02
47   6.9327e-01  2.6688e-02
48   6.8810e-01  2.6676e-02
49   6.8301e-01  2.7018e-02
50   6.7795e-01  2.7558e-02
51   6.7292e-01  2.7628e-02
52   6.6796e-01  2.6483e-02
53   6.6305e-01  2.4068e-02
54   6.5822e-01  2.3379e-02
55   6.5342e-01  2.3190e-02
56   6.4867e-01  2.3974e-02
57   6.4394e-01  2.4281e-02
58   6.3925e-01  2.3825e-02
59   6.3457e-01  2.4065e-02
60   6.2994e-01  2.3328e-02
61   6.2532e-01  2.0944e-02
62   6.2080e-01  2.0149e-02
63   6.1633e-01  2.0490e-02
64   6.1192e-01  2.1136e-02
65   6.0751e-01  2.2320e-02
66   6.0313e-01  2.1881e-02
67   5.9879e-01  2.1574e-02
68   5.9451e-01  2.2323e-02
69   5.9023e-01  2.0848e-02
70   5.8598e-01  2.1319e-02
71   5.8177e-01  2.2620e-02
72   5.7759e-01  2.2785e-02
73   5.7343e-01  2.2439e-02
74   5.6933e-01  2.1921e-02
75   5.6525e-01  2.1792e-02
76   5.6121e-01  2.1340e-02
77   5.5718e-01  2.0893e-02
78   5.5319e-01  2.0460e-02
79   5.4920e-01  1.9327e-02
80   5.4522e-01  1.9194e-02
81   5.4131e-01  1.9028e-02
82   5.3743e-01  1.8817e-02
83   5.3357e-01  1.9183e-02
84   5.2974e-01  1.9593e-02
85   5.2594e-01  1.9643e-02
86   5.2217e-01  1.9379e-02
87   5.1845e-01  1.8127e-02
88   5.1476e-01  1.9416e-02
89   5.1109e-01  1.9907e-02
90   5.0746e-01  2.0368e-02
91   5.0388e-01  1.9746e-02
92   5.0035e-01  1.9451e-02
93   4.9681e-01  1.9187e-02
94   4.9328e-01  1.9892e-02
95   4.8977e-01  1.9437e-02
96   4.8624e-01  1.8402e-02
97   4.8275e-01  1.7692e-02
98   4.7932e-01  1.6641e-02
99   4.7594e-01  1.5854e-02
100  4.7260e-01  1.5953e-02
101  4.6930e-01  1.6451e-02
102  4.6600e-01  1.7317e-02
103  4.6275e-01  1.8080e-02
104  4.5949e-01  1.7875e-02
105  4.5624e-01  1.8165e-02
106  4.5306e-01  1.8846e-02
107  4.4989e-01  1.8824e-02
108  4.4676e-01  1.8069e-02
109  4.4363e-01  1.7346e-02
110  4.4050e-01  1.5350e-02
111  4.3738e-01  1.5567e-02
112  4.3424e-01  1.6871e-02
113  4.3112e-01  1.8304e-02
114  4.2798e-01  1.9188e-02
115  4.2489e-01  1.8522e-02
116  4.2183e-01  1.9707e-02
117  4.1880e-01  2.0264e-02
118  4.1577e-01  1.9008e-02
119  4.1274e-01  1.9353e-02
120  4.0970e-01  1.8304e-02
121  4.0671e-01  1.7577e-02
122  4.0373e-01  1.7228e-02
123  4.0077e-01  1.7668e-02
124  3.9780e-01  1.6704e-02
125  3.9490e-01  1.7285e-02
126  3.9203e-01  1.7986e-02
127  3.8915e-01  1.7411e-02
128  3.8632e-01  1.8253e-02
129  3.8353e-01  1.8237e-02
130  3.8078e-01  1.8231e-02
131  3.7808e-01  1.8562e-02
132  3.7539e-01  1.8620e-02
133  3.7272e-01  1.8315e-02
134  3.7005e-01  1.8603e-02
135  3.6738e-01  1.8573e-02
136  3.6469e-01  1.8193e-02
137  3.6201e-01  1.8801e-02
138  3.5936e-01  1.8550e-02
139  3.5676e-01  1.7320e-02
140  3.5414e-01  1.6512e-02
141  3.5157e-01  1.5871e-02
142  3.4900e-01  1.5760e-02
143  3.4645e-01  1.5833e-02
144  3.4396e-01  1.5289e-02
145  3.4146e-01  1.5002e-02
146  3.3896e-01  1.4132e-02
147  3.3649e-01  1.4449e-02
148  3.3405e-01  1.5968e-02
149  3.3163e-01  1.6870e-02
150  3.2927e-01  1.6899e-02
151  3.2689e-01  1.6656e-02
152  3.2451e-01  1.5850e-02
153  3.2215e-01  1.4759e-02
154  3.1981e-01  1.4437e-02
155  3.1749e-01  1.4466e-02
156  3.1520e-01  1.5466e-02
157  3.1294e-01  1.6036e-02
158  3.1070e-01  1.6324e-02
159  3.0849e-01  1.6006e-02
160  3.0630e-01  1.6584e-02
161  3.0411e-01  1.6611e-02
162  3.0196e-01  1.6506e-02
163  2.9984e-01  1.5841e-02
164  2.9772e-01  1.6514e-02
165  2.9560e-01  1.6654e-02
166  2.9347e-01  1.6600e-02
167  2.9132e-01  1.6525e-02
168  2.8920e-01  1.5531e-02
169  2.8712e-01  1.5799e-02
170  2.8500e-01  1.5975e-02
171  2.8292e-01  1.5713e-02
172  2.8084e-01  1.6410e-02
173  2.7880e-01  1.6599e-02
174  2.7680e-01  1.7326e-02
175  2.7478e-01  1.6804e-02
176  2.7273e-01  1.6976e-02
177  2.7069e-01  1.5885e-02
178  2.6870e-01  1.6594e-02
179  2.6673e-01  1.6580e-02
180  2.6476e-01  1.6555e-02
181  2.6283e-01  1.6792e-02
182  2.6090e-01  1.7111e-02
183  2.5893e-01  1.7834e-02
184  2.5699e-01  1.7571e-02
185  2.5506e-01  1.6549e-02
186  2.5311e-01  1.5584e-02
187  2.5119e-01  1.5176e-02
188  2.4928e-01  1.4252e-02
189  2.4741e-01  1.3732e-02
190  2.4559e-01  1.3280e-02
191  2.4379e-01  1.3063e-02
192  2.4203e-01  1.3109e-02
193  2.4028e-01  1.3323e-02
194  2.3855e-01  1.3630e-02
195  2.3684e-01  1.3152e-02
196  2.3516e-01  1.2955e-02
197  2.3347e-01  1.3043e-02
198  2.3178e-01  1.3122e-02
199  2.3014e-01  1.3795e-02
200  2.2852e-01  1.5016e-02
201  2.2696e-01  1.5341e-02
202  2.2538e-01  1.4918e-02
203  2.2384e-01  1.4314e-02
204  2.2231e-01  1.2717e-02
205  2.2079e-01  1.3632e-02
206  2.1925e-01  1.3959e-02
207  2.1773e-01  1.4837e-02
208  2.1621e-01  1.5289e-02
209  2.1469e-01  1.5312e-02
210  2.1323e-01  1.5294e-02
211  2.1177e-01  1.4584e-02
212  2.1029e-01  1.3574e-02
213  2.0882e-01  1.5260e-02
214  2.0734e-01  1.5234e-02
215  2.0591e-01  1.5500e-02
216  2.0448e-01  1.6419e-02
217  2.0304e-01  1.6282e-02
218  2.0160e-01  1.5192e-02
219  2.0017e-01  1.5409e-02
220  1.9876e-01  1.5054e-02
221  1.9737e-01  1.4442e-02
222  1.9604e-01  1.5270e-02
223  1.9472e-01  1.6145e-02
224  1.9342e-01  1.6262e-02
225  1.9216e-01  1.6201e-02
226  1.9090e-01  1.6055e-02
227  1.8966e-01  1.5068e-02
228  1.8845e-01  1.6220e-02
229  1.8726e-01  1.5573e-02
230  1.8605e-01  1.5820e-02
231  1.8484e-01  1.6289e-02
232  1.8363e-01  1.6227e-02
233  1.8242e-01  1.6028e-02
234  1.8125e-01  1.6365e-02
235  1.8007e-01  1.6559e-02
236  1.7890e-01  1.6601e-02
237  1.7771e-01  1.5604e-02
238  1.7655e-01  1.4791e-02
239  1.7536e-01  1.4797e-02
240  1.7419e-01  1.4671e-02
241  1.7305e-01  1.4713e-02
242  1.7190e-01  1.4619e-02
243  1.7082e-01  1.5387e-02
244  1.6975e-01  1.6067e-02
245  1.6865e-01  1.6468e-02
246  1.6760e-01  1.6841e-02
247  1.6656e-01  1.5751e-02
248  1.6554e-01  1.4889e-02
249  1.6450e-01  1.4638e-02
250  1.6344e-01  1.5467e-02
251  1.6234e-01  1.3878e-02
252  1.6124e-01  1.2079e-02
253  1.6017e-01  1.1549e-02
254  1.5913e-01  1.0962e-02
255  1.5807e-01  1.0436e-02
256  1.5704e-01  1.1593e-02
257  1.5600e-01  1.3861e-02
258  1.5496e-01  1.4803e-02
259  1.5390e-01  1.4413e-02
260  1.5286e-01  1.4417e-02
261  1.5182e-01  1.5863e-02
262  1.5083e-01  1.5816e-02
263  1.4985e-01  1.5125e-02
264  1.4890e-01  1.5471e-02
265  1.4797e-01  1.5647e-02
266  1.4701e-01  1.6459e-02
267  1.4606e-01  1.6031e-02
268  1.4514e-01  1.8303e-02
269  1.4417e-01  1.8505e-02
270  1.4321e-01  1.8682e-02
271  1.4221e-01  1.8100e-02
272  1.4122e-01  1.8248e-02
273  1.4022e-01  1.7268e-02
274  1.3925e-01  1.5505e-02
275  1.3823e-01  1.5148e-02
276  1.3723e-01  1.4978e-02
277  1.3626e-01  1.5097e-02
278  1.3527e-01  1.4180e-02
279  1.3430e-01  1.4401e-02
280  1.3335e-01  1.4346e-02
281  1.3243e-01  1.4276e-02
282  1.3151e-01  1.3926e-02
283  1.3058e-01  1.4344e-02
284  1.2967e-01  1.4979e-02
285  1.2873e-01  1.6232e-02
286  1.2779e-01  1.7723e-02
287  1.2681e-01  1.7945e-02
288  1.2581e-01  1.8086e-02
289  1.2482e-01  1.7976e-02
290  1.2381e-01  1.7323e-02
291  1.2281e-01  1.7226e-02
292  1.2183e-01  1.6208e-02
293  1.2090e-01  1.5404e-02
294  1.1998e-01  1.6222e-02
295  1.1906e-01  1.7410e-02
296  1.1812e-01  1.8817e-02
297  1.1717e-01  1.9061e-02
298  1.1621e-01  1.8853e-02
299  1.1529e-01  1.9218e-02
300  1.1434e-01  1.7541e-02
301  1.1342e-01  1.8171e-02
302  1.1250e-01  1.7626e-02
303  1.1158e-01  1.6709e-02
304  1.1071e-01  1.6381e-02
305  1.0988e-01  1.5134e-02
306  1.0907e-01  1.3711e-02
307  1.0826e-01  1.2328e-02
308  1.0746e-01  1.2106e-02
309  1.0663e-01  1.3217e-02
310  1.0577e-01  1.3223e-02
311  1.0491e-01  1.2229e-02
312  1.0408e-01  1.1987e-02
313  1.0324e-01  1.2071e-02
314  1.0240e-01  1.3743e-02
315  1.0159e-01  1.4853e-02
316  1.0078e-01  1.4747e-02
317  9.9994e-02  1.6923e-02
318  9.9200e-02  1.7665e-02
319  9.8386e-02  1.7463e-02
320  9.7533e-02  1.6862e-02
321  9.6671e-02  1.6737e-02
322  9.5766e-02  1.6003e-02
323  9.4854e-02  1.5468e-02
324  9.3953e-02  1.4794e-02
325  9.3048e-02  1.4416e-02
326  9.2193e-02  1.4491e-02
327  9.1341e-02  1.5403e-02
328  9.0472e-02  1.4049e-02
329  8.9623e-02  1.3078e-02
330  8.8765e-02  1.3895e-02
331  8.7942e-02  1.5097e-02
332  8.7127e-02  1.5875e-02
333  8.6311e-02  1.5182e-02
334  8.5491e-02  1.3516e-02
335  8.4701e-02  1.4072e-02
336  8.3920e-02  1.3903e-02
337  8.3144e-02  1.4199e-02
338  8.2370e-02  1.4563e-02
339  8.1571e-02  1.4943e-02
340  8.0766e-02  1.5609e-02
341  7.9986e-02  1.4514e-02
342  7.9232e-02  1.3568e-02
343  7.8494e-02  1.2612e-02
344  7.7795e-02  1.1749e-02
345  7.7118e-02  1.2479e-02
346  7.6430e-02  1.3770e-02
347  7.5753e-02  1.5288e-02
348  7.5081e-02  1.6724e-02
349  7.4430e-02  1.6317e-02
350  7.3808e-02  1.5749e-02
351  7.3185e-02  1.5062e-02
352  7.2576e-02  1.4718e-02
353  7.2000e-02  1.4632e-02
354  7.1413e-02  1.4044e-02
355  7.0846e-02  1.5477e-02
356  7.0275e-02  1.5431e-02
357  6.9706e-02  1.3595e-02
358  6.9183e-02  1.3066e-02
359  6.8705e-02  1.3483e-02
360  6.8187e-02  1.5209e-02
361  6.7698e-02  1.4633e-02
362  6.7205e-02  1.3202e-02
363  6.6738e-02  1.3094e-02
364  6.6255e-02  1.2201e-02
365  6.5764e-02  1.2438e-02
366  6.5255e-02  1.1413e-02
367  6.4773e-02  1.2273e-02
368  6.4289e-02  1.3835e-02
369  6.3818e-02  1.5080e-02
370  6.3358e-02  1.5810e-02
371  6.2915e-02  1.8085e-02
372  6.2487e-02  1.8761e-02
373  6.2099e-02  2.0976e-02
374  6.1708e-02  2.2639e-02
375  6.1324e-02  2.2554e-02
376  6.0933e-02  2.1757e-02
377  6.0592e-02  2.0519e-02
378  6.0225e-02  1.9452e-02
379  5.9856e-02  2.0580e-02
380  5.9461e-02  2.1085e-02
381  5.9036e-02  1.9377e-02
382  5.8614e-02  1.7434e-02
383  5.8217e-02  1.5772e-02
384  5.7863e-02  1.6002e-02
385  5.7480e-02  1.5737e-02
386  5.7127e-02  1.6050e-02
387  5.6787e-02  1.5621e-02
388  5.6455e-02  1.5212e-02
389  5.6160e-02  1.5310e-02
390  5.5837e-02  1.5537e-02
391  5.5501e-02  1.5952e-02
392  5.5194e-02  1.6804e-02
393  5.4881e-02  1.7846e-02
394  5.4579e-02  1.7392e-02
395  5.4292e-02  1.5866e-02
396  5.3982e-02  1.4917e-02
397  5.3648e-02  1.3920e-02
398  5.3287e-02  1.2679e-02
399  5.2924e-02  1.2636e-02
400  5.2591e-02  1.2531e-02
401  5.2280e-02  1.2704e-02
402  5.2032e-02  1.2372e-02
403  5.1826e-02  1.1786e-02
404  5.1600e-02  1.0944e-02
405  5.1344e-02  1.0901e-02
406  5.1105e-02  1.1138e-02
407  5.0858e-02  1.1436e-02
408  5.0616e-02  1.2467e-02
409  5.0351e-02  1.3406e-02
410  5.0072e-02  1.3549e-02
411  4.9800e-02  1.3750e-02
412  4.9521e-02  1.3574e-02
413  4.9205e-02  1.3824e-02
414  4.8901e-02  1.4005e-02
415  4.8642e-02  1.3321e-02
416  4.8381e-02  1.3110e-02
417  4.8105e-02  1.3550e-02
418  4.7841e-02  1.3553e-02
419  4.7578e-02  1.3738e-02
420  4.7304e-02  1.2604e-02
421  4.7019e-02  1.1990e-02
422  4.6758e-02  1.3255e-02
423  4.6539e-02  1.4066e-02
424  4.6313e-02  1.4944e-02
425  4.6053e-02  1.4700e-02
426  4.5844e-02  1.6014e-02
427  4.5599e-02  1.7516e-02
428  4.5338e-02  1.7512e-02
429  4.5081e-02  1.6363e-02
430  4.4853e-02  1.6704e-02
431  4.4655e-02  1.7685e-02
432  4.4464e-02  1.7791e-02
433  4.4250e-02  1.8016e-02
434  4.4061e-02  1.7675e-02
435  4.3853e-02  1.7614e-02
436  4.3602e-02  1.7288e-02
437  4.3329e-02  1.6410e-02
438  4.3058e-02  1.6906e-02
439  4.2773e-02  1.5687e-02
440  4.2519e-02  1.5790e-02
441  4.2269e-02  1.6987e-02
442  4.2005e-02  1.7044e-02
443  4.1741e-02  1.5686e-02
444  4.1521e-02  1.6366e-02
445  4.1249e-02  1.5702e-02
446  4.1022e-02  1.4138e-02
447  4.0822e-02  1.2004e-02
448  4.0627e-02  1.0029e-02
449  4.0468e-02  9.5678e-03
450  4.0266e-02  9.4699e-03
451  4.0070e-02  9.8738e-03
452  3.9871e-02  1.0617e-02
453  3.9679e-02  1.0816e-02
454  3.9500e-02  1.1477e-02
455  3.9337e-02  1.1531e-02
456  3.9157e-02  1.1446e-02
457  3.8980e-02  1.2078e-02
458  3.8838e-02  1.1512e-02
459  3.8693e-02  1.2883e-02
460  3.8561e-02  1.4123e-02
461  3.8425e-02  1.5769e-02
462  3.8312e-02  1.7129e-02
463  3.8161e-02  1.6842e-02
464  3.8003e-02  1.4087e-02
465  3.7843e-02  1.2954e-02
466  3.7642e-02  1.3060e-02
467  3.7437e-02  1.3180e-02
468  3.7237e-02  1.3227e-02
469  3.7073e-02  1.2998e-02
470  3.6934e-02  1.2685e-02
471  3.6789e-02  1.3120e-02
472  3.6673e-02  1.4035e-02
473  3.6565e-02  1.5073e-02
474  3.6413e-02  1.5451e-02
475  3.6212e-02  1.6047e-02
476  3.6003e-02  1.6342e-02
477  3.5850e-02  1.6703e-02
478  3.5699e-02  1.5787e-02
479  3.5533e-02  1.6532e-02
480  3.5351e-02  1.5958e-02
481  3.5152e-02  1.5305e-02
482  3.5002e-02  1.5314e-02
483  3.4829e-02  1.5326e-02
484  3.4619e-02  1.6025e-02
485  3.4403e-02  1.5423e-02
486  3.4184e-02  1.4515e-02
487  3.3968e-02  1.4179e-02
488  3.3748e-02  1.3897e-02
489  3.3510e-02  1.2956e-02
490  3.3292e-02  1.2664e-02
491  3.3086e-02  1.2507e-02
492  3.2887e-02  1.1637e-02
493  3.2675e-02  1.0212e-02
494  3.2462e-02  9.6410e-03
495  3.2263e-02  8.5922e-03
496  3.2090e-02  8.7058e-03
497  3.1906e-02  9.3951e-03
498  3.1731e-02  9.2416e-03
499  3.1577e-02  1.0027e-02


==> data/ex1_eigenvalue.dat <==
 id eigv
  1 3.3762e+05
  2 7.3642e+04
  3 1.1701e+04
  4 7.6031e+03
  5 2.2174e+03
  6 1.5351e+03
  7 1.1473e+03
  8 6.8833e+02
  9 4.8058e+02
 10 2.8460e+02
 11 2.1712e+02
 12 1.7190e+02
 13 1.6419e+02
 14 1.2328e+02
 15 9.0553e+01
 16 7.6088e+01
 17 6.4556e+01
 18 5.3372e+01
 19 4.1197e+01
 20 3.6131e+01
 21 3.2588e+01
 22 2.7103e+01
 23 2.4924e+01
 24 1.9587e+01
 25 1.7686e+01
 26 1.6660e+01
 27 1.5017e+01
 28 1.2649e+01
 29 1.1315e+01
 30 9.1870e+00
 31 8.6203e+00
 32 8.3154e+00
 33 7.8121e+00
 34 7.1570e+00
 35 5.9806e+00
 36 4.9796e+00
 37 4.8273e+00
 38 4.7339e+00
 39 4.5735e+00
 40 4.1974e+00
 41 3.8287e+00
 42 3.4065e+00
 43 3.0389e+00
 44 2.8656e+00
 45 2.5897e+00
 46 2.4166e+00
 47 2.3331e+00
 48 2.1863e+00
 49 2.0028e+00
 50 1.8238e+00
 51 1.7125e+00
 52 1.6097e+00
 53 1.5555e+00
 54 1.3530e+00
 55 1.3263e+00
 56 1.2342e+00
 57 1.2009e+00
 58 1.0382e+00
 59 1.0105e+00
 60 9.7988e-01
 61 9.0183e-01
 62 8.6835e-01
 63 8.2781e-01
 64 7.7559e-01
 65 7.0457e-01
 66 6.9879e-01
 67 6.4515e-01
 68 6.2720e-01
 69 5.6239e-01
 70 5.3849e-01
 71 4.9980e-01
 72 4.4992e-01
 73 4.2777e-01
 74 4.0939e-01
 75 4.0303e-01
 76 3.8066e-01
 77 3.7887e-01
 78 3.4946e-01
 79 3.3150e-01
 80 3.2397e-01
 81 3.1449e-01
 82 2.9853e-01
 83 2.8869e-01
 84 2.7792e-01
 85 2.7054e-01
 86 2.5056e-01
 87 2.4483e-01
 88 2.3421e-01
 89 2.1605e-01
 90 1.9872e-01
 91 1.9442e-01
 92 1.8546e-01
 93 1.8161e-01
 94 1.7418e-01
 95 1.6942e-01
 96 1.6347e-01
 97 1.4708e-01
 98 1.4025e-01
 99 1.3319e-01
100 1.1787e-01


==> data/ex2_eigenvalue.dat <==
1.0000e+00 1.1222e+06
2.0000e+00 9.3681e+04
3.0000e+00 4.5291e+04
4.0000e+00 1.5795e+04
5.0000e+00 8.4307e+03
6.0000e+00 5.8395e+03
7.0000e+00 3.4138e+03
8.0000e+00 2.3564e+03
9.0000e+00 1.0614e+03
1.0000e+01 7.9057e+02
1.1000e+01 7.5767e+02
1.2000e+01 4.7392e+02
1.3000e+01 4.0260e+02
1.4000e+01 2.7521e+02
1.5000e+01 1.7057e+02
1.6000e+01 1.2557e+02
1.7000e+01 1.2064e+02
1.8000e+01 1.0504e+02
1.9000e+01 9.6233e+01
2.0000e+01 6.8907e+01
2.1000e+01 4.8063e+01
2.2000e+01 3.8986e+01
2.3000e+01 3.2369e+01
2.4000e+01 2.8847e+01
2.5000e+01 2.5104e+01
2.6000e+01 2.0594e+01
2.7000e+01 2.0139e+01
2.8000e+01 1.5513e+01
2.9000e+01 1.3235e+01
3.0000e+01 1.1762e+01
3.1000e+01 1.0508e+01
3.2000e+01 8.6994e+00
3.3000e+01 7.5155e+00
3.4000e+01 6.7470e+00
3.5000e+01 5.6415e+00
3.6000e+01 5.2438e+00
3.7000e+01 4.2241e+00
3.8000e+01 3.9837e+00
3.9000e+01 3.7313e+00
4.0000e+01 2.8631e+00
4.1000e+01 2.6770e+00
4.2000e+01 2.3746e+00
4.3000e+01 2.1598e+00
4.4000e+01 1.9625e+00
4.5000e+01 1.8282e+00
4.6000e+01 1.6885e+00
4.7000e+01 1.4802e+00
4.8000e+01 1.4112e+00
4.9000e+01 1.1503e+00
5.0000e+01 1.1226e+00
5.1000e+01 9.0143e-01
5.2000e+01 8.7043e-01
5.3000e+01 8.1761e-01
5.4000e+01 7.6097e-01
5.5000e+01 6.5848e-01
5.6000e+01 6.5028e-01
5.7000e+01 6.0956e-01
5.8000e+01 5.8867e-01
5.9000e+01 5.3014e-01
6.0000e+01 4.6682e-01
6.1000e+01 4.1516e-01
6.2000e+01 3.8111e-01
6.3000e+01 3.5656e-01
6.4000e+01 3.5238e-01
6.5000e+01 3.1457e-01
6.6000e+01 2.9563e-01
6.7000e+01 2.8299e-01
6.8000e+01 2.7403e-01
6.9000e+01 2.3970e-01
7.0000e+01 2.1553e-01
7.1000e+01 1.9329e-01
7.2000e+01 1.8633e-01
7.3000e+01 1.6885e-01
7.4000e+01 1.5107e-01
7.5000e+01 1.4448e-01
7.6000e+01 1.3220e-01
7.7000e+01 1.2763e-01
7.8000e+01 1.1731e-01
7.9000e+01 1.0596e-01
8.0000e+01 1.0543e-01
8.1000e+01 1.0143e-01
8.2000e+01 8.9425e-02
8.3000e+01 8.8412e-02
8.4000e+01 8.1357e-02
8.5000e+01 7.5740e-02
8.6000e+01 7.2221e-02
8.7000e+01 6.5919e-02
8.8000e+01 5.5782e-02
8.9000e+01 5.4510e-02
9.0000e+01 5.3773e-02
9.1000e+01 4.7693e-02
9.2000e+01 4.5795e-02
9.3000e+01 4.2260e-02
9.4000e+01 4.2004e-02
9.5000e+01 3.8110e-02
9.6000e+01 3.6432e-02
9.7000e+01 3.3896e-02
9.8000e+01 3.1793e-02
9.9000e+01 2.8971e-02
1.0000e+02 2.8101e-02


==> data/hpcn_acf_poisson_LargeNoise.dat <==
lag autocorrelation
0.0000e+00 1.0000e+00
1.0000e+00 6.4778e-01
2.0000e+00 4.4115e-01
3.0000e+00 3.1264e-01
4.0000e+00 2.3008e-01
5.0000e+00 1.7563e-01
6.0000e+00 1.3748e-01
7.0000e+00 1.1109e-01
8.0000e+00 9.2624e-02
9.0000e+00 8.0097e-02
1.0000e+01 7.0236e-02
1.1000e+01 6.1076e-02
1.2000e+01 5.3471e-02
1.3000e+01 4.7450e-02
1.4000e+01 4.2441e-02
1.5000e+01 4.0043e-02
1.6000e+01 3.7554e-02
1.7000e+01 3.5770e-02
1.8000e+01 3.3516e-02
1.9000e+01 3.1151e-02
2.0000e+01 3.0298e-02
2.1000e+01 2.9614e-02
2.2000e+01 2.8195e-02
2.3000e+01 2.7147e-02
2.4000e+01 2.7477e-02
2.5000e+01 2.6795e-02
2.6000e+01 2.6246e-02
2.7000e+01 2.6732e-02
2.8000e+01 2.6015e-02
2.9000e+01 2.4565e-02
3.0000e+01 2.2361e-02
3.1000e+01 2.1433e-02
3.2000e+01 1.9175e-02
3.3000e+01 1.7230e-02
3.4000e+01 1.5428e-02
3.5000e+01 1.3830e-02
3.6000e+01 1.4325e-02
3.7000e+01 1.4570e-02
3.8000e+01 1.5436e-02
3.9000e+01 1.4881e-02
4.0000e+01 1.4795e-02
4.1000e+01 1.5207e-02
4.2000e+01 1.4731e-02
4.3000e+01 1.4825e-02
4.4000e+01 1.7030e-02
4.5000e+01 1.7350e-02
4.6000e+01 1.7322e-02
4.7000e+01 1.7096e-02
4.8000e+01 1.6002e-02
4.9000e+01 1.4355e-02
5.0000e+01 1.4114e-02
5.1000e+01 1.5443e-02
5.2000e+01 1.6022e-02
5.3000e+01 1.4696e-02
5.4000e+01 1.5057e-02
5.5000e+01 1.5348e-02
5.6000e+01 1.6160e-02
5.7000e+01 1.6712e-02
5.8000e+01 1.6877e-02
5.9000e+01 1.4563e-02
6.0000e+01 1.1925e-02
6.1000e+01 1.1349e-02
6.2000e+01 1.2107e-02
6.3000e+01 1.2374e-02
6.4000e+01 1.1779e-02
6.5000e+01 1.1472e-02
6.6000e+01 1.1655e-02
6.7000e+01 1.1888e-02
6.8000e+01 1.1254e-02
6.9000e+01 9.9648e-03
7.0000e+01 1.0002e-02
7.1000e+01 1.0129e-02
7.2000e+01 1.0916e-02
7.3000e+01 1.2246e-02
7.4000e+01 1.2470e-02
7.5000e+01 1.1611e-02
7.6000e+01 1.0277e-02
7.7000e+01 9.4307e-03
7.8000e+01 9.3184e-03
7.9000e+01 1.0517e-02
8.0000e+01 9.7107e-03
8.1000e+01 9.1710e-03
8.2000e+01 9.1112e-03
8.3000e+01 8.6183e-03
8.4000e+01 8.7532e-03
8.5000e+01 6.9783e-03
8.6000e+01 6.1940e-03
8.7000e+01 5.9347e-03
8.8000e+01 7.0828e-03
8.9000e+01 6.6003e-03
9.0000e+01 6.8195e-03
9.1000e+01 5.5406e-03
9.2000e+01 4.8740e-03
9.3000e+01 5.1637e-03
9.4000e+01 5.0082e-03
9.5000e+01 5.1902e-03
9.6000e+01 5.8755e-03
9.7000e+01 4.8141e-03
9.8000e+01 3.9270e-03
9.9000e+01 4.4406e-03
1.0000e+02 3.9695e-03
1.0100e+02 4.0826e-03
1.0200e+02 5.0198e-03
1.0300e+02 5.4991e-03
1.0400e+02 5.2945e-03
1.0500e+02 4.6822e-03
1.0600e+02 4.2875e-03
1.0700e+02 4.4728e-03
1.0800e+02 3.9012e-03
1.0900e+02 3.0740e-03
1.1000e+02 3.2164e-03
1.1100e+02 4.6206e-03
1.1200e+02 6.1610e-03
1.1300e+02 5.0378e-03
1.1400e+02 5.2361e-03
1.1500e+02 4.5754e-03
1.1600e+02 5.5683e-03
1.1700e+02 6.2542e-03
1.1800e+02 6.1658e-03
1.1900e+02 9.6839e-03
1.2000e+02 9.7309e-03
1.2100e+02 9.3398e-03
1.2200e+02 7.2646e-03
1.2300e+02 7.3751e-03
1.2400e+02 7.8403e-03
1.2500e+02 7.7528e-03
1.2600e+02 8.1078e-03
1.2700e+02 8.2548e-03
1.2800e+02 8.2638e-03
1.2900e+02 7.1235e-03
1.3000e+02 6.4520e-03
1.3100e+02 5.9593e-03
1.3200e+02 5.0698e-03
1.3300e+02 4.9958e-03
1.3400e+02 4.2448e-03
1.3500e+02 2.7315e-03
1.3600e+02 2.7192e-03
1.3700e+02 3.0154e-03
1.3800e+02 4.9333e-03
1.3900e+02 5.8718e-03
1.4000e+02 5.9030e-03
1.4100e+02 6.0270e-03
1.4200e+02 5.4798e-03
1.4300e+02 5.2731e-03
1.4400e+02 4.8503e-03
1.4500e+02 4.9419e-03
1.4600e+02 3.8278e-03
1.4700e+02 3.0618e-03
1.4800e+02 1.6083e-03
1.4900e+02 2.1417e-03
1.5000e+02 2.6780e-03
1.5100e+02 3.6273e-03
1.5200e+02 2.0936e-03
1.5300e+02 1.1444e-03
1.5400e+02 1.1355e-03
1.5500e+02 1.9195e-03
1.5600e+02 2.9304e-03
1.5700e+02 3.3930e-03
1.5800e+02 3.7379e-03
1.5900e+02 4.6807e-03
1.6000e+02 5.2872e-03
1.6100e+02 5.4928e-03
1.6200e+02 6.3355e-03
1.6300e+02 4.5611e-03
1.6400e+02 3.7561e-03
1.6500e+02 2.9850e-03
1.6600e+02 3.5133e-03
1.6700e+02 3.3499e-03
1.6800e+02 3.4226e-03
1.6900e+02 3.6356e-03
1.7000e+02 5.1185e-03
1.7100e+02 4.4078e-03
1.7200e+02 4.6498e-03
1.7300e+02 4.1670e-03
1.7400e+02 4.0588e-03
1.7500e+02 4.6695e-03
1.7600e+02 3.9349e-03
1.7700e+02 2.5723e-03
1.7800e+02 3.1387e-03
1.7900e+02 5.0323e-03
1.8000e+02 6.3811e-03
1.8100e+02 6.4927e-03
1.8200e+02 5.8162e-03
1.8300e+02 6.6911e-03
1.8400e+02 7.4937e-03
1.8500e+02 6.1588e-03
1.8600e+02 5.0861e-03
1.8700e+02 4.1754e-03
1.8800e+02 2.6521e-03
1.8900e+02 3.1947e-03
1.9000e+02 2.9885e-03
1.9100e+02 3.5579e-03
1.9200e+02 4.4677e-03
1.9300e+02 3.5563e-03
1.9400e+02 4.2966e-03
1.9500e+02 4.7052e-03
1.9600e+02 6.2140e-03
1.9700e+02 5.5302e-03
1.9800e+02 3.0234e-03
1.9900e+02 3.8855e-03
2.0000e+02 4.5620e-03
2.0100e+02 5.4154e-03
2.0200e+02 5.4052e-03
2.0300e+02 4.8729e-03
2.0400e+02 3.5488e-03
2.0500e+02 3.9766e-03
2.0600e+02 3.4103e-03
2.0700e+02 2.7011e-03
2.0800e+02 6.7986e-04
2.0900e+02 -1.0994e-03
2.1000e+02 -8.7717e-04
2.1100e+02 -1.4866e-03
2.1200e+02 -1.6660e-03
2.1300e+02 -1.3015e-03
2.1400e+02 -1.4625e-03
2.1500e+02 -1.0254e-03
2.1600e+02 3.1950e-04
2.1700e+02 7.8225e-04
2.1800e+02 1.0484e-03
2.1900e+02 4.9163e-04
2.2000e+02 -1.8359e-04
2.2100e+02 -7.8061e-04
2.2200e+02 -3.0230e-04
2.2300e+02 -5.3008e-04
2.2400e+02 -7.7782e-04
2.2500e+02 -1.7337e-03
2.2600e+02 -2.1873e-03
2.2700e+02 -1.4579e-03
2.2800e+02 -8.4526e-04
2.2900e+02 6.9335e-04
2.3000e+02 2.6798e-03
2.3100e+02 1.7035e-03
2.3200e+02 1.8719e-03
2.3300e+02 1.1623e-03
2.3400e+02 1.2523e-03
2.3500e+02 1.8325e-03
2.3600e+02 1.6619e-03
2.3700e+02 2.8398e-03
2.3800e+02 2.4593e-03
2.3900e+02 2.6877e-03
2.4000e+02 4.0071e-03
2.4100e+02 3.3229e-03
2.4200e+02 3.0741e-03
2.4300e+02 1.9649e-03
2.4400e+02 1.3946e-03
2.4500e+02 1.1315e-03
2.4600e+02 6.6952e-04
2.4700e+02 5.1231e-04
2.4800e+02 -7.2315e-05
2.4900e+02 7.3046e-04
2.5000e+02 2.2758e-03
2.5100e+02 2.9069e-03
2.5200e+02 2.1240e-03
2.5300e+02 1.8186e-03
2.5400e+02 7.5459e-04
2.5500e+02 3.8718e-04
2.5600e+02 2.1559e-03
2.5700e+02 2.0364e-03
2.5800e+02 2.3175e-03
2.5900e+02 2.5619e-03
2.6000e+02 1.0347e-03
2.6100e+02 1.2966e-03
2.6200e+02 2.1620e-03
2.6300e+02 2.0407e-03
2.6400e+02 6.6486e-04
2.6500e+02 -4.1282e-04
2.6600e+02 3.9209e-04
2.6700e+02 -1.0684e-04
2.6800e+02 9.5639e-04
2.6900e+02 1.8911e-03
2.7000e+02 1.0685e-03
2.7100e+02 1.0337e-03
2.7200e+02 1.2887e-03
2.7300e+02 7.8415e-04
2.7400e+02 1.1583e-03
2.7500e+02 2.6670e-03
2.7600e+02 2.3672e-03
2.7700e+02 2.8118e-03
2.7800e+02 2.8494e-03
2.7900e+02 3.9373e-03
2.8000e+02 3.2135e-03
2.8100e+02 2.6390e-03
2.8200e+02 3.3228e-03
2.8300e+02 4.3527e-03
2.8400e+02 4.3905e-03
2.8500e+02 4.1766e-03
2.8600e+02 5.3632e-03
2.8700e+02 5.5239e-03
2.8800e+02 4.0707e-03
2.8900e+02 3.7145e-03
2.9000e+02 4.3386e-03
2.9100e+02 3.5162e-03
2.9200e+02 2.3955e-03
2.9300e+02 1.9203e-03
2.9400e+02 2.9274e-03
2.9500e+02 3.8294e-03
2.9600e+02 2.8523e-03
2.9700e+02 1.5944e-03
2.9800e+02 3.7406e-04
2.9900e+02 1.3304e-03
3.0000e+02 6.3762e-04
3.0100e+02 8.4060e-04
3.0200e+02 -1.3371e-04
3.0300e+02 -8.3680e-04
3.0400e+02 -1.6425e-03
3.0500e+02 -1.3941e-03
3.0600e+02 2.6550e-04
3.0700e+02 1.3063e-03
3.0800e+02 1.4376e-03
3.0900e+02 1.3319e-03
3.1000e+02 2.5592e-03
3.1100e+02 2.8021e-03
3.1200e+02 2.9433e-03
3.1300e+02 1.5348e-03
3.1400e+02 2.1542e-03
3.1500e+02 1.8183e-03
3.1600e+02 3.5155e-03
3.1700e+02 2.9784e-03
3.1800e+02 2.6161e-03
3.1900e+02 1.8955e-03
3.2000e+02 1.3572e-03
3.2100e+02 9.5709e-04
3.2200e+02 6.7737e-05
3.2300e+02 -1.0774e-04
3.2400e+02 6.6349e-04
3.2500e+02 1.7698e-03
3.2600e+02 2.5402e-03
3.2700e+02 2.1698e-03
3.2800e+02 2.4416e-03
3.2900e+02 1.8775e-03
3.3000e+02 2.4553e-03
3.3100e+02 4.5450e-03
3.3200e+02 4.6527e-03
3.3300e+02 3.9107e-03
3.3400e+02 3.1526e-03
3.3500e+02 3.6054e-03
3.3600e+02 2.2460e-03
3.3700e+02 1.0864e-03
3.3800e+02 8.3191e-04
3.3900e+02 -8.1416e-04
3.4000e+02 -1.0837e-03
3.4100e+02 1.0683e-03
3.4200e+02 1.5252e-03
3.4300e+02 1.6464e-03
3.4400e+02 2.1301e-03
3.4500e+02 2.8976e-03
3.4600e+02 3.9950e-03
3.4700e+02 3.5347e-03
3.4800e+02 2.6248e-03
3.4900e+02 8.4543e-04
3.5000e+02 -7.1812e-05
3.5100e+02 -5.8531e-04
3.5200e+02 -7.6810e-04
3.5300e+02 -1.8485e-03
3.5400e+02 -1.8641e-03
3.5500e+02 -1.8201e-03
3.5600e+02 -1.8184e-04
3.5700e+02 8.6084e-04
3.5800e+02 1.0361e-03
3.5900e+02 1.9368e-03
3.6000e+02 1.4660e-03
3.6100e+02 3.1001e-03
3.6200e+02 3.6831e-03
3.6300e+02 3.1888e-03
3.6400e+02 2.7449e-03
3.6500e+02 3.4583e-03
3.6600e+02 2.1429e-03
3.6700e+02 1.2858e-03
3.6800e+02 2.5467e-03
3.6900e+02 2.7870e-03
3.7000e+02 2.5977e-03
3.7100e+02 2.4490e-03
3.7200e+02 1.7177e-03
3.7300e+02 1.9410e-03
3.7400e+02 9.0557e-04
3.7500e+02 5.4742e-04
3.7600e+02 4.1050e-04
3.7700e+02 -7.8688e-04
3.7800e+02 1.0081e-04
3.7900e+02 4.4619e-04
3.8000e+02 2.1060e-03
3.8100e+02 3.0074e-03
3.8200e+02 2.5722e-03
3.8300e+02 1.3174e-03
3.8400e+02 1.0899e-03
3.8500e+02 2.2704e-03
3.8600e+02 7.7420e-04
3.8700e+02 2.7818e-04
3.8800e+02 -8.4279e-04
3.8900e+02 1.7500e-04
3.9000e+02 -5.4065e-04
3.9100e+02 -1.1767e-03
3.9200e+02 -1.7924e-03
3.9300e+02 -2.2615e-03
3.9400e+02 -1.6973e-03
3.9500e+02 -6.2210e-04
3.9600e+02 -1.3566e-03
3.9700e+02 -1.3424e-03
3.9800e+02 -7.0672e-04
3.9900e+02 -1.1747e-03
4.0000e+02 1.7730e-04
4.0100e+02 4.0501e-04
4.0200e+02 1.7254e-03
4.0300e+02 2.2993e-03
4.0400e+02 3.2267e-03
4.0500e+02 1.3677e-03
4.0600e+02 9.5641e-04
4.0700e+02 1.0538e-03
4.0800e+02 6.3854e-04
4.0900e+02 -3.6706e-04
4.1000e+02 -4.2278e-04
4.1100e+02 4.6447e-04
4.1200e+02 4.4363e-04
4.1300e+02 9.1052e-04
4.1400e+02 -2.0904e-04
4.1500e+02 -1.6619e-03
4.1600e+02 -1.8471e-03
4.1700e+02 -2.0639e-03
4.1800e+02 -1.3032e-03
4.1900e+02 -4.4020e-04
4.2000e+02 -1.6132e-04
4.2100e+02 -8.0180e-05
4.2200e+02 -1.9542e-04
4.2300e+02 -3.6195e-04
4.2400e+02 -1.3250e-03
4.2500e+02 -1.7533e-03
4.2600e+02 -1.3205e-03
4.2700e+02 -1.4039e-03
4.2800e+02 -1.3737e-03
4.2900e+02 -1.4660e-03
4.3000e+02 -2.1905e-03
4.3100e+02 -1.0152e-03
4.3200e+02 -8.5783e-04
4.3300e+02 2.5020e-04
4.3400e+02 1.5921e-03
4.3500e+02 1.8480e-03
4.3600e+02 2.5986e-03
4.3700e+02 2.8054e-03
4.3800e+02 2.5848e-03
4.3900e+02 2.0274e-03
4.4000e+02 2.0609e-03
4.4100e+02 1.4602e-03
4.4200e+02 2.5519e-03
4.4300e+02 3.2066e-03
4.4400e+02 3.8112e-03
4.4500e+02 3.3279e-03
4.4600e+02 1.5798e-03
4.4700e+02 2.4012e-03
4.4800e+02 1.9627e-03
4.4900e+02 1.1572e-03
4.5000e+02 2.3613e-03
4.5100e+02 2.1862e-03
4.5200e+02 2.2838e-03
4.5300e+02 2.7264e-03
4.5400e+02 3.1707e-03
4.5500e+02 3.9554e-03
4.5600e+02 3.2559e-03
4.5700e+02 3.2364e-03
4.5800e+02 4.0468e-03
4.5900e+02 4.0366e-03
4.6000e+02 4.1732e-03
4.6100e+02 4.4426e-03
4.6200e+02 3.6710e-03
4.6300e+02 2.6722e-03
4.6400e+02 2.5417e-03
4.6500e+02 2.0866e-03
4.6600e+02 1.6688e-03
4.6700e+02 1.1591e-03
4.6800e+02 3.8451e-04
4.6900e+02 9.8347e-04
4.7000e+02 2.2658e-03
4.7100e+02 1.8660e-03
4.7200e+02 1.2155e-03
4.7300e+02 8.3865e-04
4.7400e+02 9.5470e-04
4.7500e+02 1.6176e-03
4.7600e+02 8.3134e-04
4.7700e+02 1.5923e-03
4.7800e+02 3.0100e-03
4.7900e+02 3.2284e-03
4.8000e+02 2.1043e-03
4.8100e+02 1.8047e-03
4.8200e+02 3.4402e-03
4.8300e+02 3.6933e-03
4.8400e+02 3.1188e-03
4.8500e+02 3.6255e-03
4.8600e+02 4.4331e-03
4.8700e+02 3.3204e-03
4.8800e+02 2.3434e-03
4.8900e+02 2.1504e-03
4.9000e+02 3.0400e-04
4.9100e+02 -1.5941e-03
4.9200e+02 -2.8937e-03
4.9300e+02 -3.9513e-03
4.9400e+02 -4.5317e-03
4.9500e+02 -3.6783e-03
4.9600e+02 -2.5574e-03
4.9700e+02 -1.9021e-03
4.9800e+02 -6.8145e-04
4.9900e+02 5.6457e-04
5.0000e+02 1.5168e-03
5.0100e+02 1.4864e-03
5.0200e+02 7.7481e-04
5.0300e+02 1.4490e-03
5.0400e+02 1.5046e-03
5.0500e+02 1.1236e-03
5.0600e+02 1.3592e-03
5.0700e+02 4.9118e-04
5.0800e+02 -1.7325e-03
5.0900e+02 -1.6490e-03
5.1000e+02 -1.6010e-03
5.1100e+02 -1.6762e-03
5.1200e+02 -9.0205e-04
5.1300e+02 -9.6879e-04
5.1400e+02 -4.8958e-04
5.1500e+02 1.4333e-03
5.1600e+02 4.8165e-04
5.1700e+02 6.0273e-04
5.1800e+02 -1.1212e-04
5.1900e+02 -7.8300e-04
5.2000e+02 -3.4555e-04
5.2100e+02 6.5916e-04
5.2200e+02 1.1260e-03
5.2300e+02 7.9918e-04
5.2400e+02 1.3711e-03
5.2500e+02 1.2085e-03
5.2600e+02 6.0377e-04
5.2700e+02 4.8743e-04
5.2800e+02 3.2849e-04
5.2900e+02 -5.5899e-04
5.3000e+02 4.8370e-04
5.3100e+02 1.0404e-03
5.3200e+02 1.1584e-03
5.3300e+02 1.0073e-03
5.3400e+02 5.2980e-04
5.3500e+02 1.2621e-03
5.3600e+02 1.0659e-03
5.3700e+02 6.4548e-04
5.3800e+02 3.6001e-04
5.3900e+02 -4.1555e-05
5.4000e+02 -1.4600e-03
5.4100e+02 -3.0146e-03
5.4200e+02 -3.7873e-03
5.4300e+02 -2.6986e-03
5.4400e+02 -2.9270e-03
5.4500e+02 -2.0537e-03
5.4600e+02 -3.0840e-03
5.4700e+02 -2.8140e-03
5.4800e+02 -3.5135e-03
5.4900e+02 -3.9616e-03
5.5000e+02 -3.3070e-03
5.5100e+02 -2.5158e-03
5.5200e+02 -2.4390e-03
5.5300e+02 -3.3912e-03
5.5400e+02 -3.7279e-03
5.5500e+02 -3.9630e-03
5.5600e+02 -4.6751e-03
5.5700e+02 -4.8184e-03
5.5800e+02 -3.9850e-03
5.5900e+02 -2.7900e-03
5.6000e+02 -2.7942e-03
5.6100e+02 -2.9275e-03
5.6200e+02 -2.9894e-03
5.6300e+02 -3.4087e-03
5.6400e+02 -4.1127e-03
5.6500e+02 -3.7781e-03
5.6600e+02 -3.7407e-03
5.6700e+02 -3.1194e-03
5.6800e+02 -2.3249e-03
5.6900e+02 -2.3775e-03
5.7000e+02 -3.4819e-03
5.7100e+02 -3.1072e-03
5.7200e+02 -2.0568e-03
5.7300e+02 -9.3477e-04
5.7400e+02 3.4224e-04
5.7500e+02 1.1550e-03
5.7600e+02 1.6573e-03
5.7700e+02 7.0461e-04
5.7800e+02 -3.8884e-04
5.7900e+02 -1.5167e-03
5.8000e+02 -2.8751e-03
5.8100e+02 -4.0001e-03
5.8200e+02 -4.1089e-03
5.8300e+02 -4.6291e-03
5.8400e+02 -4.4992e-03
5.8500e+02 -3.9026e-03
5.8600e+02 -3.3110e-03
5.8700e+02 -2.9224e-03
5.8800e+02 -3.5861e-03
5.8900e+02 -2.3264e-03
5.9000e+02 -1.6895e-03
5.9100e+02 -1.6484e-03
5.9200e+02 -1.0600e-04
5.9300e+02 8.6533e-04
5.9400e+02 1.1167e-03
5.9500e+02 5.0982e-04
5.9600e+02 -2.0997e-03
5.9700e+02 -1.1530e-03
5.9800e+02 -1.0322e-03
5.9900e+02 -1.0189e-04
6.0000e+02 -2.2389e-04
6.0100e+02 -1.5036e-03
6.0200e+02 -3.6423e-04
6.0300e+02 -4.3686e-04
6.0400e+02 3.8044e-04
6.0500e+02 -9.1773e-05
6.0600e+02 -1.5729e-03
6.0700e+02 -3.2001e-03
6.0800e+02 -4.4513e-03
6.0900e+02 -4.2180e-03
6.1000e+02 -3.4840e-03
6.1100e+02 -3.9240e-03
6.1200e+02 -3.5376e-03
6.1300e+02 -3.7701e-03
6.1400e+02 -3.4691e-03
6.1500e+02 -1.7317e-03
6.1600e+02 -1.4089e-03
6.1700e+02 7.7034e-04
6.1800e+02 1.3461e-03
6.1900e+02 8.6996e-04
6.2000e+02 1.4943e-03
6.2100e+02 3.3199e-03
6.2200e+02 3.4618e-03
6.2300e+02 3.0197e-03
6.2400e+02 2.7470e-03
6.2500e+02 1.7334e-03
6.2600e+02 -3.4875e-04
6.2700e+02 -1.8448e-03
6.2800e+02 -2.0634e-03
6.2900e+02 -1.9812e-03
6.3000e+02 -2.1696e-03
6.3100e+02 -2.5351e-03
6.3200e+02 -2.4909e-03
6.3300e+02 -3.3828e-03
6.3400e+02 -2.0258e-03
6.3500e+02 -2.0969e-03
6.3600e+02 -1.5029e-03
6.3700e+02 -1.5235e-03
6.3800e+02 -1.7585e-03
6.3900e+02 -1.9528e-03
6.4000e+02 -1.1028e-03
6.4100e+02 -5.1362e-04
6.4200e+02 -8.1848e-04
6.4300e+02 -6.4161e-04
6.4400e+02 -1.8274e-03
6.4500e+02 -1.9888e-03
6.4600e+02 -1.8727e-03
6.4700e+02 -1.6477e-03
6.4800e+02 -1.4700e-03
6.4900e+02 -2.0157e-03
6.5000e+02 -1.5111e-03
6.5100e+02 -5.9915e-04
6.5200e+02 -3.2177e-04
6.5300e+02 -9.6137e-04
6.5400e+02 -5.9454e-04
6.5500e+02 -2.3342e-04
6.5600e+02 6.6559e-05
6.5700e+02 6.4526e-04
6.5800e+02 8.0000e-04
6.5900e+02 1.3043e-03
6.6000e+02 7.4615e-04
6.6100e+02 1.2420e-03
6.6200e+02 1.6125e-03
6.6300e+02 7.8000e-04
6.6400e+02 8.2615e-04
6.6500e+02 1.1957e-04
6.6600e+02 2.6774e-04
6.6700e+02 -8.6139e-04
6.6800e+02 1.0427e-03
6.6900e+02 1.8628e-03
6.7000e+02 3.7665e-03
6.7100e+02 3.9210e-03
6.7200e+02 2.7658e-03
6.7300e+02 2.3940e-03
6.7400e+02 1.6947e-03
6.7500e+02 1.6311e-03
6.7600e+02 5.5083e-04
6.7700e+02 -1.9880e-04
6.7800e+02 -4.0005e-04
6.7900e+02 -3.6730e-04
6.8000e+02 3.1556e-04
6.8100e+02 -5.1845e-04
6.8200e+02 -1.5017e-04
6.8300e+02 -1.3344e-03
6.8400e+02 -6.1903e-04
6.8500e+02 -9.3578e-04
6.8600e+02 -8.4604e-04
6.8700e+02 4.4922e-04
6.8800e+02 1.5717e-03
6.8900e+02 2.6455e-03
6.9000e+02 2.0200e-03
6.9100e+02 1.2841e-03
6.9200e+02 1.4605e-03
6.9300e+02 1.2915e-03
6.9400e+02 1.5631e-03
6.9500e+02 1.8233e-03
6.9600e+02 2.8552e-03
6.9700e+02 2.2385e-03
6.9800e+02 2.0990e-03
6.9900e+02 2.8798e-03
7.0000e+02 1.3766e-03
7.0100e+02 1.7420e-04
7.0200e+02 -1.0798e-04
7.0300e+02 -3.6436e-04
7.0400e+02 -1.4715e-03
7.0500e+02 -1.4090e-04
7.0600e+02 -6.0595e-05
7.0700e+02 1.4192e-04
7.0800e+02 -9.2104e-04
7.0900e+02 -3.2673e-03
7.1000e+02 -3.5221e-03
7.1100e+02 -2.4935e-03
7.1200e+02 -2.2898e-03
7.1300e+02 -2.6624e-03
7.1400e+02 -3.6895e-03
7.1500e+02 -2.9040e-03
7.1600e+02 -1.8524e-03
7.1700e+02 -8.0819e-04
7.1800e+02 -2.1822e-05
7.1900e+02 9.3324e-04
7.2000e+02 2.8161e-03
7.2100e+02 4.7486e-03
7.2200e+02 4.2018e-03
7.2300e+02 3.4517e-03
7.2400e+02 1.4632e-03
7.2500e+02 1.2105e-03
7.2600e+02 1.2864e-03
7.2700e+02 1.2404e-03
7.2800e+02 5.4416e-04
7.2900e+02 3.3274e-04
7.3000e+02 1.3943e-03
7.3100e+02 1.9514e-03
7.3200e+02 1.0824e-03
7.3300e+02 1.9457e-04
7.3400e+02 -6.9302e-04
7.3500e+02 -1.8674e-03
7.3600e+02 -2.9394e-03
7.3700e+02 -5.1596e-03
7.3800e+02 -5.9319e-03
7.3900e+02 -6.0068e-03
7.4000e+02 -4.8954e-03
7.4100e+02 -4.4501e-03
7.4200e+02 -3.9560e-03
7.4300e+02 -4.4548e-03
7.4400e+02 -3.4625e-03
7.4500e+02 -2.5891e-03
7.4600e+02 -2.3566e-03
7.4700e+02 -2.5468e-03
7.4800e+02 -1.4340e-03
7.4900e+02 -1.7632e-04
7.5000e+02 7.3704e-04
7.5100e+02 7.6998e-04
7.5200e+02 1.4594e-03
7.5300e+02 1.7443e-03
7.5400e+02 2.2631e-03
7.5500e+02 2.9517e-03
7.5600e+02 3.5464e-03
7.5700e+02 4.0969e-03
7.5800e+02 2.7862e-03
7.5900e+02 5.9179e-04
7.6000e+02 -5.1144e-04
7.6100e+02 6.6452e-05
7.6200e+02 1.0226e-04
7.6300e+02 1.0652e-03
7.6400e+02 1.1686e-03
7.6500e+02 1.9051e-03
7.6600e+02 9.8673e-04
7.6700e+02 1.7720e-03
7.6800e+02 1.5496e-03
7.6900e+02 5.3247e-04
7.7000e+02 -5.8797e-04
7.7100e+02 -1.5021e-03
7.7200e+02 -8.5435e-04
7.7300e+02 5.3512e-04
7.7400e+02 2.2996e-03
7.7500e+02 2.9109e-03
7.7600e+02 2.3130e-03
7.7700e+02 2.3274e-03
7.7800e+02 3.5042e-03
7.7900e+02 2.4579e-03
7.8000e+02 3.3224e-03
7.8100e+02 3.7894e-03
7.8200e+02 4.1902e-03
7.8300e+02 3.8534e-03
7.8400e+02 2.4910e-03
7.8500e+02 1.6908e-03
7.8600e+02 1.0996e-03
7.8700e+02 2.3142e-03
7.8800e+02 2.5146e-03
7.8900e+02 3.2527e-03
7.9000e+02 3.7789e-03
7.9100e+02 3.6359e-03
7.9200e+02 3.0025e-03
7.9300e+02 2.8253e-03
7.9400e+02 2.8007e-03
7.9500e+02 2.7620e-03
7.9600e+02 2.1283e-03
7.9700e+02 1.0471e-03
7.9800e+02 6.3404e-04
7.9900e+02 7.5471e-04
8.0000e+02 6.9695e-04
8.0100e+02 -5.5492e-04
8.0200e+02 -1.7309e-04
8.0300e+02 1.4197e-04
8.0400e+02 -1.3572e-03
8.0500e+02 -1.1799e-03
8.0600e+02 -8.1692e-05
8.0700e+02 3.4307e-04
8.0800e+02 8.9869e-04
8.0900e+02 5.1839e-04
8.1000e+02 1.7464e-04
8.1100e+02 6.1689e-04
8.1200e+02 1.4638e-03
8.1300e+02 3.1091e-03
8.1400e+02 3.5066e-03
8.1500e+02 3.5146e-03
8.1600e+02 3.7164e-03
8.1700e+02 2.5877e-03
8.1800e+02 2.0117e-03
8.1900e+02 9.9190e-04
8.2000e+02 3.0192e-04
8.2100e+02 -7.6002e-04
8.2200e+02 -5.7465e-04
8.2300e+02 -8.9670e-04
8.2400e+02 -5.0511e-04
8.2500e+02 1.4852e-04
8.2600e+02 4.2823e-04
8.2700e+02 -1.1844e-04
8.2800e+02 -1.6192e-03
8.2900e+02 -1.8853e-03
8.3000e+02 -1.7092e-03
8.3100e+02 -2.2892e-03
8.3200e+02 -1.6629e-03
8.3300e+02 -1.3552e-03
8.3400e+02 -1.4051e-03
8.3500e+02 -4.7466e-04
8.3600e+02 7.8335e-04
8.3700e+02 5.7128e-04
8.3800e+02 1.0274e-03
8.3900e+02 1.9435e-03
8.4000e+02 2.1035e-03
8.4100e+02 5.8676e-04
8.4200e+02 -1.2716e-03
8.4300e+02 -1.1496e-03
8.4400e+02 3.0648e-04
8.4500e+02 -2.7094e-04
8.4600e+02 9.5819e-04
8.4700e+02 1.5112e-03
8.4800e+02 3.0109e-03
8.4900e+02 2.6078e-03
8.5000e+02 3.3809e-03
8.5100e+02 3.8481e-03
8.5200e+02 3.5446e-03
8.5300e+02 3.2145e-03
8.5400e+02 1.7560e-03
8.5500e+02 2.3940e-03
8.5600e+02 2.4204e-03
8.5700e+02 1.3063e-03
8.5800e+02 -1.3707e-03
8.5900e+02 -3.2372e-03
8.6000e+02 -3.3952e-03
8.6100e+02 -5.2141e-03
8.6200e+02 -2.9875e-03
8.6300e+02 -2.8667e-03
8.6400e+02 -2.5743e-03
8.6500e+02 -2.4694e-03
8.6600e+02 -2.3357e-03
8.6700e+02 -3.0268e-03
8.6800e+02 -2.2766e-03
8.6900e+02 -2.0610e-03
8.7000e+02 -2.0198e-03
8.7100e+02 -1.7868e-03
8.7200e+02 -9.2813e-04
8.7300e+02 -1.6774e-03
8.7400e+02 -1.9984e-03
8.7500e+02 -2.3779e-03
8.7600e+02 -2.1461e-03
8.7700e+02 -1.8751e-03
8.7800e+02 -1.4370e-03
8.7900e+02 -1.7839e-03
8.8000e+02 -2.0207e-03
8.8100e+02 -2.0621e-03
8.8200e+02 -3.2629e-03
8.8300e+02 -4.1261e-03
8.8400e+02 -4.9241e-03
8.8500e+02 -4.7177e-03
8.8600e+02 -3.2362e-03
8.8700e+02 -2.7291e-03
8.8800e+02 -2.1332e-03
8.8900e+02 -1.0740e-03
8.9000e+02 4.2043e-04
8.9100e+02 -2.2876e-04
8.9200e+02 1.9710e-03
8.9300e+02 2.5150e-03
8.9400e+02 3.2735e-03
8.9500e+02 3.8802e-03
8.9600e+02 3.2819e-03
8.9700e+02 3.0041e-03
8.9800e+02 4.0015e-03
8.9900e+02 3.3175e-03
9.0000e+02 2.6068e-03
9.0100e+02 1.8677e-03
9.0200e+02 1.1197e-03
9.0300e+02 -2.7592e-04
9.0400e+02 6.3791e-04
9.0500e+02 2.0085e-03
9.0600e+02 3.5779e-03
9.0700e+02 2.9742e-03
9.0800e+02 2.4808e-03
9.0900e+02 1.3467e-03
9.1000e+02 1.1367e-03
9.1100e+02 1.2039e-04
9.1200e+02 -1.1600e-04
9.1300e+02 1.2561e-03
9.1400e+02 2.3550e-03
9.1500e+02 1.4230e-03
9.1600e+02 1.3301e-03
9.1700e+02 9.9231e-04
9.1800e+02 1.9318e-04
9.1900e+02 1.1840e-04
9.2000e+02 -7.0575e-04
9.2100e+02 -1.2777e-03
9.2200e+02 -1.8812e-03
9.2300e+02 -2.4372e-03
9.2400e+02 -4.2189e-03
9.2500e+02 -3.4007e-03
9.2600e+02 -2.8546e-03
9.2700e+02 -2.2141e-03
9.2800e+02 -1.8366e-04
9.2900e+02 8.0456e-04
9.3000e+02 1.1773e-03
9.3100e+02 1.2265e-03
9.3200e+02 2.0568e-03
9.3300e+02 1.3218e-03
9.3400e+02 4.4181e-04
9.3500e+02 -5.1885e-04
9.3600e+02 5.9678e-04
9.3700e+02 1.7966e-03
9.3800e+02 2.0093e-03
9.3900e+02 2.0064e-03
9.4000e+02 2.8431e-03
9.4100e+02 1.1295e-03
9.4200e+02 -3.7598e-04
9.4300e+02 -9.5578e-04
9.4400e+02 -1.0789e-03
9.4500e+02 -6.9366e-04
9.4600e+02 -1.1889e-03
9.4700e+02 -2.1381e-03
9.4800e+02 -2.9455e-03
9.4900e+02 -3.7416e-03
9.5000e+02 -2.1136e-03
9.5100e+02 -1.0386e-03
9.5200e+02 -7.4962e-04
9.5300e+02 5.8840e-06
9.5400e+02 6.0100e-04
9.5500e+02 1.7316e-04
9.5600e+02 -1.8474e-04
9.5700e+02 7.6240e-04
9.5800e+02 3.3663e-04
9.5900e+02 -1.0823e-04
9.6000e+02 -4.6003e-04
9.6100e+02 -1.1120e-03
9.6200e+02 -6.5773e-04
9.6300e+02 5.9800e-04
9.6400e+02 8.7255e-04
9.6500e+02 1.0560e-03
9.6600e+02 2.7915e-03
9.6700e+02 3.2426e-03
9.6800e+02 3.1213e-03
9.6900e+02 2.1156e-03
9.7000e+02 1.7447e-04
9.7100e+02 -3.7547e-04
9.7200e+02 -4.7544e-04
9.7300e+02 -6.2637e-04
9.7400e+02 -1.0381e-03
9.7500e+02 1.7882e-04
9.7600e+02 1.5953e-03
9.7700e+02 1.5193e-03
9.7800e+02 8.9860e-04
9.7900e+02 1.2203e-03
9.8000e+02 1.8229e-03
9.8100e+02 2.7539e-03
9.8200e+02 2.8887e-03
9.8300e+02 2.4814e-03
9.8400e+02 1.0428e-03
9.8500e+02 1.1075e-03
9.8600e+02 -2.9658e-04
9.8700e+02 -1.8695e-03
9.8800e+02 -2.3930e-03
9.8900e+02 -7.8210e-04
9.9000e+02 4.4197e-04
9.9100e+02 8.3152e-04
9.9200e+02 -8.8825e-04
9.9300e+02 -3.0895e-03
9.9400e+02 -2.8244e-03
9.9500e+02 -1.3587e-03
9.9600e+02 4.4473e-04
9.9700e+02 1.6451e-03
9.9800e+02 2.0204e-03
9.9900e+02 2.1142e-03
1.0000e+03 2.8559e-03
1.0010e+03 3.6657e-03
1.0020e+03 2.8622e-03
1.0030e+03 4.7128e-04
1.0040e+03 -1.3637e-03
1.0050e+03 -3.1207e-03
1.0060e+03 -1.6061e-03
1.0070e+03 -1.1535e-03
1.0080e+03 3.3623e-04
1.0090e+03 8.3956e-04
1.0100e+03 1.0880e-03
1.0110e+03 5.3936e-04
1.0120e+03 -9.6895e-05
1.0130e+03 2.0857e-04
1.0140e+03 -3.7720e-04
1.0150e+03 -7.4159e-04
1.0160e+03 1.0291e-03
1.0170e+03 9.5526e-04
1.0180e+03 7.0686e-04
1.0190e+03 -1.4417e-03
1.0200e+03 -8.3389e-04
1.0210e+03 4.5496e-05
1.0220e+03 6.9618e-04
1.0230e+03 1.4628e-03
1.0240e+03 -1.0617e-05
1.0250e+03 -1.2395e-03
1.0260e+03 -8.4864e-04
1.0270e+03 -8.9515e-04
1.0280e+03 2.6967e-04
1.0290e+03 9.6337e-04
1.0300e+03 1.3932e-03
1.0310e+03 3.9155e-03
1.0320e+03 5.2871e-03
1.0330e+03 4.8922e-03
1.0340e+03 5.0194e-03
1.0350e+03 3.4877e-03
1.0360e+03 1.7347e-03
1.0370e+03 2.0257e-03
1.0380e+03 2.2161e-03
1.0390e+03 1.6404e-03
1.0400e+03 1.7750e-03
1.0410e+03 1.0649e-03
1.0420e+03 -2.1898e-04
1.0430e+03 4.9282e-04
1.0440e+03 8.7130e-04
1.0450e+03 1.0042e-03
1.0460e+03 1.0770e-03
1.0470e+03 1.5605e-03
1.0480e+03 7.2054e-05
1.0490e+03 3.9958e-05
1.0500e+03 -7.9064e-04
1.0510e+03 4.4355e-04
1.0520e+03 1.5167e-03
1.0530e+03 1.5306e-03
1.0540e+03 2.8540e-03
1.0550e+03 2.0629e-03
1.0560e+03 1.5132e-03
1.0570e+03 -7.1520e-04
1.0580e+03 -1.8575e-03
1.0590e+03 -1.0220e-03
1.0600e+03 -9.2027e-04
1.0610e+03 8.5401e-05
1.0620e+03 1.3670e-03
1.0630e+03 8.9363e-04
1.0640e+03 6.0004e-04
1.0650e+03 -8.7008e-04
1.0660e+03 -1.0846e-03
1.0670e+03 -2.5813e-04
1.0680e+03 -1.0188e-03
1.0690e+03 -2.0471e-03
1.0700e+03 -2.2474e-03
1.0710e+03 -1.6109e-03
1.0720e+03 -1.4194e-03
1.0730e+03 -1.5025e-03
1.0740e+03 -2.2515e-03
1.0750e+03 -2.9413e-03
1.0760e+03 -4.2512e-03
1.0770e+03 -5.4886e-03
1.0780e+03 -5.6687e-03
1.0790e+03 -4.3412e-03
1.0800e+03 -3.0937e-03
1.0810e+03 -1.2587e-03
1.0820e+03 -1.0065e-03
1.0830e+03 -4.1100e-04
1.0840e+03 -4.0160e-04
1.0850e+03 -1.6421e-04
1.0860e+03 -1.1010e-03
1.0870e+03 -3.7688e-04
1.0880e+03 -4.4590e-04
1.0890e+03 1.9599e-05
1.0900e+03 -3.5961e-04
1.0910e+03 -4.5839e-04
1.0920e+03 -5.9470e-04
1.0930e+03 -9.2412e-04
1.0940e+03 -8.7640e-04
1.0950e+03 4.4111e-05
1.0960e+03 -6.5411e-04
1.0970e+03 3.1814e-05
1.0980e+03 3.7090e-04
1.0990e+03 1.0460e-03
1.1000e+03 -2.0060e-04
1.1010e+03 -1.2060e-03
1.1020e+03 2.7103e-05
1.1030e+03 1.5489e-04
1.1040e+03 -7.2349e-04
1.1050e+03 -1.6872e-03
1.1060e+03 -1.6561e-03
1.1070e+03 -1.1897e-03
1.1080e+03 -1.2592e-03
1.1090e+03 -6.2690e-04
1.1100e+03 -1.0727e-03
1.1110e+03 -1.0305e-03
1.1120e+03 2.9678e-05
1.1130e+03 5.3233e-04
1.1140e+03 -2.7037e-04
1.1150e+03 1.3885e-04
1.1160e+03 -1.8426e-03
1.1170e+03 -4.3757e-03
1.1180e+03 -4.1900e-03
1.1190e+03 -4.6771e-03
1.1200e+03 -4.4943e-03
1.1210e+03 -4.8387e-03
1.1220e+03 -4.7623e-03
1.1230e+03 -3.4072e-03
1.1240e+03 -2.4668e-03
1.1250e+03 -2.0001e-03
1.1260e+03 -2.7119e-03
1.1270e+03 -3.2764e-03
1.1280e+03 -3.9651e-03
1.1290e+03 -5.6770e-03
1.1300e+03 -4.8876e-03
1.1310e+03 -3.1862e-03
1.1320e+03 -3.4392e-03
1.1330e+03 -4.6574e-03
1.1340e+03 -3.4731e-03
1.1350e+03 -2.4976e-03
1.1360e+03 -2.7782e-03
1.1370e+03 -2.9134e-03
1.1380e+03 -3.6582e-03
1.1390e+03 -3.2766e-03
1.1400e+03 -2.5604e-03
1.1410e+03 -2.7903e-03
1.1420e+03 -3.2493e-03
1.1430e+03 -2.6259e-03
1.1440e+03 -1.8240e-03
1.1450e+03 -1.7653e-03
1.1460e+03 -1.7912e-03
1.1470e+03 -2.1194e-03
1.1480e+03 -2.3254e-03
1.1490e+03 -3.5374e-03
1.1500e+03 -3.6070e-03
1.1510e+03 -3.6041e-03
1.1520e+03 -3.5826e-03
1.1530e+03 -2.4360e-03
1.1540e+03 -1.3653e-03
1.1550e+03 -1.1936e-03
1.1560e+03 -8.6956e-04
1.1570e+03 -3.6869e-04
1.1580e+03 -4.0037e-04
1.1590e+03 -9.3367e-04
1.1600e+03 -2.6359e-03
1.1610e+03 -3.2170e-03
1.1620e+03 -1.5016e-03
1.1630e+03 -1.4635e-03
1.1640e+03 -9.4916e-04
1.1650e+03 -8.3181e-05
1.1660e+03 -3.8255e-04
1.1670e+03 -1.8798e-03
1.1680e+03 -2.0203e-03
1.1690e+03 -1.1010e-03
1.1700e+03 -2.3776e-03
1.1710e+03 -2.3082e-03
1.1720e+03 -2.2853e-03
1.1730e+03 -1.4603e-03
1.1740e+03 -1.5958e-03
1.1750e+03 -1.8061e-03
1.1760e+03 -5.1321e-04
1.1770e+03 1.5316e-04
1.1780e+03 3.7588e-04
1.1790e+03 7.1929e-04
1.1800e+03 2.3161e-03
1.1810e+03 9.2419e-04
1.1820e+03 1.3220e-04
1.1830e+03 -4.8170e-04
1.1840e+03 -2.8763e-04
1.1850e+03 -1.1504e-03
1.1860e+03 -8.1800e-04
1.1870e+03 2.8066e-04
1.1880e+03 1.3073e-04
1.1890e+03 9.6149e-04
1.1900e+03 1.6566e-03
1.1910e+03 1.5384e-03
1.1920e+03 5.2200e-04
1.1930e+03 -4.4971e-04
1.1940e+03 -5.7014e-04
1.1950e+03 -4.6386e-04
1.1960e+03 -1.3080e-03
1.1970e+03 -1.4153e-03
1.1980e+03 -2.2336e-03
1.1990e+03 -4.9709e-03
1.2000e+03 -5.7927e-03
1.2010e+03 -4.4366e-03
1.2020e+03 -1.7724e-03
1.2030e+03 8.3084e-04
1.2040e+03 2.2119e-03
1.2050e+03 1.0787e-03
1.2060e+03 6.1201e-04
1.2070e+03 -6.6431e-04
1.2080e+03 7.2409e-05
1.2090e+03 -6.4697e-04
1.2100e+03 -5.1378e-04
1.2110e+03 -5.9018e-05
1.2120e+03 -8.5763e-06
1.2130e+03 -7.7762e-04
1.2140e+03 7.7991e-04
1.2150e+03 1.2238e-03
1.2160e+03 3.2732e-04
1.2170e+03 7.9523e-04
1.2180e+03 6.3083e-04
1.2190e+03 -1.2162e-04
1.2200e+03 -9.2687e-04
1.2210e+03 -2.3940e-03
1.2220e+03 -1.9853e-03
1.2230e+03 -2.4129e-03
1.2240e+03 -2.5907e-03
1.2250e+03 -1.6230e-03
1.2260e+03 -3.6365e-04
1.2270e+03 -1.6899e-05
1.2280e+03 -1.3198e-04
1.2290e+03 -1.0687e-03
1.2300e+03 -2.4496e-04
1.2310e+03 -8.5305e-04
1.2320e+03 -5.6703e-04
1.2330e+03 -5.4509e-04
1.2340e+03 8.8903e-04
1.2350e+03 1.4026e-03
1.2360e+03 1.2974e-03
1.2370e+03 1.2358e-03
1.2380e+03 7.3202e-04
1.2390e+03 1.0356e-03
1.2400e+03 1.4637e-03
1.2410e+03 9.7725e-04
1.2420e+03 1.6931e-03
1.2430e+03 1.3844e-03
1.2440e+03 -1.7391e-04
1.2450e+03 -1.2653e-03
1.2460e+03 -2.3760e-04
1.2470e+03 -3.6170e-04
1.2480e+03 -8.7502e-04
1.2490e+03 -4.6698e-04
1.2500e+03 -1.0823e-03
1.2510e+03 -5.8045e-04
1.2520e+03 -1.3861e-04
1.2530e+03 -2.0178e-04
1.2540e+03 -1.6362e-03
1.2550e+03 -2.7782e-03
1.2560e+03 -1.7162e-03
1.2570e+03 -1.1336e-03
1.2580e+03 -1.0088e-03
1.2590e+03 8.2481e-04
1.2600e+03 1.5094e-03
1.2610e+03 2.4533e-03
1.2620e+03 1.6165e-03
1.2630e+03 1.5560e-03
1.2640e+03 1.5584e-03
1.2650e+03 1.4895e-03
1.2660e+03 9.0997e-04
1.2670e+03 6.3772e-04
1.2680e+03 1.5517e-03
1.2690e+03 2.9439e-03
1.2700e+03 2.0469e-03
1.2710e+03 1.7763e-03
1.2720e+03 1.1308e-03
1.2730e+03 -3.1656e-04
1.2740e+03 5.6238e-04
1.2750e+03 2.3468e-04
1.2760e+03 2.3107e-04
1.2770e+03 -2.0747e-03
1.2780e+03 -3.3672e-03
1.2790e+03 -3.6226e-03
1.2800e+03 -2.8112e-03
1.2810e+03 -2.9881e-03
1.2820e+03 -3.8303e-03
1.2830e+03 -3.5994e-03
1.2840e+03 -3.3005e-03
1.2850e+03 -3.3601e-03
1.2860e+03 -2.7162e-03
1.2870e+03 -1.4436e-03
1.2880e+03 1.5545e-04
1.2890e+03 -1.5962e-04
1.2900e+03 -1.1623e-03
1.2910e+03 -1.5809e-03
1.2920e+03 -8.0191e-04
1.2930e+03 -4.9636e-04
1.2940e+03 2.1903e-04
1.2950e+03 7.2345e-05
1.2960e+03 -4.2108e-04
1.2970e+03 -2.4126e-03
1.2980e+03 -2.6391e-03
1.2990e+03 -5.0144e-04
1.3000e+03 -2.6925e-04
1.3010e+03 6.5444e-04
1.3020e+03 -1.0803e-03
1.3030e+03 -3.4581e-04
1.3040e+03 -3.0442e-05
1.3050e+03 -5.7628e-04
1.3060e+03 -1.0054e-03
1.3070e+03 -1.6547e-03
1.3080e+03 -2.7451e-03
1.3090e+03 -3.2641e-03
1.3100e+03 -4.3697e-03
1.3110e+03 -4.3381e-03
1.3120e+03 -3.7726e-03
1.3130e+03 -4.0414e-03
1.3140e+03 -2.5385e-03
1.3150e+03 -2.7469e-03
1.3160e+03 -1.7868e-03
1.3170e+03 -1.8300e-03
1.3180e+03 -2.7806e-03
1.3190e+03 -3.5373e-03
1.3200e+03 -3.5101e-03
1.3210e+03 -3.9352e-03
1.3220e+03 -3.1622e-03
1.3230e+03 -3.0481e-03
1.3240e+03 -4.0451e-03
1.3250e+03 -3.7916e-03
1.3260e+03 -2.8573e-03
1.3270e+03 -7.3629e-04
1.3280e+03 1.4435e-03
1.3290e+03 2.5919e-03
1.3300e+03 2.2623e-03
1.3310e+03 1.9392e-03
1.3320e+03 1.2377e-03
1.3330e+03 1.3915e-03
1.3340e+03 1.9382e-03
1.3350e+03 2.6036e-03
1.3360e+03 3.4964e-03
1.3370e+03 3.9001e-03
1.3380e+03 4.3993e-03
1.3390e+03 4.2132e-03
1.3400e+03 4.3567e-03
1.3410e+03 3.9736e-03
1.3420e+03 4.2624e-03
1.3430e+03 4.4312e-03
1.3440e+03 2.9522e-03
1.3450e+03 1.7626e-03
1.3460e+03 1.0911e-03
1.3470e+03 2.1762e-03
1.3480e+03 2.5647e-03
1.3490e+03 2.8980e-03
1.3500e+03 3.0351e-03
1.3510e+03 1.6612e-03
1.3520e+03 1.4802e-03
1.3530e+03 5.5766e-04
1.3540e+03 -6.1731e-05
1.3550e+03 -4.3536e-04
1.3560e+03 8.0604e-05
1.3570e+03 1.9103e-04
1.3580e+03 7.0772e-04
1.3590e+03 1.4975e-03
1.3600e+03 3.1434e-03
1.3610e+03 2.7425e-03
1.3620e+03 3.2404e-03
1.3630e+03 2.1712e-03
1.3640e+03 9.2885e-04
1.3650e+03 5.4961e-04
1.3660e+03 -1.1873e-04
1.3670e+03 6.7438e-04
1.3680e+03 2.1846e-03
1.3690e+03 2.3978e-03
1.3700e+03 2.7502e-03
1.3710e+03 3.2703e-03
1.3720e+03 4.0812e-03
1.3730e+03 4.1783e-03
1.3740e+03 4.7445e-03
1.3750e+03 5.4277e-03
1.3760e+03 5.2778e-03
1.3770e+03 4.2701e-03
1.3780e+03 3.5585e-03
1.3790e+03 2.1025e-03
1.3800e+03 1.8618e-03
1.3810e+03 1.0787e-03
1.3820e+03 -2.5933e-04
1.3830e+03 5.5955e-04
1.3840e+03 8.7479e-04
1.3850e+03 5.7876e-04
1.3860e+03 -2.4631e-04
1.3870e+03 -2.7726e-05
1.3880e+03 6.1454e-04
1.3890e+03 1.6520e-04
1.3900e+03 -8.7780e-04
1.3910e+03 -1.7125e-03
1.3920e+03 -2.1100e-03
1.3930e+03 -1.0741e-03
1.3940e+03 1.5921e-03
1.3950e+03 3.6105e-03
1.3960e+03 4.0848e-03
1.3970e+03 4.0243e-03
1.3980e+03 4.1288e-03
1.3990e+03 4.3119e-03
1.4000e+03 4.8980e-03
1.4010e+03 3.6602e-03
1.4020e+03 3.7157e-03
1.4030e+03 3.4282e-03
1.4040e+03 2.9669e-03
1.4050e+03 2.8083e-03
1.4060e+03 2.7136e-03
1.4070e+03 1.9019e-03
1.4080e+03 1.5331e-03
1.4090e+03 1.7894e-03
1.4100e+03 1.2639e-03
1.4110e+03 5.5820e-04
1.4120e+03 -1.0446e-04
1.4130e+03 1.1433e-04
1.4140e+03 1.4792e-03
1.4150e+03 1.3652e-03
1.4160e+03 1.3023e-03
1.4170e+03 9.8016e-04
1.4180e+03 2.0250e-03
1.4190e+03 2.5419e-03
1.4200e+03 3.3359e-03
1.4210e+03 3.7445e-03
1.4220e+03 3.4742e-03
1.4230e+03 2.6958e-03
1.4240e+03 1.4248e-03
1.4250e+03 1.3854e-03
1.4260e+03 -1.9729e-04
1.4270e+03 -2.1744e-03
1.4280e+03 -2.4864e-03
1.4290e+03 -4.0622e-03
1.4300e+03 -6.0097e-03
1.4310e+03 -6.5701e-03
1.4320e+03 -5.7200e-03
1.4330e+03 -5.1626e-03
1.4340e+03 -3.4959e-03
1.4350e+03 -4.1627e-03
1.4360e+03 -3.4261e-03
1.4370e+03 -1.5509e-03
1.4380e+03 -2.4249e-04
1.4390e+03 8.9928e-04
1.4400e+03 1.0768e-03
1.4410e+03 1.4628e-04
1.4420e+03 3.6717e-04
1.4430e+03 1.7784e-04
1.4440e+03 -5.4671e-04
1.4450e+03 3.7916e-04
1.4460e+03 2.7544e-04
1.4470e+03 -1.8900e-03
1.4480e+03 -3.5720e-03
1.4490e+03 -4.2208e-03
1.4500e+03 -4.8325e-03
1.4510e+03 -5.8600e-03
1.4520e+03 -5.9427e-03
1.4530e+03 -4.8454e-03
1.4540e+03 -5.4173e-03
1.4550e+03 -5.8224e-03
1.4560e+03 -4.6035e-03
1.4570e+03 -4.2630e-03
1.4580e+03 -3.4892e-03
1.4590e+03 -3.3561e-03
1.4600e+03 -4.2980e-03
1.4610e+03 -4.9070e-03
1.4620e+03 -5.4627e-03
1.4630e+03 -4.4480e-03
1.4640e+03 -3.8466e-03
1.4650e+03 -4.5582e-03
1.4660e+03 -3.9376e-03
1.4670e+03 -4.1814e-03
1.4680e+03 -5.2391e-03
1.4690e+03 -5.5911e-03
1.4700e+03 -5.5403e-03
1.4710e+03 -6.7805e-03
1.4720e+03 -5.2990e-03
1.4730e+03 -2.9682e-03
1.4740e+03 -1.9840e-03
1.4750e+03 -2.8567e-03
1.4760e+03 -3.5883e-03
1.4770e+03 -4.0241e-03
1.4780e+03 -3.4149e-03
1.4790e+03 -4.1291e-03
1.4800e+03 -1.7030e-03
1.4810e+03 -1.1479e-03
1.4820e+03 -1.8569e-03
1.4830e+03 -2.3983e-03
1.4840e+03 -1.7081e-03
1.4850e+03 -1.6673e-03
1.4860e+03 2.8042e-04
1.4870e+03 9.1057e-04
1.4880e+03 9.2339e-04
1.4890e+03 -1.0025e-03
1.4900e+03 -1.6281e-03
1.4910e+03 -6.1338e-04
1.4920e+03 -1.8466e-03
1.4930e+03 -1.8787e-03
1.4940e+03 -2.9471e-03
1.4950e+03 -4.2741e-03
1.4960e+03 -4.8867e-03
1.4970e+03 -3.9011e-03
1.4980e+03 -2.9728e-03
1.4990e+03 -2.7878e-03
1.5000e+03 -2.1541e-03
1.5010e+03 -2.3560e-03
1.5020e+03 -2.2943e-03
1.5030e+03 -1.9779e-03
1.5040e+03 -4.0977e-04
1.5050e+03 8.0674e-04
1.5060e+03 -1.0603e-04
1.5070e+03 -1.1741e-03
1.5080e+03 -1.4918e-03
1.5090e+03 -9.8706e-04
1.5100e+03 -6.3378e-04
1.5110e+03 -1.9880e-03
1.5120e+03 -2.4588e-03
1.5130e+03 -3.3466e-03
1.5140e+03 -4.9871e-03
1.5150e+03 -4.6959e-03
1.5160e+03 -5.0062e-03
1.5170e+03 -4.0702e-03
1.5180e+03 -2.5265e-03
1.5190e+03 -3.1817e-03
1.5200e+03 -2.2544e-03
1.5210e+03 -1.6995e-03
1.5220e+03 -2.5281e-03
1.5230e+03 -3.1605e-03
1.5240e+03 -3.1285e-03
1.5250e+03 -3.4053e-03
1.5260e+03 -4.0953e-03
1.5270e+03 -4.5605e-03
1.5280e+03 -3.7934e-03
1.5290e+03 -4.2397e-03
1.5300e+03 -2.6494e-03
1.5310e+03 -1.7917e-03
1.5320e+03 -1.0217e-03
1.5330e+03 -2.0059e-03
1.5340e+03 -1.5271e-03
1.5350e+03 -2.7078e-03
1.5360e+03 -2.7932e-03
1.5370e+03 -1.7647e-03
1.5380e+03 -2.7493e-03
1.5390e+03 -4.1039e-03
1.5400e+03 -3.9524e-03
1.5410e+03 -4.3053e-03
1.5420e+03 -3.8944e-03
1.5430e+03 -3.2601e-03
1.5440e+03 -2.4636e-03
1.5450e+03 -1.4414e-03
1.5460e+03 -5.8545e-04
1.5470e+03 -1.8679e-04
1.5480e+03 -9.1853e-04
1.5490e+03 -1.8101e-03
1.5500e+03 -1.6934e-03
1.5510e+03 -1.6352e-03
1.5520e+03 -1.2882e-03
1.5530e+03 4.0930e-04
1.5540e+03 1.6664e-03
1.5550e+03 1.2420e-03
1.5560e+03 -2.7139e-04
1.5570e+03 4.9933e-04
1.5580e+03 -4.0180e-04
1.5590e+03 -1.4952e-03
1.5600e+03 -2.0690e-03
1.5610e+03 -9.7678e-04
1.5620e+03 -1.8193e-03
1.5630e+03 -6.9534e-04
1.5640e+03 -1.4143e-03
1.5650e+03 -5.7246e-04
1.5660e+03 -1.7515e-04
1.5670e+03 -1.5818e-03
1.5680e+03 -1.0332e-03
1.5690e+03 1.3531e-04
1.5700e+03 2.0329e-03
1.5710e+03 1.8143e-03
1.5720e+03 3.3986e-04
1.5730e+03 -4.9116e-04
1.5740e+03 -1.0163e-03
1.5750e+03 -1.7287e-03
1.5760e+03 -1.4745e-03
1.5770e+03 -1.3060e-03
1.5780e+03 -6.2483e-04
1.5790e+03 2.6747e-04
1.5800e+03 2.1675e-03
1.5810e+03 3.5773e-03
1.5820e+03 4.2499e-03
1.5830e+03 4.8697e-03
1.5840e+03 4.7430e-03
1.5850e+03 4.4393e-03
1.5860e+03 2.6232e-03
1.5870e+03 3.7836e-03
1.5880e+03 3.6687e-03
1.5890e+03 2.3194e-03
1.5900e+03 1.0612e-03
1.5910e+03 9.0911e-04
1.5920e+03 1.7863e-04
1.5930e+03 -5.9530e-05
1.5940e+03 6.9747e-04
1.5950e+03 9.7341e-04
1.5960e+03 1.7559e-03
1.5970e+03 1.7891e-03
1.5980e+03 1.8902e-03
1.5990e+03 1.9103e-03
1.6000e+03 3.0322e-03
1.6010e+03 3.9608e-03
1.6020e+03 4.1988e-03
1.6030e+03 4.7166e-03
1.6040e+03 3.3218e-03
1.6050e+03 2.4239e-03
1.6060e+03 3.4124e-03
1.6070e+03 1.1558e-03
1.6080e+03 1.6420e-03
1.6090e+03 2.0564e-03
1.6100e+03 2.4027e-03
1.6110e+03 1.9628e-03
1.6120e+03 1.9590e-03
1.6130e+03 1.5805e-03
1.6140e+03 6.2687e-04
1.6150e+03 8.9737e-04
1.6160e+03 1.4388e-03
1.6170e+03 2.4837e-03
1.6180e+03 2.8684e-03
1.6190e+03 2.3763e-03
1.6200e+03 1.0288e-03
1.6210e+03 7.1063e-04
1.6220e+03 1.6677e-03
1.6230e+03 2.0265e-03
1.6240e+03 1.0623e-03
1.6250e+03 -7.2670e-04
1.6260e+03 -1.0880e-03
1.6270e+03 -4.1806e-06
1.6280e+03 7.5248e-04
1.6290e+03 1.2889e-03
1.6300e+03 7.9307e-04
1.6310e+03 8.5077e-05
1.6320e+03 -9.9634e-04
1.6330e+03 -1.3836e-03
1.6340e+03 -1.8395e-03
1.6350e+03 -3.8586e-03
1.6360e+03 -5.7872e-03
1.6370e+03 -6.0078e-03
1.6380e+03 -5.0116e-03
1.6390e+03 -5.0405e-03
1.6400e+03 -5.1890e-03
1.6410e+03 -2.8299e-03
1.6420e+03 -1.6717e-03
1.6430e+03 -4.5333e-04
1.6440e+03 -6.2752e-04
1.6450e+03 -1.6164e-03
1.6460e+03 -8.9117e-04
1.6470e+03 -1.0008e-03
1.6480e+03 -9.5700e-04
1.6490e+03 -1.8471e-03
1.6500e+03 -2.3081e-03
1.6510e+03 -3.5477e-03
1.6520e+03 -3.9009e-03
1.6530e+03 -3.0548e-03
1.6540e+03 -2.6967e-03
1.6550e+03 -3.5473e-03
1.6560e+03 -3.4429e-03
1.6570e+03 -2.4224e-03
1.6580e+03 -7.6722e-04
1.6590e+03 1.9793e-04
1.6600e+03 4.7826e-04
1.6610e+03 4.3937e-04
1.6620e+03 1.6629e-04
1.6630e+03 -6.6985e-04
1.6640e+03 -1.5236e-05
1.6650e+03 1.5460e-03
1.6660e+03 5.6625e-04
1.6670e+03 6.8032e-04
1.6680e+03 2.1443e-03
1.6690e+03 1.8443e-03
1.6700e+03 6.2185e-04
1.6710e+03 -7.0139e-05
1.6720e+03 -4.1762e-04
1.6730e+03 -5.9697e-04
1.6740e+03 -1.7686e-03
1.6750e+03 -2.1543e-03
1.6760e+03 2.2286e-04
1.6770e+03 8.5146e-04
1.6780e+03 -8.3970e-05
1.6790e+03 -1.8264e-03
1.6800e+03 -3.0840e-03
1.6810e+03 -4.8374e-03
1.6820e+03 -5.0859e-03
1.6830e+03 -4.2928e-03
1.6840e+03 -4.9067e-03
1.6850e+03 -6.0010e-03
1.6860e+03 -5.2536e-03
1.6870e+03 -6.8391e-03
1.6880e+03 -7.2188e-03
1.6890e+03 -6.9101e-03
1.6900e+03 -5.7297e-03
1.6910e+03 -6.3553e-03
1.6920e+03 -6.4272e-03
1.6930e+03 -4.0210e-03
1.6940e+03 -3.6812e-03
1.6950e+03 -2.9148e-03
1.6960e+03 -2.1802e-03
1.6970e+03 -4.1439e-03
1.6980e+03 -4.9545e-03
1.6990e+03 -5.5925e-03
1.7000e+03 -4.4947e-03
1.7010e+03 -4.2438e-03
1.7020e+03 -5.2075e-03
1.7030e+03 -6.0753e-03
1.7040e+03 -5.8270e-03
1.7050e+03 -4.7433e-03
1.7060e+03 -4.5189e-03
1.7070e+03 -3.0248e-03
1.7080e+03 -2.9625e-03
1.7090e+03 -2.9242e-03
1.7100e+03 -2.7511e-03
1.7110e+03 -2.9185e-03
1.7120e+03 -1.0676e-03
1.7130e+03 -9.6443e-04
1.7140e+03 -5.2606e-04
1.7150e+03 2.0786e-03
1.7160e+03 3.3397e-03
1.7170e+03 2.8026e-03
1.7180e+03 3.3470e-03
1.7190e+03 4.8044e-03
1.7200e+03 5.2707e-03
1.7210e+03 4.3634e-03
1.7220e+03 4.3329e-03
1.7230e+03 4.4870e-03
1.7240e+03 4.4022e-03
1.7250e+03 2.6167e-03
1.7260e+03 2.4767e-03
1.7270e+03 3.3334e-03
1.7280e+03 2.6284e-03
1.7290e+03 2.0092e-03
1.7300e+03 1.6476e-03
1.7310e+03 1.4333e-03
1.7320e+03 -5.9410e-04
1.7330e+03 -1.9134e-04
1.7340e+03 -1.7025e-03
1.7350e+03 -1.2192e-03
1.7360e+03 -1.2860e-03
1.7370e+03 -1.7157e-03
1.7380e+03 5.6623e-04
1.7390e+03 2.3587e-03
1.7400e+03 9.9299e-04
1.7410e+03 4.3956e-04
1.7420e+03 -7.9287e-04
1.7430e+03 -1.6564e-03
1.7440e+03 -1.3019e-03
1.7450e+03 -1.8989e-03
1.7460e+03 -1.5730e-03
1.7470e+03 -1.4876e-03
1.7480e+03 -1.9080e-03
1.7490e+03 -6.3599e-04
1.7500e+03 8.8830e-04
1.7510e+03 -3.2943e-05
1.7520e+03 3.9597e-04
1.7530e+03 5.2795e-04
1.7540e+03 7.2068e-04
1.7550e+03 1.1258e-03
1.7560e+03 1.4639e-03
1.7570e+03 1.9344e-03
1.7580e+03 1.0648e-03
1.7590e+03 1.0693e-03
1.7600e+03 5.9675e-04
1.7610e+03 5.2199e-04
1.7620e+03 2.1673e-04
1.7630e+03 2.4461e-05
1.7640e+03 4.0020e-04
1.7650e+03 4.2981e-04
1.7660e+03 -4.3061e-04
1.7670e+03 -6.4738e-04
1.7680e+03 -1.1328e-03
1.7690e+03 -4.0239e-04
1.7700e+03 8.9365e-04
1.7710e+03 1.5717e-03
1.7720e+03 2.8436e-03
1.7730e+03 3.1561e-03
1.7740e+03 2.8181e-03
1.7750e+03 2.0287e-03
1.7760e+03 2.2775e-03
1.7770e+03 2.0950e-03
1.7780e+03 9.8183e-04
1.7790e+03 6.0166e-04
1.7800e+03 1.2964e-03
1.7810e+03 1.4173e-03
1.7820e+03 2.7964e-04
1.7830e+03 -1.4135e-03
1.7840e+03 -1.6108e-03
1.7850e+03 -1.8415e-03
1.7860e+03 -1.5047e-03
1.7870e+03 -1.4957e-03
1.7880e+03 -1.5827e-03
1.7890e+03 -1.9632e-03
1.7900e+03 -2.6322e-03
1.7910e+03 -3.3070e-03
1.7920e+03 -4.7145e-03
1.7930e+03 -4.3613e-03
1.7940e+03 -4.0407e-03
1.7950e+03 -4.2624e-03
1.7960e+03 -4.6006e-03
1.7970e+03 -5.0865e-03
1.7980e+03 -5.4803e-03
1.7990e+03 -4.9338e-03
1.8000e+03 -5.2723e-03
1.8010e+03 -4.0474e-03
1.8020e+03 -4.6263e-03
1.8030e+03 -5.2850e-03
1.8040e+03 -6.3350e-03
1.8050e+03 -5.7165e-03
1.8060e+03 -5.6496e-03
1.8070e+03 -5.4600e-03
1.8080e+03 -6.2929e-03
1.8090e+03 -6.4168e-03
1.8100e+03 -6.4045e-03
1.8110e+03 -4.6726e-03
1.8120e+03 -3.3367e-03
1.8130e+03 -3.4109e-03
1.8140e+03 -3.6668e-03
1.8150e+03 -3.3731e-03
1.8160e+03 -1.2579e-03
1.8170e+03 5.7443e-04
1.8180e+03 1.6004e-03
1.8190e+03 2.2677e-03
1.8200e+03 2.4447e-03
1.8210e+03 3.7632e-03
1.8220e+03 3.1428e-03
1.8230e+03 1.4462e-03
1.8240e+03 1.3385e-03
1.8250e+03 2.4809e-03
1.8260e+03 2.1156e-03
1.8270e+03 2.3239e-03
1.8280e+03 2.4920e-03
1.8290e+03 3.6130e-03
1.8300e+03 2.7836e-03
1.8310e+03 1.7989e-03
1.8320e+03 -1.3925e-04
1.8330e+03 -1.9535e-03
1.8340e+03 -2.3543e-03
1.8350e+03 -1.9363e-03
1.8360e+03 -1.5419e-03
1.8370e+03 -2.4241e-03
1.8380e+03 -2.4861e-03
1.8390e+03 -1.9945e-03
1.8400e+03 -2.0000e-03
1.8410e+03 -2.4789e-03
1.8420e+03 -1.8824e-03
1.8430e+03 -2.0705e-03
1.8440e+03 -3.0341e-03
1.8450e+03 -3.8778e-03
1.8460e+03 -4.0034e-03
1.8470e+03 -3.7124e-03
1.8480e+03 -1.8627e-03
1.8490e+03 4.0903e-05
1.8500e+03 5.8817e-04
1.8510e+03 3.2817e-04
1.8520e+03 7.5667e-04
1.8530e+03 -9.7858e-05
1.8540e+03 5.1351e-04
1.8550e+03 1.7815e-03
1.8560e+03 2.1370e-03
1.8570e+03 6.8931e-05
1.8580e+03 2.4122e-04
1.8590e+03 -8.4881e-04
1.8600e+03 -7.0704e-04
1.8610e+03 7.8070e-04
1.8620e+03 1.1062e-03
1.8630e+03 8.1798e-04
1.8640e+03 1.0402e-03
1.8650e+03 2.2704e-03
1.8660e+03 3.2675e-03
1.8670e+03 1.9325e-03
1.8680e+03 9.5959e-04
1.8690e+03 1.0928e-04
1.8700e+03 -9.3996e-04
1.8710e+03 -1.5269e-03
1.8720e+03 -1.2897e-03
1.8730e+03 -5.1419e-04
1.8740e+03 6.6606e-04
1.8750e+03 2.4626e-03
1.8760e+03 1.9337e-03
1.8770e+03 1.8972e-03
1.8780e+03 3.0631e-04
1.8790e+03 -3.4729e-05
1.8800e+03 -6.2217e-04
1.8810e+03 -2.2885e-03
1.8820e+03 -4.0635e-03
1.8830e+03 -3.3749e-03
1.8840e+03 -3.3523e-03
1.8850e+03 -2.4883e-03
1.8860e+03 -1.6251e-03
1.8870e+03 -2.4944e-03
1.8880e+03 -2.5270e-03
1.8890e+03 -2.2375e-03
1.8900e+03 -2.2750e-03
1.8910e+03 -2.9748e-03
1.8920e+03 -3.1481e-03
1.8930e+03 -2.2062e-03
1.8940e+03 -2.3631e-03
1.8950e+03 -1.1339e-03
1.8960e+03 -9.1887e-04
1.8970e+03 -9.0537e-04
1.8980e+03 -1.0685e-03
1.8990e+03 -7.6059e-04
1.9000e+03 -6.3852e-04
1.9010e+03 -1.2251e-03
1.9020e+03 -1.2695e-03
1.9030e+03 -1.6634e-03
1.9040e+03 -2.1738e-03
1.9050e+03 -3.3295e-03
1.9060e+03 -2.9058e-03
1.9070e+03 -4.2610e-03
1.9080e+03 -5.5066e-03
1.9090e+03 -5.3574e-03
1.9100e+03 -6.4430e-03
1.9110e+03 -3.8546e-03
1.9120e+03 -2.6357e-03
1.9130e+03 -1.0959e-03
1.9140e+03 -5.7815e-04
1.9150e+03 -2.3071e-03
1.9160e+03 -3.4720e-03
1.9170e+03 -3.9364e-03
1.9180e+03 -3.5934e-03
1.9190e+03 -3.4822e-03
1.9200e+03 -3.6944e-03
1.9210e+03 -3.4057e-03
1.9220e+03 -3.5546e-03
1.9230e+03 -3.5309e-03
1.9240e+03 -4.3613e-03
1.9250e+03 -4.3428e-03
1.9260e+03 -3.3063e-03
1.9270e+03 -2.2556e-03
1.9280e+03 -1.7207e-03
1.9290e+03 -2.0258e-03
1.9300e+03 -3.2002e-03
1.9310e+03 -3.4683e-03
1.9320e+03 -3.1989e-03
1.9330e+03 -2.2616e-03
1.9340e+03 -1.8338e-03
1.9350e+03 -2.5104e-03
1.9360e+03 -2.3868e-03
1.9370e+03 -3.4459e-03
1.9380e+03 -1.9180e-03
1.9390e+03 -3.6862e-04
1.9400e+03 -8.5075e-04
1.9410e+03 -2.3494e-03
1.9420e+03 -3.1743e-03
1.9430e+03 -2.1951e-03
1.9440e+03 -1.7114e-03
1.9450e+03 -9.3537e-04
1.9460e+03 -6.2883e-04
1.9470e+03 7.0608e-05
1.9480e+03 1.2812e-04
1.9490e+03 -4.7073e-04
1.9500e+03 -2.0444e-04
1.9510e+03 -4.0319e-04
1.9520e+03 -2.1428e-04
1.9530e+03 -9.5164e-05
1.9540e+03 -6.3042e-04
1.9550e+03 -1.8263e-03
1.9560e+03 -2.7033e-03
1.9570e+03 -2.7832e-03
1.9580e+03 -4.4982e-03
1.9590e+03 -5.1473e-03
1.9600e+03 -6.2664e-03
1.9610e+03 -7.8144e-03
1.9620e+03 -8.4693e-03
1.9630e+03 -7.6063e-03
1.9640e+03 -6.3956e-03
1.9650e+03 -4.8937e-03
1.9660e+03 -5.4099e-03
1.9670e+03 -5.8312e-03
1.9680e+03 -6.3559e-03
1.9690e+03 -6.1960e-03
1.9700e+03 -5.5196e-03
1.9710e+03 -4.3981e-03
1.9720e+03 -4.2622e-03
1.9730e+03 -4.8286e-03
1.9740e+03 -5.1141e-03
1.9750e+03 -5.8875e-03
1.9760e+03 -6.5942e-03
1.9770e+03 -7.2548e-03
1.9780e+03 -7.1632e-03
1.9790e+03 -6.5807e-03
1.9800e+03 -6.6754e-03
1.9810e+03 -6.5830e-03
1.9820e+03 -7.3095e-03
1.9830e+03 -7.4907e-03
1.9840e+03 -7.7379e-03
1.9850e+03 -6.9995e-03
1.9860e+03 -6.1139e-03
1.9870e+03 -5.9764e-03
1.9880e+03 -4.7395e-03
1.9890e+03 -4.2389e-03
1.9900e+03 -1.7819e-03
1.9910e+03 -4.1694e-05
1.9920e+03 -1.4245e-03
1.9930e+03 -4.6571e-04
1.9940e+03 3.4426e-04
1.9950e+03 7.9452e-04
1.9960e+03 8.3957e-05
1.9970e+03 1.8763e-04
1.9980e+03 1.3297e-04
1.9990e+03 -2.5965e-04
2.0000e+03 -8.0620e-04
2.0010e+03 -9.3217e-04
2.0020e+03 -1.1700e-03
2.0030e+03 -5.2357e-04
2.0040e+03 5.7826e-04
2.0050e+03 6.9320e-04
2.0060e+03 1.0081e-03
2.0070e+03 2.2552e-03
2.0080e+03 2.3473e-03
2.0090e+03 1.6528e-03
2.0100e+03 1.1165e-03
2.0110e+03 3.5289e-04
2.0120e+03 -3.9569e-04
2.0130e+03 2.5547e-04
2.0140e+03 1.6878e-03
2.0150e+03 1.3850e-03
2.0160e+03 1.0244e-03
2.0170e+03 1.2394e-03
2.0180e+03 -3.2691e-04
2.0190e+03 -1.4576e-03
2.0200e+03 -2.4400e-03
2.0210e+03 -2.8009e-03
2.0220e+03 -2.8357e-03
2.0230e+03 -2.2944e-03
2.0240e+03 -1.9310e-04
2.0250e+03 1.0440e-03
2.0260e+03 6.9231e-04
2.0270e+03 -5.3895e-04
2.0280e+03 -2.0849e-03
2.0290e+03 -3.1649e-03
2.0300e+03 -3.6913e-03
2.0310e+03 -3.2072e-03
2.0320e+03 -3.3485e-03
2.0330e+03 -4.3697e-03
2.0340e+03 -4.0917e-03
2.0350e+03 -4.6425e-03
2.0360e+03 -3.7965e-03
2.0370e+03 -3.7236e-03
2.0380e+03 -2.8066e-03
2.0390e+03 -3.1064e-03
2.0400e+03 -2.2417e-03
2.0410e+03 -2.7336e-03
2.0420e+03 -2.2821e-03
2.0430e+03 -1.7615e-03
2.0440e+03 -9.5122e-04
2.0450e+03 -1.1620e-04
2.0460e+03 1.3714e-05
2.0470e+03 2.3110e-04
2.0480e+03 9.5174e-04
2.0490e+03 2.2106e-03
2.0500e+03 2.3988e-03
2.0510e+03 1.4903e-03
2.0520e+03 9.8575e-04
2.0530e+03 9.8390e-04
2.0540e+03 -1.1818e-04
2.0550e+03 -6.2285e-04
2.0560e+03 -1.4681e-03
2.0570e+03 -3.2960e-03
2.0580e+03 -4.4492e-03
2.0590e+03 -5.8682e-03
2.0600e+03 -4.9295e-03
2.0610e+03 -4.7828e-03
2.0620e+03 -3.9852e-03
2.0630e+03 -3.2504e-03
2.0640e+03 -1.9453e-03
2.0650e+03 -7.0642e-04
2.0660e+03 -6.1493e-04
2.0670e+03 9.9565e-04
2.0680e+03 2.5542e-03
2.0690e+03 4.7731e-03
2.0700e+03 4.0282e-03
2.0710e+03 3.8728e-03
2.0720e+03 2.3379e-03
2.0730e+03 1.2966e-03
2.0740e+03 -5.5131e-04
2.0750e+03 -2.0425e-03
2.0760e+03 -3.4760e-03
2.0770e+03 -3.5738e-03
2.0780e+03 -2.4361e-03
2.0790e+03 -2.6508e-03
2.0800e+03 -1.4180e-03
2.0810e+03 1.0946e-04
2.0820e+03 -1.4135e-04
2.0830e+03 -1.5716e-03
2.0840e+03 -9.8400e-04
2.0850e+03 -2.2848e-03
2.0860e+03 -2.9505e-03
2.0870e+03 -2.2715e-03
2.0880e+03 -2.8313e-03
2.0890e+03 -3.5009e-03
2.0900e+03 -3.3550e-03
2.0910e+03 -5.4832e-04
2.0920e+03 4.2506e-04
2.0930e+03 6.4754e-04
2.0940e+03 3.8521e-04
2.0950e+03 7.4222e-04
2.0960e+03 1.1468e-03
2.0970e+03 1.0261e-03
2.0980e+03 1.4017e-04
2.0990e+03 -1.3834e-03
2.1000e+03 -3.8134e-03
2.1010e+03 -3.3069e-03
2.1020e+03 -3.2350e-03
2.1030e+03 -2.4693e-03
2.1040e+03 -4.0692e-04
2.1050e+03 -1.6324e-03
2.1060e+03 -3.2273e-03
2.1070e+03 -2.6227e-03
2.1080e+03 -1.8818e-03
2.1090e+03 -2.2427e-03
2.1100e+03 -3.9059e-03
2.1110e+03 -3.3324e-03
2.1120e+03 -3.0925e-03
2.1130e+03 -3.6096e-03
2.1140e+03 -3.4965e-03
2.1150e+03 -3.5632e-03
2.1160e+03 -3.1759e-03
2.1170e+03 -2.3347e-03
2.1180e+03 -1.9140e-03
2.1190e+03 -1.7987e-03
2.1200e+03 -2.1719e-03
2.1210e+03 -2.7601e-03
2.1220e+03 2.9175e-05
2.1230e+03 -5.0386e-04
2.1240e+03 -4.7325e-04
2.1250e+03 2.8671e-04
2.1260e+03 5.2283e-04
2.1270e+03 3.9850e-04
2.1280e+03 -1.0594e-03
2.1290e+03 -3.2995e-03
2.1300e+03 -3.8937e-03
2.1310e+03 -3.8182e-03
2.1320e+03 -2.8075e-03
2.1330e+03 -2.0040e-03
2.1340e+03 -6.9432e-04
2.1350e+03 -1.6974e-03
2.1360e+03 -1.5010e-03
2.1370e+03 1.1001e-05
2.1380e+03 5.1896e-04
2.1390e+03 1.1186e-03
2.1400e+03 1.6441e-03
2.1410e+03 2.0469e-03
2.1420e+03 2.2656e-03
2.1430e+03 2.6011e-03
2.1440e+03 2.7808e-03
2.1450e+03 1.1554e-03
2.1460e+03 6.5799e-04
2.1470e+03 -1.0256e-03
2.1480e+03 -2.0688e-03
2.1490e+03 -2.6223e-03
2.1500e+03 -2.3932e-03
2.1510e+03 -9.8286e-04
2.1520e+03 1.7280e-04
2.1530e+03 -7.0492e-04
2.1540e+03 -2.1162e-03
2.1550e+03 -3.3881e-03
2.1560e+03 -4.1676e-03
2.1570e+03 -5.0041e-03
2.1580e+03 -3.4094e-03
2.1590e+03 -2.0740e-03
2.1600e+03 -1.7231e-03
2.1610e+03 -2.1075e-03
2.1620e+03 -1.7628e-03
2.1630e+03 -1.0860e-03
2.1640e+03 -1.3683e-03
2.1650e+03 -1.4367e-03
2.1660e+03 -2.1500e-03
2.1670e+03 -2.7803e-03
2.1680e+03 -2.3191e-03
2.1690e+03 -2.3136e-03
2.1700e+03 -2.4248e-03
2.1710e+03 -1.2097e-03
2.1720e+03 -1.4069e-03
2.1730e+03 -2.0018e-03
2.1740e+03 -1.9843e-03
2.1750e+03 -1.9973e-03
2.1760e+03 -3.4589e-03
2.1770e+03 -3.1059e-03
2.1780e+03 -4.5342e-03
2.1790e+03 -3.9489e-03
2.1800e+03 -3.6730e-03
2.1810e+03 -2.7716e-03
2.1820e+03 -1.8234e-03
2.1830e+03 -7.7854e-04
2.1840e+03 1.1065e-04
2.1850e+03 1.3743e-03
2.1860e+03 1.3278e-03
2.1870e+03 3.5250e-04
2.1880e+03 -1.1499e-03
2.1890e+03 -2.3296e-03
2.1900e+03 -4.1042e-03
2.1910e+03 -3.8552e-03
2.1920e+03 -3.4277e-03
2.1930e+03 -2.6566e-03
2.1940e+03 -1.8845e-03
2.1950e+03 -1.2362e-03
2.1960e+03 -1.9582e-03
2.1970e+03 -3.6589e-03
2.1980e+03 -3.8053e-03
2.1990e+03 -3.7579e-03
2.2000e+03 -3.9619e-03
2.2010e+03 -4.6172e-03
2.2020e+03 -4.0612e-03
2.2030e+03 -4.2128e-03
2.2040e+03 -3.1550e-03
2.2050e+03 -2.5673e-03
2.2060e+03 -2.9693e-03
2.2070e+03 -4.3078e-03
2.2080e+03 -4.5359e-03
2.2090e+03 -5.6634e-03
2.2100e+03 -6.4672e-03
2.2110e+03 -6.4945e-03
2.2120e+03 -5.3673e-03
2.2130e+03 -4.1637e-03
2.2140e+03 -3.6837e-03
2.2150e+03 -3.0799e-03
2.2160e+03 -1.4732e-03
2.2170e+03 -1.9200e-03
2.2180e+03 -2.1328e-03
2.2190e+03 -3.7040e-03
2.2200e+03 -2.7550e-03
2.2210e+03 -8.7871e-04
2.2220e+03 1.4878e-03
2.2230e+03 2.8688e-03
2.2240e+03 3.3041e-03
2.2250e+03 8.6006e-04
2.2260e+03 -5.9825e-04
2.2270e+03 -2.9164e-03
2.2280e+03 -2.9167e-03
2.2290e+03 -2.9293e-03
2.2300e+03 -3.3286e-03
2.2310e+03 -2.8549e-03
2.2320e+03 -4.0911e-03
2.2330e+03 -3.1468e-03
2.2340e+03 -2.8802e-03
2.2350e+03 -3.2687e-03
2.2360e+03 -2.5671e-03
2.2370e+03 -3.1958e-03
2.2380e+03 -3.3645e-03
2.2390e+03 -2.2501e-03
2.2400e+03 -1.6800e-03
2.2410e+03 -8.3080e-04
2.2420e+03 -1.0208e-03
2.2430e+03 4.2323e-04
2.2440e+03 1.6379e-04
2.2450e+03 5.1357e-04
2.2460e+03 9.8699e-04
2.2470e+03 -1.4943e-03
2.2480e+03 -2.3329e-03
2.2490e+03 -4.0179e-03
2.2500e+03 -4.3756e-03
2.2510e+03 -3.5437e-03
2.2520e+03 -2.8415e-03
2.2530e+03 -3.1336e-03
2.2540e+03 -1.6479e-03
2.2550e+03 -2.2930e-04
2.2560e+03 1.1550e-03
2.2570e+03 7.5350e-04
2.2580e+03 1.0091e-03
2.2590e+03 2.3646e-03
2.2600e+03 1.8951e-03
2.2610e+03 1.0637e-03
2.2620e+03 -1.1245e-04
2.2630e+03 -6.8228e-04
2.2640e+03 -2.6779e-03
2.2650e+03 -2.3871e-03
2.2660e+03 -3.1912e-03
2.2670e+03 -4.6148e-03
2.2680e+03 -6.0517e-03
2.2690e+03 -5.8659e-03
2.2700e+03 -6.2567e-03
2.2710e+03 -4.8385e-03
2.2720e+03 -3.3410e-03
2.2730e+03 -2.6479e-03
2.2740e+03 -2.3853e-03
2.2750e+03 -1.7011e-03
2.2760e+03 -7.3316e-04
2.2770e+03 -2.0726e-03
2.2780e+03 -3.5892e-03
2.2790e+03 -4.5234e-03
2.2800e+03 -5.4097e-03
2.2810e+03 -5.8232e-03
2.2820e+03 -4.2318e-03
2.2830e+03 -3.0740e-03
2.2840e+03 -1.6099e-03
2.2850e+03 -2.0389e-03
2.2860e+03 -9.3504e-04
2.2870e+03 -2.7485e-04
2.2880e+03 3.0598e-04
2.2890e+03 5.2363e-05
2.2900e+03 8.9151e-04
2.2910e+03 1.4214e-03
2.2920e+03 1.1144e-03
2.2930e+03 6.0211e-04
2.2940e+03 2.8930e-04
2.2950e+03 -1.0561e-03
2.2960e+03 -1.1228e-03
2.2970e+03 -1.2486e-03
2.2980e+03 -2.0735e-03
2.2990e+03 -2.3825e-03
2.3000e+03 -1.2793e-03
2.3010e+03 -7.1489e-04
2.3020e+03 6.0571e-04
2.3030e+03 7.6817e-04
2.3040e+03 1.4207e-03
2.3050e+03 2.4584e-03
2.3060e+03 1.3405e-03
2.3070e+03 1.8384e-03
2.3080e+03 3.3046e-03
2.3090e+03 3.2124e-03
2.3100e+03 4.3133e-03
2.3110e+03 5.5584e-03
2.3120e+03 5.9418e-03
2.3130e+03 4.6796e-03
2.3140e+03 3.1644e-03
2.3150e+03 2.1023e-03
2.3160e+03 6.5345e-04
2.3170e+03 5.7625e-04
2.3180e+03 1.1847e-03
2.3190e+03 2.4265e-03
2.3200e+03 2.7512e-03
2.3210e+03 2.4218e-03
2.3220e+03 9.7669e-04
2.3230e+03 9.7891e-05
2.3240e+03 -7.7619e-04
2.3250e+03 -1.0733e-03
2.3260e+03 -8.3645e-04
2.3270e+03 -3.7648e-04
2.3280e+03 7.0834e-04
2.3290e+03 -3.7591e-04
2.3300e+03 -1.4962e-03
2.3310e+03 -1.4243e-03
2.3320e+03 -1.9252e-03
2.3330e+03 -2.7013e-03
2.3340e+03 -4.3994e-03
2.3350e+03 -5.4064e-03
2.3360e+03 -4.0684e-03
2.3370e+03 -3.3933e-03
2.3380e+03 -2.9566e-03
2.3390e+03 -2.2525e-03
2.3400e+03 -1.2960e-03
2.3410e+03 -3.4422e-04
2.3420e+03 -1.1080e-04
2.3430e+03 7.3572e-04
2.3440e+03 9.3393e-05
2.3450e+03 4.8754e-04
2.3460e+03 1.2961e-03
2.3470e+03 1.9047e-03
2.3480e+03 2.1745e-03
2.3490e+03 2.8219e-03
2.3500e+03 2.7202e-03
2.3510e+03 2.0040e-03
2.3520e+03 2.0736e-03
2.3530e+03 1.2269e-03
2.3540e+03 1.4653e-04
2.3550e+03 7.5607e-04
2.3560e+03 1.9809e-03
2.3570e+03 2.2690e-03
2.3580e+03 3.3336e-03
2.3590e+03 2.3715e-03
2.3600e+03 5.3333e-05
2.3610e+03 4.8319e-04
2.3620e+03 -1.0094e-03
2.3630e+03 -2.6305e-03
2.3640e+03 -1.7766e-03
2.3650e+03 -6.5277e-04
2.3660e+03 4.7605e-04
2.3670e+03 1.2351e-03
2.3680e+03 1.3432e-03
2.3690e+03 -2.6719e-04
2.3700e+03 -9.1984e-05
2.3710e+03 4.7765e-04
2.3720e+03 1.0616e-05
2.3730e+03 -2.2736e-04
2.3740e+03 2.3858e-04
2.3750e+03 5.3778e-04
2.3760e+03 -4.0104e-04
2.3770e+03 1.7430e-04
2.3780e+03 -4.5299e-04
2.3790e+03 -4.3028e-04
2.3800e+03 -8.8448e-05
2.3810e+03 -8.8884e-04
2.3820e+03 -1.6563e-03
2.3830e+03 -2.8403e-03
2.3840e+03 -2.7388e-03
2.3850e+03 -4.0761e-03
2.3860e+03 -2.4215e-03
2.3870e+03 -2.6605e-03
2.3880e+03 -2.0921e-03
2.3890e+03 -3.4102e-03
2.3900e+03 -4.8272e-03
2.3910e+03 -3.8434e-03
2.3920e+03 -4.5130e-03
2.3930e+03 -5.8011e-03
2.3940e+03 -4.4533e-03
2.3950e+03 -3.2683e-03
2.3960e+03 -3.0510e-03
2.3970e+03 -1.4289e-03
2.3980e+03 1.4611e-03
2.3990e+03 2.0834e-03
2.4000e+03 1.5375e-04
2.4010e+03 -2.4999e-03
2.4020e+03 -4.7425e-03
2.4030e+03 -3.6970e-03
2.4040e+03 -4.7384e-03
2.4050e+03 -6.7530e-03
2.4060e+03 -8.4475e-03
2.4070e+03 -8.0884e-03
2.4080e+03 -8.1930e-03
2.4090e+03 -5.3222e-03
2.4100e+03 -5.0298e-03
2.4110e+03 -4.0090e-03
2.4120e+03 -3.7196e-03
2.4130e+03 -3.1917e-03
2.4140e+03 -1.7392e-03
2.4150e+03 -2.0303e-03
2.4160e+03 -3.3697e-03
2.4170e+03 -4.6207e-03
2.4180e+03 -4.8514e-03
2.4190e+03 -4.8398e-03
2.4200e+03 -6.1444e-03
2.4210e+03 -6.2536e-03
2.4220e+03 -5.4470e-03
2.4230e+03 -3.6475e-03
2.4240e+03 -1.5931e-03
2.4250e+03 -1.0516e-03
2.4260e+03 -1.6327e-03
2.4270e+03 -1.1418e-03
2.4280e+03 -1.2262e-03
2.4290e+03 -9.0766e-04
2.4300e+03 -1.1938e-03
2.4310e+03 -1.0739e-03
2.4320e+03 -2.9616e-03
2.4330e+03 -4.0441e-03
2.4340e+03 -3.6981e-03
2.4350e+03 -3.1976e-03
2.4360e+03 -2.7179e-03
2.4370e+03 -2.2037e-03
2.4380e+03 -3.1181e-04
2.4390e+03 1.2196e-03
2.4400e+03 8.1549e-04
2.4410e+03 2.2372e-03
2.4420e+03 2.6648e-03
2.4430e+03 2.9503e-03
2.4440e+03 2.5132e-03
2.4450e+03 2.2201e-03
2.4460e+03 1.3039e-03
2.4470e+03 5.0081e-04
2.4480e+03 -1.0716e-03
2.4490e+03 -2.3037e-03
2.4500e+03 -1.4893e-03
2.4510e+03 -1.4756e-03
2.4520e+03 -1.7586e-03
2.4530e+03 -2.2690e-03
2.4540e+03 -8.3849e-04
2.4550e+03 -7.6374e-04
2.4560e+03 -1.2000e-03
2.4570e+03 -2.5379e-03
2.4580e+03 -1.0288e-03
2.4590e+03 -3.2529e-03
2.4600e+03 -4.5548e-03
2.4610e+03 -3.5384e-03
2.4620e+03 -2.8552e-03
2.4630e+03 -3.3574e-03
2.4640e+03 -3.1686e-03
2.4650e+03 -2.9584e-03
2.4660e+03 -2.1842e-03
2.4670e+03 -1.5526e-03
2.4680e+03 -5.0178e-04
2.4690e+03 8.8643e-05
2.4700e+03 3.0881e-04
2.4710e+03 1.6128e-03
2.4720e+03 8.7045e-04
2.4730e+03 1.0467e-03
2.4740e+03 1.0407e-03
2.4750e+03 -3.0359e-04
2.4760e+03 1.4238e-06
2.4770e+03 1.3644e-03
2.4780e+03 5.0346e-04
2.4790e+03 -3.8738e-05
2.4800e+03 -8.8050e-04
2.4810e+03 -9.4627e-04
2.4820e+03 1.2566e-03
2.4830e+03 1.3706e-03
2.4840e+03 1.7002e-03
2.4850e+03 1.0115e-03
2.4860e+03 5.1499e-04
2.4870e+03 3.1016e-04
2.4880e+03 7.3430e-04
2.4890e+03 5.3811e-04
2.4900e+03 -3.6551e-04
2.4910e+03 -1.5925e-03
2.4920e+03 -1.3198e-03
2.4930e+03 -7.4709e-04
2.4940e+03 -7.8803e-05
2.4950e+03 1.0666e-03
2.4960e+03 2.2798e-03
2.4970e+03 1.8527e-03
2.4980e+03 1.7894e-03
2.4990e+03 1.8090e-03
2.5000e+03 1.0497e-03
2.5010e+03 9.0575e-04
2.5020e+03 -4.0895e-04
2.5030e+03 3.4380e-04
2.5040e+03 2.4136e-03
2.5050e+03 1.4991e-03
2.5060e+03 5.5979e-04
2.5070e+03 7.6286e-04
2.5080e+03 -7.6014e-05
2.5090e+03 3.6940e-04
2.5100e+03 -7.1645e-04
2.5110e+03 -1.0278e-03
2.5120e+03 -3.5452e-04
2.5130e+03 -7.0738e-04
2.5140e+03 1.6213e-04
2.5150e+03 1.4917e-04
2.5160e+03 -6.6316e-04
2.5170e+03 -1.1916e-03
2.5180e+03 -7.2928e-04
2.5190e+03 -2.0408e-03
2.5200e+03 -1.3402e-03
2.5210e+03 -1.0912e-04
2.5220e+03 7.9771e-04
2.5230e+03 3.0555e-04
2.5240e+03 3.4411e-04
2.5250e+03 -1.4590e-04
2.5260e+03 7.9366e-04
2.5270e+03 6.4282e-04
2.5280e+03 -3.4413e-04
2.5290e+03 1.2745e-04
2.5300e+03 7.7063e-04
2.5310e+03 2.6685e-04
2.5320e+03 8.1601e-04
2.5330e+03 8.8068e-04
2.5340e+03 1.3232e-03
2.5350e+03 6.4849e-04
2.5360e+03 -3.6450e-05
2.5370e+03 4.9574e-04
2.5380e+03 4.8611e-04
2.5390e+03 -5.0134e-04
2.5400e+03 -8.8467e-04
2.5410e+03 -2.8591e-04
2.5420e+03 1.3595e-05
2.5430e+03 4.2278e-04
2.5440e+03 5.0432e-04
2.5450e+03 1.4407e-03
2.5460e+03 -4.1787e-04
2.5470e+03 -1.1545e-03
2.5480e+03 -1.5156e-03
2.5490e+03 -1.5920e-03
2.5500e+03 -2.0608e-03
2.5510e+03 -1.4986e-03
2.5520e+03 -1.9331e-03
2.5530e+03 -2.1252e-03
2.5540e+03 -8.8928e-04
2.5550e+03 2.2213e-04
2.5560e+03 -1.3815e-03
2.5570e+03 -2.2049e-03
2.5580e+03 -2.5894e-03
2.5590e+03 -1.7770e-03
2.5600e+03 -9.9513e-04
2.5610e+03 -1.5715e-03
2.5620e+03 -2.2952e-03
2.5630e+03 -2.3764e-03
2.5640e+03 -3.1731e-03
2.5650e+03 -3.1296e-03
2.5660e+03 -3.4068e-03
2.5670e+03 -3.5740e-03
2.5680e+03 -1.8738e-03
2.5690e+03 4.8677e-04
2.5700e+03 9.1743e-04
2.5710e+03 2.5293e-03
2.5720e+03 3.4573e-03
2.5730e+03 2.3396e-03
2.5740e+03 2.5102e-03
2.5750e+03 2.1972e-03
2.5760e+03 1.6927e-03
2.5770e+03 2.3976e-03
2.5780e+03 2.9262e-03
2.5790e+03 2.2900e-03
2.5800e+03 5.8241e-04
2.5810e+03 -5.6899e-04
2.5820e+03 -8.6355e-04
2.5830e+03 6.8234e-04
2.5840e+03 1.9452e-03
2.5850e+03 2.6030e-03
2.5860e+03 2.9675e-03
2.5870e+03 2.6081e-03
2.5880e+03 1.5163e-03
2.5890e+03 3.5526e-04
2.5900e+03 -1.0404e-05
2.5910e+03 -1.7417e-04
2.5920e+03 -8.6016e-04
2.5930e+03 -1.4407e-03
2.5940e+03 -7.8176e-04
2.5950e+03 -8.2533e-05
2.5960e+03 -5.5935e-05
2.5970e+03 8.6262e-04
2.5980e+03 1.2516e-03
2.5990e+03 9.1056e-04
2.6000e+03 5.4296e-04
2.6010e+03 1.6519e-04
2.6020e+03 2.1990e-03
2.6030e+03 3.1411e-03
2.6040e+03 3.6385e-03
2.6050e+03 3.3054e-03
2.6060e+03 1.2602e-03
2.6070e+03 -5.7326e-04
2.6080e+03 4.1359e-04
2.6090e+03 6.7968e-04
2.6100e+03 -7.0191e-04
2.6110e+03 -1.1097e-03
2.6120e+03 -8.6738e-04
2.6130e+03 2.2128e-05
2.6140e+03 -1.0668e-03
2.6150e+03 -1.4441e-03
2.6160e+03 -1.1976e-03
2.6170e+03 -9.8184e-04
2.6180e+03 -8.7609e-05
2.6190e+03 -7.9210e-04
2.6200e+03 -7.8336e-04
2.6210e+03 -5.3225e-04
2.6220e+03 -5.8829e-04
2.6230e+03 -4.0519e-04
2.6240e+03 -1.0971e-03
2.6250e+03 -6.5289e-05
2.6260e+03 1.3997e-03
2.6270e+03 1.9395e-03
2.6280e+03 2.7539e-03
2.6290e+03 4.6300e-03
2.6300e+03 3.6421e-03
2.6310e+03 2.4555e-03
2.6320e+03 8.8279e-04
2.6330e+03 -1.0890e-03
2.6340e+03 -1.8470e-03
2.6350e+03 -1.6435e-03
2.6360e+03 -6.3780e-04
2.6370e+03 3.1109e-04
2.6380e+03 -7.1329e-04
2.6390e+03 -1.4967e-03
2.6400e+03 -2.2480e-03
2.6410e+03 -3.0160e-03
2.6420e+03 -3.2331e-03
2.6430e+03 -1.5312e-03
2.6440e+03 1.6061e-04
2.6450e+03 2.8277e-04
2.6460e+03 2.0739e-03
2.6470e+03 1.5433e-03
2.6480e+03 1.3023e-03
2.6490e+03 1.1435e-03
2.6500e+03 6.0477e-04
2.6510e+03 3.7398e-04
2.6520e+03 3.0220e-04
2.6530e+03 -1.2986e-03
2.6540e+03 -1.5020e-03
2.6550e+03 -1.5782e-03
2.6560e+03 -8.2410e-04
2.6570e+03 -2.2928e-04
2.6580e+03 -1.8869e-05
2.6590e+03 -8.6344e-04
2.6600e+03 -5.5669e-04
2.6610e+03 -1.0538e-03
2.6620e+03 -1.3532e-04
2.6630e+03 -3.5798e-04
2.6640e+03 -1.7780e-03
2.6650e+03 -1.2894e-03
2.6660e+03 -2.2744e-03
2.6670e+03 -2.8051e-03
2.6680e+03 -2.9413e-03
2.6690e+03 -4.2252e-03
2.6700e+03 -4.4953e-03
2.6710e+03 -4.7680e-03
2.6720e+03 -4.4734e-03
2.6730e+03 -4.8333e-03
2.6740e+03 -4.5695e-03
2.6750e+03 -2.9691e-03
2.6760e+03 -1.9335e-03
2.6770e+03 -6.9170e-04
2.6780e+03 -6.0080e-04
2.6790e+03 -1.3747e-03
2.6800e+03 -2.1922e-03
2.6810e+03 -1.9032e-03
2.6820e+03 -2.0700e-03
2.6830e+03 -2.1205e-03
2.6840e+03 -1.6771e-03
2.6850e+03 -2.0582e-03
2.6860e+03 -3.1073e-03
2.6870e+03 -2.5317e-03
2.6880e+03 -2.7806e-03
2.6890e+03 -2.8907e-03
2.6900e+03 -3.2393e-03
2.6910e+03 -2.7621e-03
2.6920e+03 -2.0897e-03
2.6930e+03 -2.7874e-03
2.6940e+03 -4.1003e-03
2.6950e+03 -5.3691e-03
2.6960e+03 -6.4971e-03
2.6970e+03 -7.8764e-03
2.6980e+03 -7.5511e-03
2.6990e+03 -6.1656e-03
2.7000e+03 -5.6575e-03
2.7010e+03 -3.6546e-03
2.7020e+03 -1.5624e-03
2.7030e+03 -1.0778e-03
2.7040e+03 -1.7428e-03
2.7050e+03 -1.1826e-03
2.7060e+03 -2.9167e-04
2.7070e+03 -1.7912e-03
2.7080e+03 -2.4340e-03
2.7090e+03 -2.4910e-03
2.7100e+03 -1.7878e-03
2.7110e+03 -5.9760e-04
2.7120e+03 1.4456e-03
2.7130e+03 1.8939e-03
2.7140e+03 1.3417e-03
2.7150e+03 1.8762e-03
2.7160e+03 2.7333e-03
2.7170e+03 2.1838e-03
2.7180e+03 9.6655e-04
2.7190e+03 -2.1002e-04
2.7200e+03 -1.8715e-03
2.7210e+03 -7.1487e-04
2.7220e+03 -5.7154e-04
2.7230e+03 -1.2046e-03
2.7240e+03 -1.1938e-03
2.7250e+03 6.3591e-05
2.7260e+03 -2.2229e-04
2.7270e+03 1.6130e-03
2.7280e+03 1.5737e-03
2.7290e+03 1.3098e-03
2.7300e+03 1.0751e-03
2.7310e+03 1.0507e-03
2.7320e+03 6.0345e-04
2.7330e+03 -6.4550e-04
2.7340e+03 -1.2479e-03
2.7350e+03 -1.8006e-03
2.7360e+03 -2.5787e-03
2.7370e+03 -3.5670e-03
2.7380e+03 -2.7858e-03
2.7390e+03 -1.3889e-03
2.7400e+03 -6.4799e-04
2.7410e+03 -8.6165e-04
2.7420e+03 -5.7523e-04
2.7430e+03 -5.5684e-04
2.7440e+03 -2.9149e-04
2.7450e+03 8.0717e-04
2.7460e+03 1.4907e-03
2.7470e+03 1.9435e-03
2.7480e+03 2.2014e-03
2.7490e+03 2.3746e-03
2.7500e+03 1.9089e-03
2.7510e+03 7.3692e-04
2.7520e+03 1.1786e-04
2.7530e+03 -3.1851e-04
2.7540e+03 -4.0101e-04
2.7550e+03 -1.6025e-03
2.7560e+03 -1.5913e-03
2.7570e+03 -1.0215e-03
2.7580e+03 -6.5882e-04
2.7590e+03 -2.3000e-03
2.7600e+03 -2.1437e-03
2.7610e+03 -2.4375e-03
2.7620e+03 -2.4565e-03
2.7630e+03 -1.7745e-03
2.7640e+03 -2.6403e-03
2.7650e+03 -3.0740e-03
2.7660e+03 -3.9451e-03
2.7670e+03 -2.5777e-03
2.7680e+03 -2.0253e-03
2.7690e+03 -1.7493e-03
2.7700e+03 -2.4368e-03
2.7710e+03 -2.1417e-03
2.7720e+03 -9.8195e-04
2.7730e+03 -3.9742e-04
2.7740e+03 -1.5771e-04
2.7750e+03 -2.1887e-04
2.7760e+03 -8.7019e-04
2.7770e+03 -1.9343e-03
2.7780e+03 -2.9615e-03
2.7790e+03 -2.9753e-03
2.7800e+03 -1.0504e-03
2.7810e+03 -2.8050e-03
2.7820e+03 -2.5573e-03
2.7830e+03 -2.1872e-03
2.7840e+03 -1.9018e-03
2.7850e+03 -2.6695e-03
2.7860e+03 -2.4853e-03
2.7870e+03 -2.5339e-03
2.7880e+03 -2.5584e-03
2.7890e+03 -2.9092e-03
2.7900e+03 -2.5606e-03
2.7910e+03 -8.8028e-04
2.7920e+03 8.4241e-04
2.7930e+03 1.3374e-03
2.7940e+03 1.8031e-04
2.7950e+03 3.8762e-04
2.7960e+03 -3.5505e-04
2.7970e+03 -9.0771e-04
2.7980e+03 -7.5073e-04
2.7990e+03 -1.0571e-03
2.8000e+03 -4.5368e-04
2.8010e+03 -7.2336e-04
2.8020e+03 -8.0736e-04
2.8030e+03 -1.0590e-03
2.8040e+03 -1.5219e-03
2.8050e+03 -1.4524e-03
2.8060e+03 -1.4790e-03
2.8070e+03 -1.2991e-03
2.8080e+03 -1.9466e-03
2.8090e+03 -4.6239e-04
2.8100e+03 -2.1958e-04
2.8110e+03 1.0951e-03
2.8120e+03 6.5843e-04
2.8130e+03 1.6672e-03
2.8140e+03 2.7207e-03
2.8150e+03 1.7415e-03
2.8160e+03 1.5953e-03
2.8170e+03 2.6892e-03
2.8180e+03 2.1812e-03
2.8190e+03 -1.1560e-04
2.8200e+03 1.1705e-04
2.8210e+03 -5.0044e-04
2.8220e+03 -1.9900e-03
2.8230e+03 -2.7154e-03
2.8240e+03 -2.7506e-03
2.8250e+03 -3.7002e-03
2.8260e+03 -2.7036e-03
2.8270e+03 -1.5952e-03
2.8280e+03 -1.0352e-03
2.8290e+03 -7.6831e-04
2.8300e+03 1.7539e-04
2.8310e+03 -3.8145e-04
2.8320e+03 -1.4612e-03
2.8330e+03 -1.7547e-03
2.8340e+03 -9.5156e-04
2.8350e+03 2.9513e-04
2.8360e+03 1.4575e-04
2.8370e+03 1.1098e-04
2.8380e+03 1.2930e-04
2.8390e+03 2.1539e-04
2.8400e+03 9.1697e-04
2.8410e+03 -6.2640e-04
2.8420e+03 1.2134e-04
2.8430e+03 3.7828e-04
2.8440e+03 1.6308e-04
2.8450e+03 -5.3756e-04
2.8460e+03 1.3244e-03
2.8470e+03 1.2479e-03
2.8480e+03 1.2739e-03
2.8490e+03 9.1086e-04
2.8500e+03 -8.2327e-04
2.8510e+03 1.9189e-04
2.8520e+03 2.4219e-04
2.8530e+03 9.7379e-04
2.8540e+03 7.4979e-04
2.8550e+03 2.7866e-04
2.8560e+03 8.9530e-04
2.8570e+03 -6.7279e-05
2.8580e+03 -5.6903e-04
2.8590e+03 -6.2488e-04
2.8600e+03 -3.5085e-04
2.8610e+03 1.2585e-04
2.8620e+03 3.2157e-04
2.8630e+03 -6.8110e-04
2.8640e+03 -1.1616e-03
2.8650e+03 -2.1856e-03
2.8660e+03 -3.6019e-03
2.8670e+03 -6.6468e-03
2.8680e+03 -6.6718e-03
2.8690e+03 -6.3945e-03
2.8700e+03 -7.0825e-03
2.8710e+03 -7.4565e-03
2.8720e+03 -7.5667e-03
2.8730e+03 -7.0921e-03
2.8740e+03 -4.7260e-03
2.8750e+03 -3.2019e-03
2.8760e+03 -4.1251e-03
2.8770e+03 -3.9255e-03
2.8780e+03 -3.9869e-03
2.8790e+03 -6.0383e-03
2.8800e+03 -4.6376e-03
2.8810e+03 -3.6013e-03
2.8820e+03 -3.4102e-03
2.8830e+03 -3.7561e-03
2.8840e+03 -3.6380e-03
2.8850e+03 -4.3223e-03
2.8860e+03 -4.3592e-03
2.8870e+03 -5.0894e-03
2.8880e+03 -4.7760e-03
2.8890e+03 -5.2726e-03
2.8900e+03 -7.0004e-03
2.8910e+03 -7.4951e-03
2.8920e+03 -7.0122e-03
2.8930e+03 -6.1579e-03
2.8940e+03 -5.1329e-03
2.8950e+03 -4.4818e-03
2.8960e+03 -3.2467e-03
2.8970e+03 -2.9525e-03
2.8980e+03 -9.3842e-04
2.8990e+03 1.8835e-04
2.9000e+03 -4.0984e-04
2.9010e+03 -3.9622e-05
2.9020e+03 -6.4759e-04
2.9030e+03 -1.1393e-03
2.9040e+03 -2.2528e-03
2.9050e+03 -2.0215e-03
2.9060e+03 -1.0553e-03
2.9070e+03 -9.6696e-04
2.9080e+03 -1.0188e-03
2.9090e+03 -7.1150e-05
2.9100e+03 4.4581e-04
2.9110e+03 1.7298e-04
2.9120e+03 -3.4068e-04
2.9130e+03 1.9012e-04
2.9140e+03 1.1614e-03
2.9150e+03 2.0617e-03
2.9160e+03 1.2686e-03
2.9170e+03 1.6480e-03
2.9180e+03 1.8146e-03
2.9190e+03 1.1589e-03
2.9200e+03 5.7102e-04
2.9210e+03 4.0230e-04
2.9220e+03 5.5431e-04
2.9230e+03 -3.7004e-04
2.9240e+03 -1.3965e-03
2.9250e+03 -8.7636e-04
2.9260e+03 -1.8694e-03
2.9270e+03 -2.3617e-03
2.9280e+03 -1.9715e-03
2.9290e+03 -2.3936e-03
2.9300e+03 -9.4759e-04
2.9310e+03 -7.6729e-04
2.9320e+03 -2.4440e-04
2.9330e+03 1.6964e-04
2.9340e+03 -1.1345e-03
2.9350e+03 -6.3750e-04
2.9360e+03 -1.1017e-03
2.9370e+03 -1.8443e-03
2.9380e+03 -2.5964e-03
2.9390e+03 -3.3076e-03
2.9400e+03 -2.5250e-03
2.9410e+03 -2.3072e-03
2.9420e+03 -1.7785e-03
2.9430e+03 -2.1197e-03
2.9440e+03 -1.0995e-03
2.9450e+03 -8.3759e-04
2.9460e+03 -1.6746e-03
2.9470e+03 -2.6628e-03
2.9480e+03 -3.3827e-03
2.9490e+03 -1.5007e-03
2.9500e+03 -7.6025e-05
2.9510e+03 7.0090e-04
2.9520e+03 1.4865e-03
2.9530e+03 7.5133e-04
2.9540e+03 9.8844e-04
2.9550e+03 3.4117e-04
2.9560e+03 2.0161e-04
2.9570e+03 5.6080e-04
2.9580e+03 1.6175e-03
2.9590e+03 1.7754e-03
2.9600e+03 2.1525e-03
2.9610e+03 2.0359e-03
2.9620e+03 4.6950e-04
2.9630e+03 -2.0429e-03
2.9640e+03 -3.4273e-03
2.9650e+03 -4.0527e-03
2.9660e+03 -2.8084e-03
2.9670e+03 -2.6868e-03
2.9680e+03 -1.0830e-03
2.9690e+03 -7.2178e-04
2.9700e+03 6.5564e-04
2.9710e+03 1.7754e-03
2.9720e+03 2.3822e-03
2.9730e+03 2.8507e-03
2.9740e+03 3.7592e-03
2.9750e+03 2.9207e-03
2.9760e+03 1.9510e-03
2.9770e+03 8.4867e-04
2.9780e+03 -3.6139e-04
2.9790e+03 -1.8485e-03
2.9800e+03 -5.5375e-04
2.9810e+03 -1.5439e-03
2.9820e+03 -1.7974e-03
2.9830e+03 -8.3211e-04
2.9840e+03 -1.7170e-03
2.9850e+03 -1.8604e-03
2.9860e+03 -2.7718e-03
2.9870e+03 -1.1172e-03
2.9880e+03 1.1321e-03
2.9890e+03 2.2106e-03
2.9900e+03 4.3158e-03
2.9910e+03 4.1416e-03
2.9920e+03 3.4991e-03
2.9930e+03 2.1190e-03
2.9940e+03 3.6307e-05
2.9950e+03 -2.8148e-03
2.9960e+03 -2.9414e-03
2.9970e+03 -2.6524e-03
2.9980e+03 -2.5873e-03
2.9990e+03 -3.3934e-03
3.0000e+03 -1.0265e-03
3.0010e+03 -5.9635e-04
3.0020e+03 1.3191e-03
3.0030e+03 2.6642e-03
3.0040e+03 2.7030e-03
3.0050e+03 2.5351e-03
3.0060e+03 1.8599e-03
3.0070e+03 1.5856e-03
3.0080e+03 3.1781e-03
3.0090e+03 3.8213e-03
3.0100e+03 4.1727e-03
3.0110e+03 3.4574e-03
3.0120e+03 1.6883e-03
3.0130e+03 1.8361e-03
3.0140e+03 1.7903e-03
3.0150e+03 5.9932e-04
3.0160e+03 -6.0101e-04
3.0170e+03 -2.4627e-03
3.0180e+03 -3.3820e-03
3.0190e+03 -2.7717e-03
3.0200e+03 -3.6956e-03
3.0210e+03 -2.8783e-03
3.0220e+03 -2.3884e-03
3.0230e+03 -1.7734e-03
3.0240e+03 -1.3094e-03
3.0250e+03 -2.2832e-03
3.0260e+03 -2.0075e-03
3.0270e+03 -3.1016e-03
3.0280e+03 -3.0032e-03
3.0290e+03 -8.0324e-04
3.0300e+03 1.3633e-03
3.0310e+03 3.7456e-03
3.0320e+03 3.8527e-03
3.0330e+03 3.0266e-03
3.0340e+03 2.4455e-03
3.0350e+03 2.4819e-03
3.0360e+03 2.4926e-03
3.0370e+03 2.1993e-03
3.0380e+03 7.8929e-04
3.0390e+03 1.0371e-03
3.0400e+03 2.3480e-03
3.0410e+03 1.7546e-03
3.0420e+03 1.3838e-03
3.0430e+03 1.8583e-03
3.0440e+03 2.3159e-03
3.0450e+03 1.9509e-03
3.0460e+03 2.1499e-03
3.0470e+03 1.9292e-03
3.0480e+03 1.5313e-03
3.0490e+03 1.1924e-04
3.0500e+03 9.6871e-04
3.0510e+03 6.7263e-04
3.0520e+03 -1.2055e-03
3.0530e+03 -2.5925e-03
3.0540e+03 -3.8018e-03
3.0550e+03 -3.3922e-03
3.0560e+03 -4.3473e-03
3.0570e+03 -3.9697e-03
3.0580e+03 -4.0386e-03
3.0590e+03 -4.2766e-03
3.0600e+03 -4.9407e-03
3.0610e+03 -5.1867e-03
3.0620e+03 -5.4950e-03
3.0630e+03 -3.5119e-03
3.0640e+03 -2.8430e-03
3.0650e+03 -1.9223e-03
3.0660e+03 -1.2768e-03
3.0670e+03 -1.5773e-03
3.0680e+03 -1.3771e-03
3.0690e+03 -2.5530e-03
3.0700e+03 -3.8459e-03
3.0710e+03 -4.5886e-03
3.0720e+03 -4.2660e-03
3.0730e+03 -4.7982e-03
3.0740e+03 -3.6170e-03
3.0750e+03 -3.9515e-03
3.0760e+03 -3.5562e-03
3.0770e+03 -3.3183e-03
3.0780e+03 -3.2798e-03
3.0790e+03 -3.8767e-03
3.0800e+03 -4.1011e-03
3.0810e+03 -2.4355e-03
3.0820e+03 -1.6701e-03
3.0830e+03 -1.3983e-03
3.0840e+03 -2.1243e-03
3.0850e+03 -2.5775e-03
3.0860e+03 -4.4672e-03
3.0870e+03 -4.9317e-03
3.0880e+03 -4.7450e-03
3.0890e+03 -4.4398e-03
3.0900e+03 -4.2934e-03
3.0910e+03 -3.5567e-03
3.0920e+03 -3.4433e-03
3.0930e+03 -4.9006e-03
3.0940e+03 -5.3144e-03
3.0950e+03 -2.3397e-03
3.0960e+03 -1.3309e-03
3.0970e+03 -3.8780e-04
3.0980e+03 -9.0244e-04
3.0990e+03 -4.7973e-04
3.1000e+03 -2.2499e-04
3.1010e+03 -1.3643e-03
3.1020e+03 -9.4679e-04
3.1030e+03 -7.1247e-04
3.1040e+03 -1.4130e-03
3.1050e+03 -5.1528e-04
3.1060e+03 -8.9746e-04
3.1070e+03 -1.0904e-03
3.1080e+03 -1.7957e-03
3.1090e+03 -9.8958e-04
3.1100e+03 -7.9636e-04
3.1110e+03 4.6443e-04
3.1120e+03 3.8203e-04
3.1130e+03 2.8541e-04
3.1140e+03 9.9432e-04
3.1150e+03 1.1021e-03
3.1160e+03 1.2301e-03
3.1170e+03 1.5462e-03
3.1180e+03 1.0827e-03
3.1190e+03 3.5946e-04
3.1200e+03 -5.3965e-04
3.1210e+03 3.0187e-04
3.1220e+03 2.9941e-04
3.1230e+03 1.2868e-03
3.1240e+03 1.4346e-03
3.1250e+03 2.6209e-03
3.1260e+03 1.6165e-03
3.1270e+03 2.2619e-03
3.1280e+03 3.2563e-03
3.1290e+03 4.0844e-03
3.1300e+03 3.6644e-03
3.1310e+03 3.2435e-03
3.1320e+03 2.7905e-03
3.1330e+03 2.9364e-03
3.1340e+03 3.3285e-03
3.1350e+03 3.0441e-03
3.1360e+03 1.9477e-03
3.1370e+03 8.7108e-04
3.1380e+03 1.1515e-03
3.1390e+03 1.4712e-03
3.1400e+03 1.7399e-04
3.1410e+03 -1.0184e-05
3.1420e+03 -6.4328e-05
3.1430e+03 8.9344e-04
3.1440e+03 -4.4632e-04
3.1450e+03 -1.2708e-03
3.1460e+03 -1.8512e-04
3.1470e+03 -7.9852e-04
3.1480e+03 -1.3243e-03
3.1490e+03 -2.6703e-03
3.1500e+03 -3.4036e-03
3.1510e+03 -2.7752e-03
3.1520e+03 -3.5872e-03
3.1530e+03 -2.4160e-03
3.1540e+03 -1.8926e-03
3.1550e+03 -9.1587e-04
3.1560e+03 -6.5432e-04
3.1570e+03 -2.6299e-04
3.1580e+03 1.3531e-04
3.1590e+03 -2.5219e-04
3.1600e+03 -1.0858e-03
3.1610e+03 -3.3251e-03
3.1620e+03 -4.3334e-03
3.1630e+03 -3.7855e-03
3.1640e+03 -3.6665e-03
3.1650e+03 -2.3755e-03
3.1660e+03 -1.6831e-03
3.1670e+03 -2.4654e-03
3.1680e+03 -3.2377e-03
3.1690e+03 -1.0160e-04
3.1700e+03 7.3839e-04
3.1710e+03 1.5753e-03
3.1720e+03 2.6738e-03
3.1730e+03 2.7833e-03
3.1740e+03 2.7269e-03
3.1750e+03 2.3116e-03
3.1760e+03 1.5044e-03
3.1770e+03 2.4532e-03
3.1780e+03 2.4148e-03
3.1790e+03 1.3750e-03
3.1800e+03 8.2603e-04
3.1810e+03 3.2869e-03
3.1820e+03 2.9364e-03
3.1830e+03 3.2191e-03
3.1840e+03 5.1505e-03
3.1850e+03 2.7539e-03
3.1860e+03 1.1156e-03
3.1870e+03 -1.4184e-04
3.1880e+03 -1.0353e-03
3.1890e+03 -1.5031e-03
3.1900e+03 -7.6023e-04
3.1910e+03 -7.0130e-04
3.1920e+03 -7.5079e-05
3.1930e+03 9.6787e-04
3.1940e+03 9.0336e-04
3.1950e+03 -8.8462e-04
3.1960e+03 -2.1254e-03
3.1970e+03 -4.3769e-03
3.1980e+03 -3.7551e-03
3.1990e+03 -4.0832e-03
3.2000e+03 -2.7813e-03
3.2010e+03 -1.9648e-03
3.2020e+03 -1.2723e-03
3.2030e+03 -2.7936e-03
3.2040e+03 -4.2352e-03
3.2050e+03 -4.3978e-03
3.2060e+03 -4.6814e-03
3.2070e+03 -5.0421e-03
3.2080e+03 -3.6973e-03
3.2090e+03 -2.9447e-03
3.2100e+03 -3.1173e-03
3.2110e+03 -4.1028e-03
3.2120e+03 -3.5888e-03
3.2130e+03 -3.5740e-03
3.2140e+03 -3.6496e-03
3.2150e+03 -1.7523e-03
3.2160e+03 -1.9156e-03
3.2170e+03 -2.7141e-03
3.2180e+03 -3.4498e-03
3.2190e+03 -3.3972e-03
3.2200e+03 -3.9863e-03
3.2210e+03 -3.8247e-03
3.2220e+03 -4.1793e-03
3.2230e+03 -2.3723e-03
3.2240e+03 -3.5481e-03
3.2250e+03 -2.1130e-03
3.2260e+03 -4.4997e-04
3.2270e+03 -2.3511e-04
3.2280e+03 1.2627e-04
3.2290e+03 -9.9688e-04
3.2300e+03 -4.0536e-04
3.2310e+03 -6.3258e-04
3.2320e+03 -1.8117e-03
3.2330e+03 -1.3145e-03
3.2340e+03 -1.7422e-03
3.2350e+03 -2.3807e-03
3.2360e+03 -2.7281e-03
3.2370e+03 -1.9147e-03
3.2380e+03 -4.5969e-04
3.2390e+03 -4.1215e-04
3.2400e+03 -1.8064e-03
3.2410e+03 -1.4006e-03
3.2420e+03 -2.3144e-03
3.2430e+03 -2.4929e-03
3.2440e+03 -2.1688e-03
3.2450e+03 -3.2712e-03
3.2460e+03 -2.5378e-03
3.2470e+03 -2.6765e-03
3.2480e+03 -3.2313e-03
3.2490e+03 -4.1531e-03
3.2500e+03 -4.1385e-03
3.2510e+03 -2.6494e-03
3.2520e+03 -2.8760e-03
3.2530e+03 -2.8549e-03
3.2540e+03 -1.0537e-03
3.2550e+03 -1.0921e-03
3.2560e+03 -1.3634e-03
3.2570e+03 -9.4185e-04
3.2580e+03 5.6542e-04
3.2590e+03 4.4672e-04
3.2600e+03 3.2920e-03
3.2610e+03 3.8976e-03
3.2620e+03 3.2737e-03
3.2630e+03 2.1971e-03
3.2640e+03 4.8515e-04
3.2650e+03 6.5946e-04
3.2660e+03 1.5873e-03
3.2670e+03 9.6190e-04
3.2680e+03 1.0702e-03
3.2690e+03 1.8004e-03
3.2700e+03 3.6223e-04
3.2710e+03 -8.0480e-04
3.2720e+03 -1.6709e-03
3.2730e+03 -1.5927e-03
3.2740e+03 -1.4560e-03
3.2750e+03 -2.3617e-03
3.2760e+03 -2.8104e-03
3.2770e+03 -2.9438e-03
3.2780e+03 -4.2020e-03
3.2790e+03 -3.5157e-03
3.2800e+03 -2.0904e-03
3.2810e+03 -1.4389e-03
3.2820e+03 -3.9811e-03
3.2830e+03 -5.0619e-03
3.2840e+03 -5.1044e-03
3.2850e+03 -3.5117e-03
3.2860e+03 -2.7660e-03
3.2870e+03 -8.5448e-04
3.2880e+03 -1.5126e-03
3.2890e+03 -2.3084e-03
3.2900e+03 -3.9791e-03
3.2910e+03 -5.5755e-03
3.2920e+03 -6.2529e-03
3.2930e+03 -6.2673e-03
3.2940e+03 -6.0008e-03
3.2950e+03 -4.9893e-03
3.2960e+03 -3.9443e-03
3.2970e+03 -4.3270e-03
3.2980e+03 -3.3673e-03
3.2990e+03 -2.6295e-03
3.3000e+03 -3.1474e-03
3.3010e+03 -3.3389e-03
3.3020e+03 -3.6590e-03
3.3030e+03 -1.8376e-03
3.3040e+03 -3.7233e-03
3.3050e+03 -4.2861e-03
3.3060e+03 -4.1588e-03
3.3070e+03 -3.5234e-03
3.3080e+03 -2.8674e-03
3.3090e+03 -5.0564e-03
3.3100e+03 -6.2665e-03
3.3110e+03 -5.2830e-03
3.3120e+03 -3.5071e-03
3.3130e+03 -2.2976e-03
3.3140e+03 -5.8194e-04
3.3150e+03 -5.2820e-04
3.3160e+03 -5.3248e-04
3.3170e+03 -1.4851e-03
3.3180e+03 -1.8109e-03
3.3190e+03 -3.0264e-03
3.3200e+03 -2.6804e-03
3.3210e+03 -3.3589e-03
3.3220e+03 -3.7500e-03
3.3230e+03 -2.4883e-03
3.3240e+03 -2.7908e-03
3.3250e+03 -3.9385e-03
3.3260e+03 -3.7143e-03
3.3270e+03 -3.6163e-03
3.3280e+03 -2.5337e-03
3.3290e+03 -2.0185e-03
3.3300e+03 -8.1245e-04
3.3310e+03 -7.8883e-04
3.3320e+03 -6.5586e-04
3.3330e+03 7.0431e-04
3.3340e+03 2.1597e-03
3.3350e+03 2.7062e-03
3.3360e+03 2.7271e-03
3.3370e+03 1.2857e-03
3.3380e+03 -1.6667e-04
3.3390e+03 -2.2016e-03
3.3400e+03 -6.1754e-04
3.3410e+03 -1.7889e-03
3.3420e+03 -2.8612e-03
3.3430e+03 -3.1208e-03
3.3440e+03 -4.1387e-03
3.3450e+03 -4.3082e-03
3.3460e+03 -5.4272e-03
3.3470e+03 -5.0324e-03
3.3480e+03 -3.9973e-03
3.3490e+03 -2.7521e-03
3.3500e+03 -1.4584e-03
3.3510e+03 -1.5075e-03
3.3520e+03 -1.5074e-03
3.3530e+03 -9.2550e-04
3.3540e+03 -1.3566e-03
3.3550e+03 -9.2381e-04
3.3560e+03 4.7364e-04
3.3570e+03 1.7800e-03
3.3580e+03 1.5302e-03
3.3590e+03 2.5057e-03
3.3600e+03 1.6866e-03
3.3610e+03 2.5703e-03
3.3620e+03 3.6736e-03
3.3630e+03 3.4642e-03
3.3640e+03 3.3698e-03
3.3650e+03 4.0590e-03
3.3660e+03 1.6169e-03
3.3670e+03 -9.7175e-04
3.3680e+03 -2.0886e-03
3.3690e+03 -2.1109e-03
3.3700e+03 -1.6330e-03
3.3710e+03 -1.8723e-03
3.3720e+03 -2.5308e-03
3.3730e+03 -4.2850e-03
3.3740e+03 -4.0849e-03
3.3750e+03 -4.6437e-03
3.3760e+03 -3.1168e-03
3.3770e+03 -1.0871e-03
3.3780e+03 -1.5016e-03
3.3790e+03 -4.6843e-04
3.3800e+03 3.0999e-04
3.3810e+03 2.5589e-03
3.3820e+03 2.8042e-03
3.3830e+03 1.8884e-03
3.3840e+03 1.4437e-03
3.3850e+03 1.1121e-05
3.3860e+03 -1.2450e-03
3.3870e+03 -1.6159e-03
3.3880e+03 -1.9540e-03
3.3890e+03 -1.6741e-03
3.3900e+03 -2.1286e-03
3.3910e+03 -2.5931e-03
3.3920e+03 -2.8611e-03
3.3930e+03 -3.8457e-03
3.3940e+03 -4.4838e-03
3.3950e+03 -4.8581e-03
3.3960e+03 -5.5944e-03
3.3970e+03 -4.5440e-03
3.3980e+03 -4.2327e-03
3.3990e+03 -2.9604e-03
3.4000e+03 -2.6866e-03
3.4010e+03 -3.7249e-03
3.4020e+03 -4.1252e-03
3.4030e+03 -4.2392e-03
3.4040e+03 -4.6289e-03
3.4050e+03 -5.1000e-03
3.4060e+03 -4.2882e-03
3.4070e+03 -3.7814e-03
3.4080e+03 -3.5680e-03
3.4090e+03 -2.0631e-03
3.4100e+03 -9.3918e-04
3.4110e+03 -1.2094e-03
3.4120e+03 -9.7609e-04
3.4130e+03 -1.1880e-03
3.4140e+03 -1.8722e-03
3.4150e+03 -2.3058e-03
3.4160e+03 -2.8235e-03
3.4170e+03 -2.0456e-03
3.4180e+03 -2.4124e-03
3.4190e+03 -3.7909e-03
3.4200e+03 -4.1316e-03
3.4210e+03 -5.2008e-03
3.4220e+03 -5.3233e-03
3.4230e+03 -5.0133e-03
3.4240e+03 -6.3848e-03
3.4250e+03 -6.5559e-03
3.4260e+03 -5.1583e-03
3.4270e+03 -3.4698e-03
3.4280e+03 -1.9367e-03
3.4290e+03 -1.3192e-04
3.4300e+03 2.7841e-04
3.4310e+03 2.2707e-03
3.4320e+03 1.7260e-03
3.4330e+03 2.9771e-03
3.4340e+03 3.3729e-03
3.4350e+03 2.3933e-03
3.4360e+03 1.2279e-03
3.4370e+03 -1.7960e-03
3.4380e+03 -2.6502e-03
3.4390e+03 -1.8760e-03
3.4400e+03 -4.5681e-04
3.4410e+03 -6.0098e-04
3.4420e+03 -1.7787e-03
3.4430e+03 -4.5329e-04
3.4440e+03 -2.5588e-04
3.4450e+03 3.9121e-04
3.4460e+03 1.0162e-03
3.4470e+03 1.5543e-03
3.4480e+03 6.8988e-04
3.4490e+03 2.3920e-04
3.4500e+03 3.2323e-04
3.4510e+03 -5.7398e-04
3.4520e+03 8.4004e-04
3.4530e+03 -2.3738e-04
3.4540e+03 -1.1890e-03
3.4550e+03 -1.4445e-03
3.4560e+03 -3.4630e-03
3.4570e+03 -4.2713e-03
3.4580e+03 -5.5081e-03
3.4590e+03 -5.0989e-03
3.4600e+03 -5.2762e-03
3.4610e+03 -4.3776e-03
3.4620e+03 -4.1112e-03
3.4630e+03 -5.4905e-03
3.4640e+03 -5.6059e-03
3.4650e+03 -3.6289e-03
3.4660e+03 -1.9674e-03
3.4670e+03 -1.6714e-03
3.4680e+03 -4.7014e-05
3.4690e+03 1.0451e-03
3.4700e+03 1.9234e-03
3.4710e+03 1.5311e-03
3.4720e+03 9.2544e-04
3.4730e+03 -3.8624e-04
3.4740e+03 -2.2277e-03
3.4750e+03 -2.4769e-03
3.4760e+03 -1.5852e-03
3.4770e+03 -1.0191e-03
3.4780e+03 -6.7595e-04
3.4790e+03 -1.4261e-04
3.4800e+03 6.2883e-04
3.4810e+03 1.2441e-03
3.4820e+03 1.4908e-03
3.4830e+03 3.4234e-04
3.4840e+03 -1.6529e-04
3.4850e+03 -4.8607e-04
3.4860e+03 3.6290e-05
3.4870e+03 9.7256e-04
3.4880e+03 1.2475e-03
3.4890e+03 -3.4040e-04
3.4900e+03 -3.1104e-04
3.4910e+03 -1.2101e-03
3.4920e+03 -2.0921e-03
3.4930e+03 -3.9583e-03
3.4940e+03 -3.1307e-03
3.4950e+03 -3.0237e-03
3.4960e+03 -2.1390e-03
3.4970e+03 -2.2032e-03
3.4980e+03 -2.0822e-03
3.4990e+03 -2.5027e-03
3.5000e+03 -2.0789e-03
3.5010e+03 -1.5808e-03
3.5020e+03 -1.9136e-05
3.5030e+03 5.8355e-04
3.5040e+03 -2.0599e-04
3.5050e+03 2.5341e-04
3.5060e+03 1.2237e-03
3.5070e+03 2.7115e-03
3.5080e+03 2.8237e-03
3.5090e+03 1.2166e-03
3.5100e+03 1.4068e-03
3.5110e+03 1.9195e-04
3.5120e+03 7.3859e-05
3.5130e+03 -7.1896e-04
3.5140e+03 -1.8543e-03
3.5150e+03 -1.8024e-03
3.5160e+03 3.3585e-04
3.5170e+03 1.7572e-03
3.5180e+03 2.5101e-03
3.5190e+03 1.2156e-03
3.5200e+03 2.5229e-04
3.5210e+03 2.9014e-04
3.5220e+03 1.3272e-03
3.5230e+03 2.0658e-03
3.5240e+03 2.6983e-03
3.5250e+03 1.4221e-03
3.5260e+03 2.1509e-03
3.5270e+03 1.9502e-03
3.5280e+03 1.6879e-03
3.5290e+03 1.2767e-03
3.5300e+03 -3.2880e-04
3.5310e+03 -2.5230e-03
3.5320e+03 -2.7632e-03
3.5330e+03 -1.6382e-03
3.5340e+03 -9.9410e-04
3.5350e+03 1.6926e-03
3.5360e+03 1.3958e-03
3.5370e+03 2.3158e-03
3.5380e+03 2.4997e-03
3.5390e+03 2.2452e-03
3.5400e+03 8.9587e-04
3.5410e+03 -2.8848e-04
3.5420e+03 4.4687e-04
3.5430e+03 -2.2598e-04
3.5440e+03 -4.6697e-04
3.5450e+03 -1.4635e-03
3.5460e+03 -9.0234e-04
3.5470e+03 -2.2737e-03
3.5480e+03 -3.0426e-03
3.5490e+03 -4.2136e-03
3.5500e+03 -4.7476e-03
3.5510e+03 -4.1622e-03
3.5520e+03 -3.5111e-03
3.5530e+03 -2.1997e-03
3.5540e+03 -2.0174e-03
3.5550e+03 -2.2906e-03
3.5560e+03 -2.2770e-03
3.5570e+03 -2.6964e-03
3.5580e+03 -3.4314e-03
3.5590e+03 -3.6269e-03
3.5600e+03 -2.1596e-03
3.5610e+03 -1.7165e-03
3.5620e+03 -5.1058e-04
3.5630e+03 4.9653e-04
3.5640e+03 1.0320e-04
3.5650e+03 -4.4176e-04
3.5660e+03 -8.2897e-05
3.5670e+03 -7.3002e-04
3.5680e+03 -9.9502e-04
3.5690e+03 -7.1472e-04
3.5700e+03 -5.1939e-04
3.5710e+03 2.0641e-04
3.5720e+03 1.1291e-03
3.5730e+03 -5.5508e-04
3.5740e+03 -2.3178e-03
3.5750e+03 -2.7525e-03
3.5760e+03 -1.9442e-03
3.5770e+03 -2.0210e-03
3.5780e+03 -2.0877e-03
3.5790e+03 -2.8965e-03
3.5800e+03 -2.0165e-03
3.5810e+03 -2.4284e-03
3.5820e+03 -1.9504e-03
3.5830e+03 -1.9812e-03
3.5840e+03 -1.5345e-03
3.5850e+03 -2.3853e-03
3.5860e+03 -2.0742e-03
3.5870e+03 -1.1455e-03
3.5880e+03 -8.2844e-05
3.5890e+03 2.8728e-04
3.5900e+03 -6.1749e-04
3.5910e+03 -6.7433e-04
3.5920e+03 -1.8969e-03
3.5930e+03 -3.4019e-03
3.5940e+03 -3.7454e-03
3.5950e+03 -3.7622e-03
3.5960e+03 -4.1237e-03
3.5970e+03 -4.0481e-03
3.5980e+03 -3.0901e-03
3.5990e+03 -2.5537e-03
3.6000e+03 -4.9856e-04
3.6010e+03 9.1561e-04
3.6020e+03 1.9124e-03
3.6030e+03 -5.6322e-04
3.6040e+03 -2.2913e-03
3.6050e+03 -1.8294e-03
3.6060e+03 -8.2489e-04
3.6070e+03 -2.9155e-05
3.6080e+03 -4.2755e-04
3.6090e+03 -1.9210e-03
3.6100e+03 -1.4570e-03
3.6110e+03 -6.5806e-04
3.6120e+03 -8.5075e-04
3.6130e+03 -1.3577e-04
3.6140e+03 1.1171e-03
3.6150e+03 1.5330e-03
3.6160e+03 2.2892e-03
3.6170e+03 2.6745e-03
3.6180e+03 1.5354e-03
3.6190e+03 1.5934e-03
3.6200e+03 1.9281e-04
3.6210e+03 5.7175e-04
3.6220e+03 1.1343e-03
3.6230e+03 -1.4515e-04
3.6240e+03 -2.5051e-04
3.6250e+03 9.3180e-04
3.6260e+03 2.7592e-03
3.6270e+03 1.4126e-03
3.6280e+03 4.9688e-04
3.6290e+03 -9.6697e-04
3.6300e+03 -1.0314e-03
3.6310e+03 3.4911e-04
3.6320e+03 2.4491e-04
3.6330e+03 1.7880e-04
3.6340e+03 -1.8087e-03
3.6350e+03 -2.9607e-03
3.6360e+03 -4.3654e-03
3.6370e+03 -3.4847e-03
3.6380e+03 -3.6247e-03
3.6390e+03 -3.1319e-03
3.6400e+03 -3.1388e-03
3.6410e+03 -2.7568e-03
3.6420e+03 -2.0133e-03
3.6430e+03 -2.2516e-03
3.6440e+03 -1.8543e-03
3.6450e+03 -1.0832e-03
3.6460e+03 -1.6264e-03
3.6470e+03 -3.7649e-03
3.6480e+03 -5.2476e-03
3.6490e+03 -4.0657e-03
3.6500e+03 -1.7797e-03
3.6510e+03 2.7960e-05
3.6520e+03 7.6640e-04
3.6530e+03 3.8852e-04
3.6540e+03 -1.1044e-03
3.6550e+03 -2.5271e-03
3.6560e+03 -4.0233e-03
3.6570e+03 -5.1483e-03
3.6580e+03 -4.9766e-03
3.6590e+03 -4.4107e-03
3.6600e+03 -4.9555e-03
3.6610e+03 -2.7676e-03
3.6620e+03 -2.3575e-03
3.6630e+03 -1.9542e-03
3.6640e+03 -2.5323e-03
3.6650e+03 -3.3476e-03
3.6660e+03 -3.8349e-03
3.6670e+03 -4.1918e-03
3.6680e+03 -2.1324e-03
3.6690e+03 8.8746e-04
3.6700e+03 1.7362e-03
3.6710e+03 2.5780e-03
3.6720e+03 3.0992e-03
3.6730e+03 2.7589e-03
3.6740e+03 4.3529e-04
3.6750e+03 -1.5810e-03
3.6760e+03 -4.5749e-04
3.6770e+03 8.1778e-04
3.6780e+03 1.5166e-03
3.6790e+03 2.6961e-03
3.6800e+03 3.5361e-03
3.6810e+03 2.2998e-03
3.6820e+03 -4.4868e-04
3.6830e+03 -2.2303e-03
3.6840e+03 -3.1343e-03
3.6850e+03 -2.5626e-03
3.6860e+03 -1.8115e-03
3.6870e+03 -1.0437e-03
3.6880e+03 2.8084e-04
3.6890e+03 4.1100e-04
3.6900e+03 1.1147e-03
3.6910e+03 1.6071e-03
3.6920e+03 2.9227e-03
3.6930e+03 2.8198e-03
3.6940e+03 1.9760e-03
3.6950e+03 3.4334e-04
3.6960e+03 4.6384e-04
3.6970e+03 1.2637e-03
3.6980e+03 -7.6108e-05
3.6990e+03 -1.8528e-04
3.7000e+03 -1.6575e-03
3.7010e+03 -2.9972e-03
3.7020e+03 -5.5380e-03
3.7030e+03 -5.4793e-03
3.7040e+03 -5.9602e-03
3.7050e+03 -6.6580e-03
3.7060e+03 -6.9535e-03
3.7070e+03 -6.2393e-03
3.7080e+03 -5.3025e-03
3.7090e+03 -4.5509e-03
3.7100e+03 -5.1393e-03
3.7110e+03 -4.6289e-03
3.7120e+03 -4.4552e-03
3.7130e+03 -5.4195e-03
3.7140e+03 -5.5041e-03
3.7150e+03 -3.8672e-03
3.7160e+03 -4.5632e-03
3.7170e+03 -4.5887e-03
3.7180e+03 -3.5408e-03
3.7190e+03 -2.7445e-03
3.7200e+03 -1.7579e-03
3.7210e+03 -1.9588e-03
3.7220e+03 -1.1626e-03
3.7230e+03 -2.3100e-03
3.7240e+03 -2.3831e-03
3.7250e+03 -2.6600e-03
3.7260e+03 -3.3373e-03
3.7270e+03 -3.0289e-03
3.7280e+03 -3.8824e-03
3.7290e+03 -2.3329e-03
3.7300e+03 -2.6323e-03
3.7310e+03 -4.8321e-03
3.7320e+03 -5.7025e-03
3.7330e+03 -5.3444e-03
3.7340e+03 -4.6014e-03
3.7350e+03 -4.6196e-03
3.7360e+03 -4.0888e-03
3.7370e+03 -3.6085e-03
3.7380e+03 -2.8334e-03
3.7390e+03 -2.5584e-03
3.7400e+03 -2.1004e-03
3.7410e+03 -1.8258e-03
3.7420e+03 -3.0898e-05
3.7430e+03 1.8090e-03
3.7440e+03 1.2919e-03
3.7450e+03 -1.2258e-05
3.7460e+03 -9.1123e-04
3.7470e+03 -9.9829e-04
3.7480e+03 -1.2423e-03
3.7490e+03 -2.0932e-03
3.7500e+03 -1.5672e-03
3.7510e+03 -2.4716e-03
3.7520e+03 -3.9007e-03
3.7530e+03 -3.2601e-03
3.7540e+03 -2.9711e-03
3.7550e+03 -3.9239e-03
3.7560e+03 -3.8946e-03
3.7570e+03 -3.4775e-03
3.7580e+03 -3.1549e-03
3.7590e+03 -1.9034e-03
3.7600e+03 -3.2621e-03
3.7610e+03 -3.3168e-03
3.7620e+03 -4.1943e-03
3.7630e+03 -3.8295e-03
3.7640e+03 -4.0939e-03
3.7650e+03 -5.0187e-03
3.7660e+03 -3.0864e-03
3.7670e+03 -1.9101e-03
3.7680e+03 -1.2431e-03
3.7690e+03 -2.6152e-04
3.7700e+03 6.9261e-04
3.7710e+03 3.0402e-04
3.7720e+03 1.1390e-03
3.7730e+03 3.0343e-04
3.7740e+03 -1.6122e-03
3.7750e+03 -1.8879e-03
3.7760e+03 -2.9277e-03
3.7770e+03 -3.9525e-03
3.7780e+03 -5.4709e-03
3.7790e+03 -6.3437e-03
3.7800e+03 -5.6903e-03
3.7810e+03 -5.6059e-03
3.7820e+03 -4.9814e-03
3.7830e+03 -3.8302e-03
3.7840e+03 -3.8251e-03
3.7850e+03 -4.1848e-03
3.7860e+03 -3.7737e-03
3.7870e+03 -3.3977e-03
3.7880e+03 -2.7878e-03
3.7890e+03 -2.7847e-03
3.7900e+03 -3.1336e-03
3.7910e+03 -3.6276e-03
3.7920e+03 -5.0192e-03
3.7930e+03 -4.9786e-03
3.7940e+03 -4.5948e-03
3.7950e+03 -5.6222e-03
3.7960e+03 -4.7009e-03
3.7970e+03 -4.7893e-03
3.7980e+03 -4.6842e-03
3.7990e+03 -5.2118e-03
3.8000e+03 -4.7399e-03
3.8010e+03 -3.8077e-03
3.8020e+03 -4.7726e-03
3.8030e+03 -4.3104e-03
3.8040e+03 -4.7659e-03
3.8050e+03 -5.0810e-03
3.8060e+03 -3.9814e-03
3.8070e+03 -5.1732e-03
3.8080e+03 -5.8599e-03
3.8090e+03 -6.0328e-03
3.8100e+03 -4.9107e-03
3.8110e+03 -4.3781e-03
3.8120e+03 -5.6991e-03
3.8130e+03 -5.8303e-03
3.8140e+03 -5.0639e-03
3.8150e+03 -5.3938e-03
3.8160e+03 -4.9078e-03
3.8170e+03 -3.7577e-03
3.8180e+03 -3.7882e-03
3.8190e+03 -4.2011e-03
3.8200e+03 -5.1491e-03
3.8210e+03 -4.3470e-03
3.8220e+03 -4.2255e-03
3.8230e+03 -3.8683e-03
3.8240e+03 -3.9632e-03
3.8250e+03 -3.6463e-03
3.8260e+03 -3.4020e-03
3.8270e+03 -3.6096e-03
3.8280e+03 -4.2533e-03
3.8290e+03 -5.0081e-03
3.8300e+03 -3.5383e-03
3.8310e+03 -3.7491e-03
3.8320e+03 -1.6225e-03
3.8330e+03 3.6477e-04
3.8340e+03 -6.8765e-04
3.8350e+03 -1.9344e-03
3.8360e+03 -3.1003e-03
3.8370e+03 -3.9466e-03
3.8380e+03 -3.0366e-03
3.8390e+03 -2.1164e-03
3.8400e+03 -6.0999e-04
3.8410e+03 -3.2823e-04
3.8420e+03 -5.6733e-04
3.8430e+03 -1.3669e-04
3.8440e+03 -1.1868e-03
3.8450e+03 -1.8754e-03
3.8460e+03 -1.1346e-03
3.8470e+03 -3.4032e-04
3.8480e+03 1.0708e-03
3.8490e+03 1.1789e-03
3.8500e+03 -1.7022e-03
3.8510e+03 -2.9857e-03
3.8520e+03 -2.5446e-03
3.8530e+03 -2.4472e-03
3.8540e+03 -2.5993e-03
3.8550e+03 -2.0633e-03
3.8560e+03 -2.1185e-03
3.8570e+03 -3.5769e-03
3.8580e+03 -3.0464e-03
3.8590e+03 -2.5004e-03
3.8600e+03 -1.1114e-04
3.8610e+03 -5.9670e-04
3.8620e+03 -1.6054e-03
3.8630e+03 -1.2943e-03
3.8640e+03 -1.8104e-03
3.8650e+03 -1.9664e-03
3.8660e+03 -3.4585e-03
3.8670e+03 -2.6932e-03
3.8680e+03 -5.5494e-04
3.8690e+03 -1.1617e-03
3.8700e+03 -1.5247e-03
3.8710e+03 -1.5706e-03
3.8720e+03 -1.2347e-03
3.8730e+03 -3.8860e-03
3.8740e+03 -5.5019e-03
3.8750e+03 -6.3644e-03
3.8760e+03 -7.0375e-03
3.8770e+03 -8.6841e-03
3.8780e+03 -8.0730e-03
3.8790e+03 -8.2429e-03
3.8800e+03 -7.6534e-03
3.8810e+03 -6.8198e-03
3.8820e+03 -6.2967e-03
3.8830e+03 -5.0632e-03
3.8840e+03 -5.4515e-03
3.8850e+03 -5.8931e-03
3.8860e+03 -6.7833e-03
3.8870e+03 -5.8549e-03
3.8880e+03 -4.7378e-03
3.8890e+03 -3.4072e-03
3.8900e+03 -3.6652e-03
3.8910e+03 -3.7074e-03
3.8920e+03 -3.9934e-03
3.8930e+03 -4.7434e-03
3.8940e+03 -3.8205e-03
3.8950e+03 -2.7442e-03
3.8960e+03 -1.8888e-03
3.8970e+03 -3.0350e-03
3.8980e+03 -1.9023e-03
3.8990e+03 3.9358e-04
3.9000e+03 1.4385e-04
3.9010e+03 2.1353e-04
3.9020e+03 -6.2610e-04
3.9030e+03 -8.7381e-04
3.9040e+03 -2.1686e-03
3.9050e+03 -2.5524e-03
3.9060e+03 -1.2787e-03
3.9070e+03 -1.1641e-03
3.9080e+03 -1.6176e-03
3.9090e+03 -9.1070e-04
3.9100e+03 -2.2544e-03
3.9110e+03 -3.5741e-03
3.9120e+03 -3.3000e-03
3.9130e+03 -2.4773e-03
3.9140e+03 -3.5674e-03
3.9150e+03 -4.0086e-03
3.9160e+03 -4.1945e-03
3.9170e+03 -5.0270e-03
3.9180e+03 -3.6817e-03
3.9190e+03 -2.3766e-03
3.9200e+03 -1.0791e-03
3.9210e+03 -1.4452e-03
3.9220e+03 -1.6782e-03
3.9230e+03 -1.6537e-03
3.9240e+03 -2.5112e-03
3.9250e+03 -3.4367e-03
3.9260e+03 -3.1004e-03
3.9270e+03 -2.7041e-03
3.9280e+03 -3.4884e-03
3.9290e+03 -3.2508e-03
3.9300e+03 -4.6731e-03
3.9310e+03 -5.3254e-03
3.9320e+03 -4.9216e-03
3.9330e+03 -4.5756e-03
3.9340e+03 -4.7022e-03
3.9350e+03 -5.3769e-03
3.9360e+03 -5.2147e-03
3.9370e+03 -4.7049e-03
3.9380e+03 -4.1967e-03
3.9390e+03 -5.8211e-03
3.9400e+03 -5.9151e-03
3.9410e+03 -4.1668e-03
3.9420e+03 -2.8724e-03
3.9430e+03 -3.0880e-03
3.9440e+03 -3.6188e-03
3.9450e+03 -3.9012e-03
3.9460e+03 -4.7154e-03
3.9470e+03 -4.8699e-03
3.9480e+03 -3.3358e-03
3.9490e+03 -1.8336e-03
3.9500e+03 -2.3755e-03
3.9510e+03 -3.2157e-03
3.9520e+03 -3.4043e-03
3.9530e+03 -4.1466e-03
3.9540e+03 -3.7080e-03
3.9550e+03 -4.5096e-03
3.9560e+03 -4.4244e-03
3.9570e+03 -3.5594e-03
3.9580e+03 -4.1586e-03
3.9590e+03 -5.1672e-03
3.9600e+03 -4.6790e-03
3.9610e+03 -6.5331e-03
3.9620e+03 -7.4914e-03
3.9630e+03 -9.2351e-03
3.9640e+03 -9.8127e-03
3.9650e+03 -9.6520e-03
3.9660e+03 -8.6345e-03
3.9670e+03 -7.4698e-03
3.9680e+03 -6.2295e-03
3.9690e+03 -6.3541e-03
3.9700e+03 -7.7440e-03
3.9710e+03 -7.8697e-03
3.9720e+03 -5.3363e-03
3.9730e+03 -4.3055e-03
3.9740e+03 -5.6942e-03
3.9750e+03 -6.0541e-03
3.9760e+03 -5.2864e-03
3.9770e+03 -5.4784e-03
3.9780e+03 -5.8185e-03
3.9790e+03 -4.8467e-03
3.9800e+03 -4.7437e-03
3.9810e+03 -4.4180e-03
3.9820e+03 -4.6300e-03
3.9830e+03 -4.7361e-03
3.9840e+03 -4.2030e-03
3.9850e+03 -4.9592e-03
3.9860e+03 -4.9826e-03
3.9870e+03 -5.2955e-03
3.9880e+03 -4.7961e-03
3.9890e+03 -4.8037e-03
3.9900e+03 -3.1495e-03
3.9910e+03 -3.2336e-03
3.9920e+03 -3.4107e-03
3.9930e+03 -4.5793e-03
3.9940e+03 -3.9328e-03
3.9950e+03 -4.5273e-03
3.9960e+03 -3.3334e-03
3.9970e+03 -2.7614e-03
3.9980e+03 -3.0028e-03
3.9990e+03 -3.5072e-03
4.0000e+03 -3.7571e-03
4.0010e+03 -1.7942e-03
4.0020e+03 -1.2551e-03
4.0030e+03 -5.4614e-04
4.0040e+03 6.8086e-04
4.0050e+03 3.9072e-04
4.0060e+03 -4.2093e-04
4.0070e+03 2.3019e-05
4.0080e+03 1.8491e-03
4.0090e+03 5.0321e-04
4.0100e+03 -2.4359e-03
4.0110e+03 -3.9902e-03
4.0120e+03 -3.8421e-03
4.0130e+03 -4.5574e-03
4.0140e+03 -3.7541e-03
4.0150e+03 -2.6677e-03
4.0160e+03 -2.2341e-03
4.0170e+03 -1.1211e-03
4.0180e+03 -7.1387e-04
4.0190e+03 -1.6811e-04
4.0200e+03 -2.4026e-03
4.0210e+03 -2.5950e-03
4.0220e+03 -1.7246e-03
4.0230e+03 -1.1385e-03
4.0240e+03 -1.8919e-03
4.0250e+03 -3.2629e-03
4.0260e+03 -3.2929e-03
4.0270e+03 -4.8592e-03
4.0280e+03 -4.8714e-03
4.0290e+03 -6.0059e-03
4.0300e+03 -5.8211e-03
4.0310e+03 -4.8470e-03
4.0320e+03 -2.7743e-03
4.0330e+03 -2.2159e-03
4.0340e+03 -3.0147e-03
4.0350e+03 -3.7830e-03
4.0360e+03 -3.5878e-03
4.0370e+03 -2.7591e-03
4.0380e+03 -2.4927e-03
4.0390e+03 -1.8559e-03
4.0400e+03 -1.5028e-03
4.0410e+03 1.6548e-04
4.0420e+03 9.0133e-04
4.0430e+03 -5.2391e-04
4.0440e+03 -1.0838e-03
4.0450e+03 -2.6750e-03
4.0460e+03 -3.6360e-03
4.0470e+03 -4.5762e-03
4.0480e+03 -6.2151e-03
4.0490e+03 -5.8948e-03
4.0500e+03 -2.6303e-03
4.0510e+03 -1.3335e-03
4.0520e+03 -2.2860e-04
4.0530e+03 1.5082e-04
4.0540e+03 8.7161e-05
4.0550e+03 7.3119e-04
4.0560e+03 2.4070e-03
4.0570e+03 1.2461e-03
4.0580e+03 4.1588e-04
4.0590e+03 1.2623e-04
4.0600e+03 -2.4506e-04
4.0610e+03 6.4414e-04
4.0620e+03 3.6819e-04
4.0630e+03 -1.6591e-04
4.0640e+03 -7.1495e-04
4.0650e+03 -1.9944e-03
4.0660e+03 -1.3648e-03
4.0670e+03 -1.0644e-03
4.0680e+03 -1.2189e-03
4.0690e+03 -2.5182e-03
4.0700e+03 -2.1584e-03
4.0710e+03 -1.3974e-03
4.0720e+03 -1.9557e-03
4.0730e+03 -3.9785e-03
4.0740e+03 -4.3424e-03
4.0750e+03 -4.4230e-03
4.0760e+03 -4.4898e-03
4.0770e+03 -4.2409e-03
4.0780e+03 -4.5195e-03
4.0790e+03 -2.2608e-03
4.0800e+03 -1.1053e-03
4.0810e+03 -7.9467e-04
4.0820e+03 9.2203e-04
4.0830e+03 1.4383e-03
4.0840e+03 1.2548e-03
4.0850e+03 1.3310e-03
4.0860e+03 2.3225e-03
4.0870e+03 2.8124e-03
4.0880e+03 2.0252e-03
4.0890e+03 1.8184e-03
4.0900e+03 2.0829e-03
4.0910e+03 1.7949e-03
4.0920e+03 1.5824e-03
4.0930e+03 1.6389e-03
4.0940e+03 1.0682e-03
4.0950e+03 8.9283e-04
4.0960e+03 -8.4919e-04
4.0970e+03 -1.0987e-03
4.0980e+03 -2.2428e-04
4.0990e+03 -7.5186e-04
4.1000e+03 -1.2767e-03
4.1010e+03 -1.1419e-03
4.1020e+03 -7.1046e-04
4.1030e+03 -1.7314e-03
4.1040e+03 -2.9576e-03
4.1050e+03 -4.0747e-03
4.1060e+03 -3.4949e-03
4.1070e+03 -4.0790e-03
4.1080e+03 -3.6589e-03
4.1090e+03 -3.0713e-03
4.1100e+03 -2.4924e-03
4.1110e+03 -1.1024e-03
4.1120e+03 5.7520e-04
4.1130e+03 7.9514e-04
4.1140e+03 -1.2213e-04
4.1150e+03 1.2835e-04
4.1160e+03 -3.2280e-04
4.1170e+03 1.4513e-04
4.1180e+03 4.1790e-04
4.1190e+03 -1.6052e-04
4.1200e+03 -8.3301e-04
4.1210e+03 -1.6983e-03
4.1220e+03 -2.3760e-03
4.1230e+03 -9.5253e-04
4.1240e+03 -1.9160e-03
4.1250e+03 -2.6704e-03
4.1260e+03 -3.8795e-03
4.1270e+03 -3.5407e-03
4.1280e+03 -3.9091e-03
4.1290e+03 -3.2021e-03
4.1300e+03 -3.3319e-03
4.1310e+03 -4.1324e-03
4.1320e+03 -4.8997e-03
4.1330e+03 -6.1868e-03
4.1340e+03 -6.8254e-03
4.1350e+03 -6.2001e-03
4.1360e+03 -5.0116e-03
4.1370e+03 -3.8049e-03
4.1380e+03 -3.5365e-03
4.1390e+03 -4.5138e-03
4.1400e+03 -4.8147e-03
4.1410e+03 -4.0681e-03
4.1420e+03 -4.5670e-03
4.1430e+03 -5.0961e-03
4.1440e+03 -4.9073e-03
4.1450e+03 -4.8829e-03
4.1460e+03 -4.9567e-03
4.1470e+03 -6.4922e-03
4.1480e+03 -5.7639e-03
4.1490e+03 -6.2966e-03
4.1500e+03 -5.9848e-03
4.1510e+03 -6.2663e-03
4.1520e+03 -6.2346e-03
4.1530e+03 -6.7084e-03
4.1540e+03 -6.8322e-03
4.1550e+03 -8.0809e-03
4.1560e+03 -7.0263e-03
4.1570e+03 -6.7342e-03
4.1580e+03 -7.1188e-03
4.1590e+03 -5.7899e-03
4.1600e+03 -5.4177e-03
4.1610e+03 -4.2742e-03
4.1620e+03 -2.0022e-03
4.1630e+03 -6.7295e-04
4.1640e+03 -2.3883e-03
4.1650e+03 -3.1463e-03
4.1660e+03 -2.7561e-03
4.1670e+03 -2.9520e-03
4.1680e+03 -3.5613e-03
4.1690e+03 -4.3034e-03
4.1700e+03 -3.3990e-03
4.1710e+03 -3.5008e-03
4.1720e+03 -3.2198e-03
4.1730e+03 -3.2463e-03
4.1740e+03 -3.1549e-03
4.1750e+03 -2.9502e-03
4.1760e+03 -3.2454e-03
4.1770e+03 -2.7768e-03
4.1780e+03 -1.4717e-03
4.1790e+03 -2.0692e-03
4.1800e+03 -2.5160e-03
4.1810e+03 -4.0317e-03
4.1820e+03 -3.4791e-03
4.1830e+03 -1.6029e-03
4.1840e+03 -3.7010e-03
4.1850e+03 -5.6139e-03
4.1860e+03 -5.7012e-03
4.1870e+03 -5.2669e-03
4.1880e+03 -5.9290e-03
4.1890e+03 -5.1781e-03
4.1900e+03 -5.2009e-03
4.1910e+03 -4.1024e-03
4.1920e+03 -3.8738e-03
4.1930e+03 -4.1021e-03
4.1940e+03 -5.3707e-03
4.1950e+03 -6.2279e-03
4.1960e+03 -4.8370e-03
4.1970e+03 -4.4714e-03
4.1980e+03 -4.4245e-03
4.1990e+03 -5.2768e-03
4.2000e+03 -5.4620e-03
4.2010e+03 -5.1046e-03
4.2020e+03 -5.9670e-03
4.2030e+03 -5.6601e-03
4.2040e+03 -6.3374e-03
4.2050e+03 -7.2675e-03
4.2060e+03 -5.6119e-03
4.2070e+03 -4.4464e-03
4.2080e+03 -4.6653e-03
4.2090e+03 -6.0223e-03
4.2100e+03 -6.4561e-03
4.2110e+03 -6.2237e-03
4.2120e+03 -5.6498e-03
4.2130e+03 -5.8503e-03
4.2140e+03 -6.9568e-03
4.2150e+03 -6.2583e-03
4.2160e+03 -5.3522e-03
4.2170e+03 -4.4656e-03
4.2180e+03 -4.7831e-03
4.2190e+03 -3.9831e-03
4.2200e+03 -4.1682e-03
4.2210e+03 -2.8675e-03
4.2220e+03 -1.7022e-03
4.2230e+03 -2.3140e-03
4.2240e+03 -1.9013e-03
4.2250e+03 -2.9803e-03
4.2260e+03 -4.3156e-03
4.2270e+03 -5.0951e-03
4.2280e+03 -4.3401e-03
4.2290e+03 -3.4577e-03
4.2300e+03 -2.6162e-03
4.2310e+03 -1.9451e-03
4.2320e+03 -7.6091e-04
4.2330e+03 -1.1584e-03
4.2340e+03 -1.0968e-03
4.2350e+03 -6.7630e-04
4.2360e+03 1.4136e-03
4.2370e+03 3.3322e-03
4.2380e+03 2.5111e-03
4.2390e+03 2.0960e-03
4.2400e+03 1.4168e-04
4.2410e+03 -1.0209e-03
4.2420e+03 -1.3878e-03
4.2430e+03 -1.2715e-03
4.2440e+03 -8.7446e-04
4.2450e+03 -1.2460e-03
4.2460e+03 -1.4187e-03
4.2470e+03 -1.7453e-03
4.2480e+03 -1.6776e-03
4.2490e+03 -1.3937e-03
4.2500e+03 -2.1624e-03
4.2510e+03 -2.6361e-03
4.2520e+03 -2.2895e-03
4.2530e+03 -1.1972e-03
4.2540e+03 -1.0086e-03
4.2550e+03 -1.7359e-03
4.2560e+03 -2.3735e-03
4.2570e+03 -2.0634e-03
4.2580e+03 -1.9773e-03
4.2590e+03 -1.9378e-03
4.2600e+03 -6.3539e-04
4.2610e+03 -3.7318e-04
4.2620e+03 2.4170e-05
4.2630e+03 -8.0587e-04
4.2640e+03 -2.7556e-04
4.2650e+03 -5.8448e-05
4.2660e+03 2.8428e-04
4.2670e+03 -4.6293e-04
4.2680e+03 -9.9022e-04
4.2690e+03 -2.5970e-03
4.2700e+03 -2.0065e-03
4.2710e+03 -9.8715e-04
4.2720e+03 -6.0306e-04
4.2730e+03 -4.4837e-04
4.2740e+03 -8.9775e-04
4.2750e+03 -1.1115e-03
4.2760e+03 -1.4987e-03
4.2770e+03 -1.9974e-03
4.2780e+03 -2.2922e-03
4.2790e+03 -2.1478e-03
4.2800e+03 -1.2958e-03
4.2810e+03 -9.3882e-04
4.2820e+03 -5.7384e-06
4.2830e+03 2.9334e-04
4.2840e+03 1.8701e-03
4.2850e+03 4.3368e-04
4.2860e+03 3.5507e-04
4.2870e+03 3.6731e-04
4.2880e+03 -3.1337e-04
4.2890e+03 -1.4082e-03
4.2900e+03 -2.9949e-03
4.2910e+03 -4.1614e-03
4.2920e+03 -3.6786e-03
4.2930e+03 -2.6435e-03
4.2940e+03 -3.3858e-03
4.2950e+03 -1.3348e-03
4.2960e+03 -8.7731e-04
4.2970e+03 2.3747e-05
4.2980e+03 1.0788e-03
4.2990e+03 8.2798e-04
4.3000e+03 9.4569e-04
4.3010e+03 2.9560e-04
4.3020e+03 -6.3928e-04
4.3030e+03 1.2370e-03
4.3040e+03 1.5178e-03
4.3050e+03 1.7182e-03
4.3060e+03 2.3827e-04
4.3070e+03 -1.3404e-03
4.3080e+03 -9.4351e-04
4.3090e+03 5.9244e-04
4.3100e+03 -9.5012e-04
4.3110e+03 -2.9347e-03
4.3120e+03 -4.9084e-03
4.3130e+03 -4.0504e-03
4.3140e+03 -2.9221e-03
4.3150e+03 -1.5669e-03
4.3160e+03 -2.0869e-03
4.3170e+03 -5.1209e-04
4.3180e+03 -1.4282e-03
4.3190e+03 -1.3620e-03
4.3200e+03 -4.7624e-04
4.3210e+03 -1.9933e-03
4.3220e+03 -1.9871e-03
4.3230e+03 -9.6974e-04
4.3240e+03 6.6809e-04
4.3250e+03 2.0449e-03
4.3260e+03 2.4450e-03
4.3270e+03 1.8556e-03
4.3280e+03 -9.8826e-05
4.3290e+03 -9.6986e-04
4.3300e+03 -1.3164e-03
4.3310e+03 -1.4560e-03
4.3320e+03 -1.9864e-03
4.3330e+03 -5.6127e-04
4.3340e+03 -1.1103e-03
4.3350e+03 -1.0976e-03
4.3360e+03 -3.5583e-04
4.3370e+03 -1.7915e-05
4.3380e+03 8.8379e-04
4.3390e+03 5.8503e-04
4.3400e+03 -1.1015e-03
4.3410e+03 -2.4975e-03
4.3420e+03 -1.7698e-03
4.3430e+03 -8.0007e-04
4.3440e+03 3.7422e-04
4.3450e+03 1.5907e-04
4.3460e+03 -5.3184e-04
4.3470e+03 -1.1807e-03
4.3480e+03 -2.6832e-03
4.3490e+03 -3.4982e-03
4.3500e+03 -4.3372e-03
4.3510e+03 -5.4984e-03
4.3520e+03 -6.9234e-03
4.3530e+03 -9.4057e-03
4.3540e+03 -9.5476e-03
4.3550e+03 -7.9565e-03
4.3560e+03 -6.9033e-03
4.3570e+03 -7.0802e-03
4.3580e+03 -6.6968e-03
4.3590e+03 -5.2394e-03
4.3600e+03 -3.5854e-03
4.3610e+03 -3.5402e-03
4.3620e+03 -2.8822e-03
4.3630e+03 -2.4710e-03
4.3640e+03 -3.3016e-03
4.3650e+03 -3.0346e-03
4.3660e+03 -2.5566e-03
4.3670e+03 -1.1277e-03
4.3680e+03 -2.1200e-04
4.3690e+03 -4.8971e-05
4.3700e+03 -5.1355e-04
4.3710e+03 -3.5817e-04
4.3720e+03 -1.2324e-03
4.3730e+03 -8.3674e-04
4.3740e+03 -1.0202e-04
4.3750e+03 1.5438e-03
4.3760e+03 1.1272e-03
4.3770e+03 1.1267e-03
4.3780e+03 1.9580e-03
4.3790e+03 1.4736e-03
4.3800e+03 9.2776e-04
4.3810e+03 -6.3052e-04
4.3820e+03 -1.2095e-03
4.3830e+03 -2.2654e-03
4.3840e+03 -2.8697e-03
4.3850e+03 -3.1779e-03
4.3860e+03 -2.8773e-03
4.3870e+03 -3.1441e-03
4.3880e+03 -1.2845e-03
4.3890e+03 2.8390e-04
4.3900e+03 4.8651e-04
4.3910e+03 4.6381e-04
4.3920e+03 3.9704e-04
4.3930e+03 1.7299e-04
4.3940e+03 -7.3780e-04
4.3950e+03 1.9083e-03
4.3960e+03 2.5748e-03
4.3970e+03 2.2454e-03
4.3980e+03 2.1124e-03
4.3990e+03 3.0409e-03
4.4000e+03 3.0193e-03
4.4010e+03 2.1647e-03
4.4020e+03 7.1655e-04
4.4030e+03 -4.4795e-04
4.4040e+03 1.0849e-03
4.4050e+03 1.6679e-03
4.4060e+03 1.6589e-03
4.4070e+03 7.4298e-04
4.4080e+03 2.5302e-04
4.4090e+03 -1.1320e-03
4.4100e+03 -1.6634e-04
4.4110e+03 -1.8321e-04
4.4120e+03 2.4660e-04
4.4130e+03 3.2468e-04
4.4140e+03 -2.6006e-04
4.4150e+03 4.1305e-04
4.4160e+03 1.2567e-03
4.4170e+03 9.9481e-04
4.4180e+03 -6.6794e-05
4.4190e+03 -2.1921e-04
4.4200e+03 -1.4519e-03
4.4210e+03 -2.0533e-03
4.4220e+03 -2.4423e-03
4.4230e+03 -6.6798e-04
4.4240e+03 -1.7996e-04
4.4250e+03 7.6677e-04
4.4260e+03 1.6573e-03
4.4270e+03 1.8358e-03
4.4280e+03 2.5749e-03
4.4290e+03 1.6212e-03
4.4300e+03 1.9473e-04
4.4310e+03 1.3861e-03
4.4320e+03 1.1545e-03
4.4330e+03 1.2111e-03
4.4340e+03 1.0948e-03
4.4350e+03 2.2078e-03
4.4360e+03 2.0567e-03
4.4370e+03 8.2460e-04
4.4380e+03 -2.0166e-04
4.4390e+03 -5.4870e-04
4.4400e+03 -1.2745e-03
4.4410e+03 -9.6647e-04
4.4420e+03 -1.3967e-03
4.4430e+03 -1.7701e-03
4.4440e+03 -4.0289e-04
4.4450e+03 9.7305e-04
4.4460e+03 2.5264e-03
4.4470e+03 2.5404e-03
4.4480e+03 1.5917e-03
4.4490e+03 9.3068e-04
4.4500e+03 -1.4507e-03
4.4510e+03 -1.3072e-03
4.4520e+03 -3.1381e-03
4.4530e+03 -3.5478e-03
4.4540e+03 -2.2055e-03
4.4550e+03 -2.3559e-03
4.4560e+03 -1.2019e-03
4.4570e+03 1.2148e-04
4.4580e+03 6.9556e-04
4.4590e+03 2.7639e-03
4.4600e+03 1.4400e-03
4.4610e+03 7.4349e-04
4.4620e+03 6.6354e-04
4.4630e+03 -6.3753e-04
4.4640e+03 -2.6571e-03
4.4650e+03 -3.8613e-03
4.4660e+03 -3.6751e-03
4.4670e+03 -2.4481e-03
4.4680e+03 -2.7644e-03
4.4690e+03 -2.6613e-03
4.4700e+03 -2.9383e-03
4.4710e+03 -4.1121e-03
4.4720e+03 -4.6905e-03
4.4730e+03 -4.1519e-03
4.4740e+03 -2.6668e-03
4.4750e+03 -2.2798e-03
4.4760e+03 -1.3910e-03
4.4770e+03 -2.0836e-03
4.4780e+03 -1.7313e-03
4.4790e+03 -2.0413e-03
4.4800e+03 -3.4051e-03
4.4810e+03 -2.5910e-03
4.4820e+03 -1.8052e-03
4.4830e+03 -1.6218e-03
4.4840e+03 -1.7383e-03
4.4850e+03 -3.2606e-03
4.4860e+03 -4.7857e-03
4.4870e+03 -5.0792e-03
4.4880e+03 -2.9135e-03
4.4890e+03 -1.7925e-03
4.4900e+03 -4.7997e-04
4.4910e+03 -1.8502e-03
4.4920e+03 -5.5101e-04
4.4930e+03 -4.6115e-04
4.4940e+03 -7.9423e-04
4.4950e+03 -9.1720e-05
4.4960e+03 -7.0795e-04
4.4970e+03 -2.2722e-03
4.4980e+03 -1.7808e-03
4.4990e+03 -1.1920e-03
4.5000e+03 -2.1023e-03
4.5010e+03 -3.5548e-03
4.5020e+03 -3.4944e-03
4.5030e+03 -3.3576e-03
4.5040e+03 -3.4692e-03
4.5050e+03 -2.7634e-03
4.5060e+03 -4.5621e-04
4.5070e+03 3.5438e-04
4.5080e+03 2.9698e-04
4.5090e+03 -8.4460e-04
4.5100e+03 1.0781e-03
4.5110e+03 -1.5327e-04
4.5120e+03 -1.6085e-03
4.5130e+03 -2.5099e-03
4.5140e+03 -3.0655e-03
4.5150e+03 -4.6122e-03
4.5160e+03 -5.0274e-03
4.5170e+03 -4.8914e-03
4.5180e+03 -4.3696e-03
4.5190e+03 -3.5667e-03
4.5200e+03 -4.2355e-03
4.5210e+03 -4.9195e-03
4.5220e+03 -5.2634e-03
4.5230e+03 -3.4245e-03
4.5240e+03 -3.9382e-03
4.5250e+03 -3.2627e-03
4.5260e+03 -4.3968e-03
4.5270e+03 -4.9676e-03
4.5280e+03 -6.4005e-03
4.5290e+03 -6.6123e-03
4.5300e+03 -6.2542e-03
4.5310e+03 -5.2018e-03
4.5320e+03 -5.0393e-03
4.5330e+03 -3.4409e-03
4.5340e+03 -2.1103e-03
4.5350e+03 -3.4099e-04
4.5360e+03 -4.9313e-04
4.5370e+03 -6.4853e-04
4.5380e+03 -1.7872e-03
4.5390e+03 -1.7325e-03
4.5400e+03 -8.8475e-04
4.5410e+03 3.9923e-04
4.5420e+03 -5.8007e-04
4.5430e+03 -2.3678e-03
4.5440e+03 -1.6773e-03
4.5450e+03 -2.2582e-03
4.5460e+03 -2.5723e-03
4.5470e+03 -3.7134e-03
4.5480e+03 -3.5128e-03
4.5490e+03 -3.0784e-03
4.5500e+03 -2.5041e-03
4.5510e+03 -3.3133e-03
4.5520e+03 -3.0662e-03
4.5530e+03 -2.1265e-03
4.5540e+03 -4.0413e-03
4.5550e+03 -4.6821e-03
4.5560e+03 -5.1067e-03
4.5570e+03 -3.9181e-03
4.5580e+03 -3.3327e-03
4.5590e+03 -1.7397e-03
4.5600e+03 -2.3148e-03
4.5610e+03 -2.1906e-03
4.5620e+03 -1.9432e-03
4.5630e+03 -9.0005e-04
4.5640e+03 1.2395e-03
4.5650e+03 1.7701e-03
4.5660e+03 2.6056e-03
4.5670e+03 2.5537e-03
4.5680e+03 1.1757e-03
4.5690e+03 -2.4043e-04
4.5700e+03 1.2480e-04
4.5710e+03 2.2886e-04
4.5720e+03 1.6668e-04
4.5730e+03 7.0293e-04
4.5740e+03 1.4570e-03
4.5750e+03 -3.3428e-04
4.5760e+03 -1.3768e-03
4.5770e+03 -8.8045e-04
4.5780e+03 -1.0601e-03
4.5790e+03 -3.9932e-04
4.5800e+03 -2.3672e-03
4.5810e+03 -3.3413e-03
4.5820e+03 -3.7886e-03
4.5830e+03 -3.1349e-03
4.5840e+03 -2.7145e-03
4.5850e+03 -2.9215e-03
4.5860e+03 -7.9228e-04
4.5870e+03 -8.9761e-04
4.5880e+03 -3.4515e-03
4.5890e+03 -5.0573e-03
4.5900e+03 -4.9801e-03
4.5910e+03 -4.7079e-03
4.5920e+03 -4.6816e-03
4.5930e+03 -4.5293e-03
4.5940e+03 -4.1735e-03
4.5950e+03 -4.4000e-03
4.5960e+03 -4.3625e-03
4.5970e+03 -2.9049e-03
4.5980e+03 -2.2962e-03
4.5990e+03 -2.7358e-03
4.6000e+03 -3.5027e-03
4.6010e+03 -3.6979e-03
4.6020e+03 -2.9674e-03
4.6030e+03 -3.1246e-03
4.6040e+03 -2.8542e-03
4.6050e+03 -3.7383e-03
4.6060e+03 -5.1972e-03
4.6070e+03 -5.3790e-03
4.6080e+03 -4.2128e-03
4.6090e+03 -4.2513e-03
4.6100e+03 -3.2800e-03
4.6110e+03 -4.8874e-03
4.6120e+03 -4.7711e-03
4.6130e+03 -5.7503e-03
4.6140e+03 -6.3980e-03
4.6150e+03 -6.3774e-03
4.6160e+03 -5.3333e-03
4.6170e+03 -3.5153e-03
4.6180e+03 -2.2253e-03
4.6190e+03 -1.8672e-03
4.6200e+03 -1.9925e-03
4.6210e+03 -2.1418e-03
4.6220e+03 -2.4191e-03
4.6230e+03 -2.0097e-03
4.6240e+03 -2.2874e-03
4.6250e+03 -4.0190e-03
4.6260e+03 -2.5281e-03
4.6270e+03 -2.6630e-03
4.6280e+03 -3.1672e-03
4.6290e+03 -3.7522e-03
4.6300e+03 -2.6272e-03
4.6310e+03 -2.6585e-03
4.6320e+03 -3.6361e-03
4.6330e+03 -3.7245e-03
4.6340e+03 -4.5409e-03
4.6350e+03 -3.9385e-03
4.6360e+03 -3.1318e-03
4.6370e+03 -1.9097e-03
4.6380e+03 -3.5009e-03
4.6390e+03 -4.1785e-03
4.6400e+03 -5.7923e-03
4.6410e+03 -6.8135e-03
4.6420e+03 -7.3909e-03
4.6430e+03 -9.2720e-03
4.6440e+03 -8.8336e-03
4.6450e+03 -9.7767e-03
4.6460e+03 -1.0291e-02
4.6470e+03 -9.4687e-03
4.6480e+03 -8.3297e-03
4.6490e+03 -9.1043e-03
4.6500e+03 -8.6089e-03
4.6510e+03 -7.8228e-03
4.6520e+03 -5.9270e-03
4.6530e+03 -5.3173e-03
4.6540e+03 -6.6135e-03
4.6550e+03 -6.5246e-03
4.6560e+03 -7.3906e-03
4.6570e+03 -6.6997e-03
4.6580e+03 -5.9817e-03
4.6590e+03 -5.0333e-03
4.6600e+03 -3.4373e-03
4.6610e+03 -2.7097e-03
4.6620e+03 -2.5225e-03
4.6630e+03 -2.1807e-03
4.6640e+03 -1.6893e-03
4.6650e+03 -1.9612e-03
4.6660e+03 -1.8228e-03
4.6670e+03 -3.4569e-03
4.6680e+03 -4.2817e-03
4.6690e+03 -3.9188e-03
4.6700e+03 -4.8589e-03
4.6710e+03 -3.1553e-03
4.6720e+03 -3.1742e-03
4.6730e+03 -2.6384e-03
4.6740e+03 -2.2426e-03
4.6750e+03 -3.1589e-03
4.6760e+03 -2.6175e-03
4.6770e+03 -2.2447e-03
4.6780e+03 -1.6210e-03
4.6790e+03 -2.2953e-03
4.6800e+03 -2.4534e-03
4.6810e+03 -2.5698e-03
4.6820e+03 -2.2686e-03
4.6830e+03 -2.5602e-03
4.6840e+03 -3.5506e-03
4.6850e+03 -5.1488e-03
4.6860e+03 -4.8869e-03
4.6870e+03 -3.2371e-03
4.6880e+03 -3.6038e-03
4.6890e+03 -4.2220e-03
4.6900e+03 -4.6812e-03
4.6910e+03 -3.7087e-03
4.6920e+03 -4.0344e-03
4.6930e+03 -3.9978e-03
4.6940e+03 -3.4899e-03
4.6950e+03 -2.7660e-03
4.6960e+03 -2.0408e-03
4.6970e+03 -1.8180e-03
4.6980e+03 -1.2463e-03
4.6990e+03 -1.1332e-03
4.7000e+03 -1.0981e-03
4.7010e+03 -1.9843e-03
4.7020e+03 -9.6311e-04
4.7030e+03 -1.2631e-03
4.7040e+03 -1.9335e-03
4.7050e+03 -2.6015e-03
4.7060e+03 -2.9577e-03
4.7070e+03 -3.3414e-03
4.7080e+03 -4.2986e-03
4.7090e+03 -2.2326e-03
4.7100e+03 -2.5221e-03
4.7110e+03 -9.9891e-04
4.7120e+03 -3.9016e-04
4.7130e+03 -8.2780e-04
4.7140e+03 -1.6036e-03
4.7150e+03 -1.6503e-03
4.7160e+03 -1.6400e-03
4.7170e+03 -3.7617e-04
4.7180e+03 2.2517e-04
4.7190e+03 -7.2135e-04
4.7200e+03 -1.4400e-03
4.7210e+03 -2.7272e-03
4.7220e+03 -3.3009e-03
4.7230e+03 -2.1236e-03
4.7240e+03 -1.8440e-03
4.7250e+03 -1.5257e-03
4.7260e+03 2.5194e-05
4.7270e+03 -9.8420e-04
4.7280e+03 -2.6877e-03
4.7290e+03 -2.7515e-03
4.7300e+03 -3.6070e-03
4.7310e+03 -2.2838e-03
4.7320e+03 -1.5783e-03
4.7330e+03 -1.5981e-03
4.7340e+03 -1.8251e-03
4.7350e+03 -8.6911e-04
4.7360e+03 -7.5151e-04
4.7370e+03 -9.9564e-06
4.7380e+03 5.6717e-04
4.7390e+03 -1.3031e-03
4.7400e+03 -1.2569e-03
4.7410e+03 -1.9576e-03
4.7420e+03 -1.1433e-03
4.7430e+03 -3.5684e-05
4.7440e+03 -5.9908e-04
4.7450e+03 -2.9456e-04
4.7460e+03 -2.8268e-04
4.7470e+03 -4.2954e-04
4.7480e+03 -1.3144e-03
4.7490e+03 -2.5097e-03
4.7500e+03 -3.5676e-03
4.7510e+03 -3.8804e-03
4.7520e+03 -4.4172e-03
4.7530e+03 -3.0563e-03
4.7540e+03 -3.1147e-03
4.7550e+03 -7.2912e-04
4.7560e+03 5.9928e-04
4.7570e+03 4.2201e-04
4.7580e+03 -1.1839e-03
4.7590e+03 -1.6154e-03
4.7600e+03 -1.3620e-03
4.7610e+03 -2.0098e-03
4.7620e+03 -2.8428e-03
4.7630e+03 -3.3643e-03
4.7640e+03 -5.2476e-03
4.7650e+03 -5.8106e-03
4.7660e+03 -5.7886e-03
4.7670e+03 -5.1835e-03
4.7680e+03 -3.7522e-03
4.7690e+03 -3.3177e-03
4.7700e+03 -3.6121e-03
4.7710e+03 -4.2871e-03
4.7720e+03 -4.1360e-03
4.7730e+03 -4.6840e-03
4.7740e+03 -3.4408e-03
4.7750e+03 -3.2705e-03
4.7760e+03 -2.0012e-03
4.7770e+03 -1.2241e-03
4.7780e+03 -1.3416e-03
4.7790e+03 -6.3100e-04
4.7800e+03 -1.1556e-03
4.7810e+03 -1.9137e-03
4.7820e+03 -1.1740e-03
4.7830e+03 -1.8136e-03
4.7840e+03 -1.9997e-03
4.7850e+03 -1.7994e-03
4.7860e+03 -8.5364e-04
4.7870e+03 -3.4414e-04
4.7880e+03 4.8502e-05
4.7890e+03 9.1503e-04
4.7900e+03 2.2125e-03
4.7910e+03 1.0699e-03
4.7920e+03 -2.2987e-04
4.7930e+03 9.3510e-04
4.7940e+03 6.7840e-04
4.7950e+03 -4.9425e-04
4.7960e+03 3.6441e-04
4.7970e+03 4.9960e-04
4.7980e+03 1.3395e-03
4.7990e+03 2.1319e-03
4.8000e+03 1.4801e-03
4.8010e+03 -1.4486e-04
4.8020e+03 -1.0710e-03
4.8030e+03 -3.0748e-03
4.8040e+03 -4.4825e-03
4.8050e+03 -3.9008e-03
4.8060e+03 -5.1744e-03
4.8070e+03 -5.1831e-03
4.8080e+03 -3.4735e-03
4.8090e+03 -2.2152e-03
4.8100e+03 -2.5287e-03
4.8110e+03 -3.6597e-03
4.8120e+03 -2.4370e-03
4.8130e+03 -3.8067e-03
4.8140e+03 -1.8613e-03
4.8150e+03 -2.5391e-04
4.8160e+03 4.9582e-04
4.8170e+03 -3.6357e-04
4.8180e+03 -1.6236e-03
4.8190e+03 -2.3850e-03
4.8200e+03 -3.0082e-03
4.8210e+03 -4.3379e-03
4.8220e+03 -3.6253e-03
4.8230e+03 -4.4053e-03
4.8240e+03 -3.6712e-03
4.8250e+03 -3.4805e-03
4.8260e+03 -3.4634e-03
4.8270e+03 -3.1665e-03
4.8280e+03 -2.5883e-03
4.8290e+03 -3.0561e-03
4.8300e+03 -4.6042e-03
4.8310e+03 -5.5081e-03
4.8320e+03 -6.8378e-03
4.8330e+03 -6.8437e-03
4.8340e+03 -5.3934e-03
4.8350e+03 -4.6242e-03
4.8360e+03 -3.9540e-03
4.8370e+03 -3.6368e-03
4.8380e+03 -2.0620e-03
4.8390e+03 -1.4966e-03
4.8400e+03 -2.6042e-03
4.8410e+03 -1.1004e-03
4.8420e+03 -1.3820e-03
4.8430e+03 -1.9239e-03
4.8440e+03 -2.7317e-03
4.8450e+03 -2.8278e-03
4.8460e+03 -2.7642e-03
4.8470e+03 -1.8633e-03
4.8480e+03 -1.5550e-03
4.8490e+03 -1.7156e-03
4.8500e+03 -1.8417e-03
4.8510e+03 -9.7544e-04
4.8520e+03 -1.0307e-04
4.8530e+03 6.4596e-04
4.8540e+03 5.9917e-04
4.8550e+03 5.0168e-04
4.8560e+03 9.5912e-04
4.8570e+03 2.4984e-03
4.8580e+03 2.2121e-03
4.8590e+03 9.2246e-04
4.8600e+03 5.8508e-04
4.8610e+03 1.0653e-03
4.8620e+03 -5.9707e-05
4.8630e+03 -6.0192e-04
4.8640e+03 -1.5937e-03
4.8650e+03 -2.4140e-04
4.8660e+03 -1.0628e-03
4.8670e+03 -2.0669e-03
4.8680e+03 -2.8718e-03
4.8690e+03 -2.8631e-03
4.8700e+03 -3.5124e-03
4.8710e+03 -3.5737e-03
4.8720e+03 -2.0552e-03
4.8730e+03 -2.6726e-03
4.8740e+03 -3.5532e-03
4.8750e+03 -4.5284e-03
4.8760e+03 -4.1375e-03
4.8770e+03 -4.6805e-03
4.8780e+03 -3.9665e-03
4.8790e+03 -3.6069e-03
4.8800e+03 -4.4112e-03
4.8810e+03 -5.7770e-03
4.8820e+03 -7.2192e-03
4.8830e+03 -8.2631e-03
4.8840e+03 -8.4716e-03
4.8850e+03 -6.1751e-03
4.8860e+03 -4.1219e-03
4.8870e+03 -3.9994e-03
4.8880e+03 -4.2071e-03
4.8890e+03 -3.7510e-03
4.8900e+03 -3.6044e-03
4.8910e+03 -3.1012e-03
4.8920e+03 -3.1167e-03
4.8930e+03 -4.0542e-03
4.8940e+03 -5.5412e-03
4.8950e+03 -4.4958e-03
4.8960e+03 -4.9028e-03
4.8970e+03 -5.5621e-03
4.8980e+03 -5.9889e-03
4.8990e+03 -5.5831e-03
4.9000e+03 -4.3805e-03
4.9010e+03 -3.2810e-03
4.9020e+03 -2.1541e-03
4.9030e+03 -2.1336e-03
4.9040e+03 -2.4888e-03
4.9050e+03 -3.3363e-03
4.9060e+03 -2.4714e-03
4.9070e+03 -3.7466e-03
4.9080e+03 -2.9530e-03
4.9090e+03 -1.4984e-03
4.9100e+03 1.9436e-04
4.9110e+03 -1.3866e-04
4.9120e+03 3.1027e-04
4.9130e+03 1.3570e-03
4.9140e+03 2.0361e-03
4.9150e+03 2.2476e-03
4.9160e+03 3.9297e-03
4.9170e+03 5.4571e-03
4.9180e+03 6.6303e-03
4.9190e+03 7.0724e-03
4.9200e+03 5.7475e-03
4.9210e+03 4.3260e-03
4.9220e+03 1.9557e-03
4.9230e+03 1.8497e-03
4.9240e+03 1.7142e-03
4.9250e+03 1.0831e-03
4.9260e+03 9.9621e-04
4.9270e+03 4.2715e-04
4.9280e+03 -3.1047e-04
4.9290e+03 2.9634e-04
4.9300e+03 7.0496e-04
4.9310e+03 -6.2000e-04
4.9320e+03 -5.7797e-04
4.9330e+03 3.9780e-04
4.9340e+03 -1.1482e-03
4.9350e+03 -3.0264e-03
4.9360e+03 -5.3653e-03
4.9370e+03 -6.1457e-03
4.9380e+03 -5.3094e-03
4.9390e+03 -4.3916e-03
4.9400e+03 -5.1114e-03
4.9410e+03 -6.3973e-03
4.9420e+03 -6.4865e-03
4.9430e+03 -6.6835e-03
4.9440e+03 -7.3681e-03
4.9450e+03 -6.6772e-03
4.9460e+03 -4.4046e-03
4.9470e+03 -3.1596e-03
4.9480e+03 -2.4309e-03
4.9490e+03 -2.4993e-03
4.9500e+03 -2.3677e-03
4.9510e+03 -3.0114e-03
4.9520e+03 -3.6089e-03
4.9530e+03 -3.9090e-03
4.9540e+03 -3.2547e-03
4.9550e+03 -3.5323e-03
4.9560e+03 -2.7982e-03
4.9570e+03 -2.3301e-03
4.9580e+03 -2.1636e-03
4.9590e+03 -9.1284e-04
4.9600e+03 2.1121e-04
4.9610e+03 -6.0634e-05
4.9620e+03 -5.2322e-04
4.9630e+03 -1.2999e-03
4.9640e+03 -2.2503e-03
4.9650e+03 -2.1504e-03
4.9660e+03 -2.4331e-03
4.9670e+03 -2.3936e-03
4.9680e+03 -4.2062e-03
4.9690e+03 -4.4336e-03
4.9700e+03 -5.5513e-03
4.9710e+03 -6.0518e-03
4.9720e+03 -4.8442e-03
4.9730e+03 -3.5322e-03
4.9740e+03 -1.6442e-03
4.9750e+03 -1.2765e-03
4.9760e+03 3.3025e-05
4.9770e+03 4.3466e-04
4.9780e+03 -4.0086e-04
4.9790e+03 -1.4025e-03
4.9800e+03 -1.4169e-03
4.9810e+03 -7.2127e-04
4.9820e+03 -8.5557e-05
4.9830e+03 -8.8193e-04
4.9840e+03 -1.1320e-03
4.9850e+03 -1.8585e-03
4.9860e+03 -3.1169e-03
4.9870e+03 -4.4165e-03
4.9880e+03 -2.6526e-03
4.9890e+03 -3.5018e-03
4.9900e+03 -3.8704e-03
4.9910e+03 -4.8890e-03
4.9920e+03 -6.9384e-03
4.9930e+03 -7.2866e-03
4.9940e+03 -7.0669e-03
4.9950e+03 -7.4791e-03
4.9960e+03 -6.2400e-03
4.9970e+03 -5.7997e-03
4.9980e+03 -4.1473e-03


==> data/hpcn_acf_ppoisson.dat <==
lag autocorrelation
0.0000e+00 1.0000e+00
1.0000e+00 3.1549e-01
2.0000e+00 2.1630e-01
3.0000e+00 1.5490e-01
4.0000e+00 1.1673e-01
5.0000e+00 8.3671e-02
6.0000e+00 6.7439e-02
7.0000e+00 5.3831e-02
8.0000e+00 3.4311e-02
9.0000e+00 3.3578e-02
1.0000e+01 3.6247e-02
1.1000e+01 4.0861e-02
1.2000e+01 2.4721e-02
1.3000e+01 2.2199e-02
1.4000e+01 2.6214e-02
1.5000e+01 1.5605e-02
1.6000e+01 1.1038e-02
1.7000e+01 2.1367e-02
1.8000e+01 1.1788e-02
1.9000e+01 1.4030e-02
2.0000e+01 2.8396e-02
2.1000e+01 2.7336e-02
2.2000e+01 1.7280e-02
2.3000e+01 2.4763e-03
2.4000e+01 2.4869e-03
2.5000e+01 4.9160e-03
2.6000e+01 3.9588e-03
2.7000e+01 3.2227e-03
2.8000e+01 9.0208e-03
2.9000e+01 1.0419e-02
3.0000e+01 5.6852e-03
3.1000e+01 5.0778e-03
3.2000e+01 1.1544e-02
3.3000e+01 -1.8491e-03
3.4000e+01 6.6582e-03
3.5000e+01 -1.4663e-03
3.6000e+01 5.2780e-03
3.7000e+01 1.7791e-05
3.8000e+01 -1.0029e-02
3.9000e+01 -2.4415e-03
4.0000e+01 -9.3120e-03
4.1000e+01 2.5416e-03
4.2000e+01 1.2878e-03
4.3000e+01 9.9897e-03
4.4000e+01 3.1435e-03
4.5000e+01 2.3546e-03
4.6000e+01 1.7215e-03
4.7000e+01 1.0565e-02
4.8000e+01 -4.9286e-04
4.9000e+01 -2.1357e-03
5.0000e+01 -7.2694e-04
5.1000e+01 -2.1958e-03
5.2000e+01 5.7813e-03
5.3000e+01 5.2405e-03
5.4000e+01 2.7675e-03
5.5000e+01 -1.4708e-03
5.6000e+01 1.7102e-03
5.7000e+01 -7.8762e-04
5.8000e+01 -6.2512e-03
5.9000e+01 -7.2292e-03
6.0000e+01 -1.8990e-03
6.1000e+01 -2.3985e-04
6.2000e+01 6.4394e-03
6.3000e+01 1.6307e-04
6.4000e+01 2.7099e-03
6.5000e+01 8.9119e-03
6.6000e+01 5.1269e-03
6.7000e+01 2.3020e-03
6.8000e+01 1.4038e-03
6.9000e+01 -5.3131e-03
7.0000e+01 1.1660e-02
7.1000e+01 -6.7659e-03
7.2000e+01 3.3471e-03
7.3000e+01 -7.8601e-03
7.4000e+01 -5.0957e-03
7.5000e+01 -6.4244e-03
7.6000e+01 -3.8353e-03
7.7000e+01 -6.9115e-03
7.8000e+01 -2.8929e-03
7.9000e+01 -4.0256e-03
8.0000e+01 1.7019e-03
8.1000e+01 -7.4164e-04
8.2000e+01 7.6655e-03
8.3000e+01 1.2501e-02
8.4000e+01 8.0668e-03
8.5000e+01 -2.5286e-03
8.6000e+01 3.7229e-03
8.7000e+01 7.8729e-03
8.8000e+01 -2.7642e-03
8.9000e+01 3.5676e-03
9.0000e+01 7.3485e-03
9.1000e+01 6.4802e-03
9.2000e+01 -3.5417e-03
9.3000e+01 8.9884e-03
9.4000e+01 8.8964e-03
9.5000e+01 -4.4836e-04
9.6000e+01 1.1352e-02
9.7000e+01 1.0568e-02
9.8000e+01 9.1857e-03
9.9000e+01 5.4264e-03
1.0000e+02 5.6884e-03
1.0100e+02 -3.7353e-04
1.0200e+02 8.0139e-03
1.0300e+02 1.2658e-02
1.0400e+02 -6.2955e-03
1.0500e+02 -8.0254e-03
1.0600e+02 -3.9045e-03
1.0700e+02 -1.8438e-03
1.0800e+02 2.6258e-04
1.0900e+02 -8.3877e-03
1.1000e+02 -1.4983e-02
1.1100e+02 -1.3007e-02
1.1200e+02 -1.4123e-02
1.1300e+02 -9.5843e-03
1.1400e+02 -1.0446e-02
1.1500e+02 -1.1457e-02
1.1600e+02 -6.6572e-03
1.1700e+02 -6.3388e-03
1.1800e+02 5.3083e-05
1.1900e+02 -8.7465e-03
1.2000e+02 -8.9563e-03
1.2100e+02 -1.0034e-03
1.2200e+02 -7.5098e-04
1.2300e+02 5.0240e-03
1.2400e+02 2.6504e-03
1.2500e+02 1.2251e-04
1.2600e+02 6.8309e-03
1.2700e+02 6.9143e-03
1.2800e+02 -3.8432e-04
1.2900e+02 -4.4641e-05
1.3000e+02 -2.4412e-03
1.3100e+02 -1.4024e-02
1.3200e+02 -7.8875e-03
1.3300e+02 -7.4861e-03
1.3400e+02 -3.1789e-03
1.3500e+02 -2.2868e-03
1.3600e+02 4.6376e-04
1.3700e+02 6.7984e-03
1.3800e+02 9.3859e-03
1.3900e+02 4.4752e-03
1.4000e+02 4.9452e-03
1.4100e+02 7.6238e-03
1.4200e+02 9.4523e-03
1.4300e+02 -3.0485e-06
1.4400e+02 7.1607e-03
1.4500e+02 1.0109e-02
1.4600e+02 1.4296e-02
1.4700e+02 1.0028e-02
1.4800e+02 2.8326e-03
1.4900e+02 -6.6678e-04
1.5000e+02 -3.8578e-03
1.5100e+02 -1.9674e-03
1.5200e+02 9.6304e-03
1.5300e+02 5.3829e-03
1.5400e+02 9.6528e-03
1.5500e+02 7.2192e-03
1.5600e+02 -6.7398e-04
1.5700e+02 -4.9212e-03
1.5800e+02 -1.0500e-03
1.5900e+02 -1.1488e-03
1.6000e+02 5.1333e-03
1.6100e+02 5.9150e-03
1.6200e+02 6.7230e-03
1.6300e+02 1.0749e-02
1.6400e+02 1.4660e-02
1.6500e+02 1.3458e-02
1.6600e+02 8.0232e-03
1.6700e+02 5.2640e-03
1.6800e+02 4.8751e-03
1.6900e+02 5.6092e-04
1.7000e+02 -3.8481e-03
1.7100e+02 -1.0822e-02
1.7200e+02 -4.8886e-04
1.7300e+02 -5.3571e-03
1.7400e+02 -1.1976e-02
1.7500e+02 -1.1417e-02
1.7600e+02 -1.4346e-02
1.7700e+02 -8.9392e-03
1.7800e+02 -6.2405e-03
1.7900e+02 -3.2098e-04
1.8000e+02 9.0045e-03
1.8100e+02 8.6968e-03
1.8200e+02 2.0479e-04
1.8300e+02 3.3794e-03
1.8400e+02 4.1512e-03
1.8500e+02 5.6709e-03
1.8600e+02 7.3238e-03
1.8700e+02 1.3430e-02
1.8800e+02 5.5547e-03
1.8900e+02 8.5432e-03
1.9000e+02 4.2266e-03
1.9100e+02 3.8687e-03
1.9200e+02 6.5303e-03
1.9300e+02 -1.1178e-03
1.9400e+02 3.0894e-03
1.9500e+02 4.6267e-03
1.9600e+02 8.9366e-03
1.9700e+02 6.2896e-04
1.9800e+02 6.5822e-03
1.9900e+02 3.0761e-03
2.0000e+02 5.2790e-03
2.0100e+02 8.1863e-03
2.0200e+02 6.2422e-03
2.0300e+02 -2.6273e-03
2.0400e+02 8.1712e-03
2.0500e+02 2.5591e-04
2.0600e+02 5.9400e-03
2.0700e+02 5.3895e-03
2.0800e+02 1.1505e-02
2.0900e+02 7.5357e-03
2.1000e+02 -1.5416e-03
2.1100e+02 7.0671e-03
2.1200e+02 -3.9972e-03
2.1300e+02 3.6738e-03
2.1400e+02 5.4176e-03
2.1500e+02 3.2563e-03
2.1600e+02 6.7728e-04
2.1700e+02 1.7577e-05
2.1800e+02 3.0578e-03
2.1900e+02 -1.6013e-04
2.2000e+02 1.9682e-04
2.2100e+02 -2.6981e-03
2.2200e+02 8.0057e-03
2.2300e+02 -9.1295e-04
2.2400e+02 -2.8519e-03
2.2500e+02 -4.2763e-03
2.2600e+02 -1.3854e-02
2.2700e+02 -1.7971e-02
2.2800e+02 9.5346e-04
2.2900e+02 -5.0167e-03
2.3000e+02 2.1958e-03
2.3100e+02 2.0447e-03
2.3200e+02 1.0028e-02
2.3300e+02 6.2280e-03
2.3400e+02 -2.0107e-04
2.3500e+02 -4.3807e-03
2.3600e+02 2.9416e-03
2.3700e+02 8.2111e-03
2.3800e+02 -4.0091e-03
2.3900e+02 -1.4137e-03
2.4000e+02 2.5483e-03
2.4100e+02 -2.8526e-03
2.4200e+02 -7.9812e-04
2.4300e+02 2.0994e-03
2.4400e+02 2.1019e-04
2.4500e+02 -4.5140e-03
2.4600e+02 7.0160e-04
2.4700e+02 -4.0292e-03
2.4800e+02 4.3801e-03
2.4900e+02 6.8594e-03
2.5000e+02 -4.0678e-03
2.5100e+02 -5.6313e-03
2.5200e+02 -3.0085e-03
2.5300e+02 -1.0309e-02
2.5400e+02 -5.0457e-03
2.5500e+02 1.8751e-03
2.5600e+02 -3.4050e-03
2.5700e+02 1.2703e-03
2.5800e+02 -5.7133e-03
2.5900e+02 -4.1566e-04
2.6000e+02 4.3352e-03
2.6100e+02 7.5306e-03
2.6200e+02 -1.5979e-03
2.6300e+02 -8.3534e-03
2.6400e+02 -9.4925e-04
2.6500e+02 3.3021e-03
2.6600e+02 4.8776e-04
2.6700e+02 -3.7607e-03
2.6800e+02 -8.4545e-03
2.6900e+02 3.4068e-03
2.7000e+02 -3.2317e-03
2.7100e+02 -3.1481e-03
2.7200e+02 3.1046e-04
2.7300e+02 9.0812e-03
2.7400e+02 2.1201e-03
2.7500e+02 -2.2750e-03
2.7600e+02 -4.2887e-03
2.7700e+02 -8.1233e-03
2.7800e+02 -1.1563e-02
2.7900e+02 -1.0219e-02
2.8000e+02 -1.1896e-03
2.8100e+02 -5.9642e-03
2.8200e+02 -8.4497e-04
2.8300e+02 1.4487e-03
2.8400e+02 1.0825e-03
2.8500e+02 -4.3129e-03
2.8600e+02 -3.5940e-03
2.8700e+02 -3.0558e-03
2.8800e+02 -5.1082e-03
2.8900e+02 -6.4416e-04
2.9000e+02 1.0036e-02
2.9100e+02 3.5336e-03
2.9200e+02 4.9291e-03
2.9300e+02 8.7597e-03
2.9400e+02 2.4351e-03
2.9500e+02 -2.7510e-03
2.9600e+02 3.5845e-03
2.9700e+02 -4.5255e-03
2.9800e+02 1.0061e-03
2.9900e+02 -6.9678e-03


==> data/pcn_acf_poisson_LargeNoise.dat <==
lag autocorrelation
0.0000e+00 1.0000e+00
1.0000e+00 9.9122e-01
2.0000e+00 9.8280e-01
3.0000e+00 9.7473e-01
4.0000e+00 9.6688e-01
5.0000e+00 9.5923e-01
6.0000e+00 9.5174e-01
7.0000e+00 9.4438e-01
8.0000e+00 9.3712e-01
9.0000e+00 9.2998e-01
1.0000e+01 9.2293e-01
1.1000e+01 9.1599e-01
1.2000e+01 9.0910e-01
1.3000e+01 9.0227e-01
1.4000e+01 8.9554e-01
1.5000e+01 8.8890e-01
1.6000e+01 8.8232e-01
1.7000e+01 8.7585e-01
1.8000e+01 8.6943e-01
1.9000e+01 8.6308e-01
2.0000e+01 8.5683e-01
2.1000e+01 8.5065e-01
2.2000e+01 8.4450e-01
2.3000e+01 8.3841e-01
2.4000e+01 8.3238e-01
2.5000e+01 8.2641e-01
2.6000e+01 8.2049e-01
2.7000e+01 8.1465e-01
2.8000e+01 8.0887e-01
2.9000e+01 8.0314e-01
3.0000e+01 7.9748e-01
3.1000e+01 7.9186e-01
3.2000e+01 7.8631e-01
3.3000e+01 7.8077e-01
3.4000e+01 7.7529e-01
3.5000e+01 7.6985e-01
3.6000e+01 7.6448e-01
3.7000e+01 7.5913e-01
3.8000e+01 7.5381e-01
3.9000e+01 7.4851e-01
4.0000e+01 7.4327e-01
4.1000e+01 7.3806e-01
4.2000e+01 7.3289e-01
4.3000e+01 7.2774e-01
4.4000e+01 7.2264e-01
4.5000e+01 7.1761e-01
4.6000e+01 7.1264e-01
4.7000e+01 7.0771e-01
4.8000e+01 7.0281e-01
4.9000e+01 6.9792e-01
5.0000e+01 6.9304e-01
5.1000e+01 6.8818e-01
5.2000e+01 6.8336e-01
5.3000e+01 6.7855e-01
5.4000e+01 6.7381e-01
5.5000e+01 6.6912e-01
5.6000e+01 6.6448e-01
5.7000e+01 6.5987e-01
5.8000e+01 6.5528e-01
5.9000e+01 6.5073e-01
6.0000e+01 6.4626e-01
6.1000e+01 6.4181e-01
6.2000e+01 6.3737e-01
6.3000e+01 6.3296e-01
6.4000e+01 6.2858e-01
6.5000e+01 6.2426e-01
6.6000e+01 6.1996e-01
6.7000e+01 6.1565e-01
6.8000e+01 6.1139e-01
6.9000e+01 6.0721e-01
7.0000e+01 6.0306e-01
7.1000e+01 5.9897e-01
7.2000e+01 5.9492e-01
7.3000e+01 5.9090e-01
7.4000e+01 5.8689e-01
7.5000e+01 5.8290e-01
7.6000e+01 5.7894e-01
7.7000e+01 5.7503e-01
7.8000e+01 5.7115e-01
7.9000e+01 5.6726e-01
8.0000e+01 5.6334e-01
8.1000e+01 5.5945e-01
8.2000e+01 5.5558e-01
8.3000e+01 5.5176e-01
8.4000e+01 5.4800e-01
8.5000e+01 5.4421e-01
8.6000e+01 5.4050e-01
8.7000e+01 5.3678e-01
8.8000e+01 5.3307e-01
8.9000e+01 5.2938e-01
9.0000e+01 5.2571e-01
9.1000e+01 5.2204e-01
9.2000e+01 5.1837e-01
9.3000e+01 5.1472e-01
9.4000e+01 5.1113e-01
9.5000e+01 5.0755e-01
9.6000e+01 5.0400e-01
9.7000e+01 5.0046e-01
9.8000e+01 4.9695e-01
9.9000e+01 4.9348e-01
1.0000e+02 4.9007e-01
1.0100e+02 4.8669e-01
1.0200e+02 4.8334e-01
1.0300e+02 4.8001e-01
1.0400e+02 4.7668e-01
1.0500e+02 4.7337e-01
1.0600e+02 4.7008e-01
1.0700e+02 4.6683e-01
1.0800e+02 4.6362e-01
1.0900e+02 4.6043e-01
1.1000e+02 4.5727e-01
1.1100e+02 4.5410e-01
1.1200e+02 4.5090e-01
1.1300e+02 4.4774e-01
1.1400e+02 4.4458e-01
1.1500e+02 4.4144e-01
1.1600e+02 4.3828e-01
1.1700e+02 4.3515e-01
1.1800e+02 4.3203e-01
1.1900e+02 4.2894e-01
1.2000e+02 4.2586e-01
1.2100e+02 4.2284e-01
1.2200e+02 4.1986e-01
1.2300e+02 4.1689e-01
1.2400e+02 4.1395e-01
1.2500e+02 4.1104e-01
1.2600e+02 4.0815e-01
1.2700e+02 4.0526e-01
1.2800e+02 4.0239e-01
1.2900e+02 3.9955e-01
1.3000e+02 3.9672e-01
1.3100e+02 3.9391e-01
1.3200e+02 3.9109e-01
1.3300e+02 3.8832e-01
1.3400e+02 3.8557e-01
1.3500e+02 3.8282e-01
1.3600e+02 3.8014e-01
1.3700e+02 3.7751e-01
1.3800e+02 3.7492e-01
1.3900e+02 3.7233e-01
1.4000e+02 3.6976e-01
1.4100e+02 3.6721e-01
1.4200e+02 3.6467e-01
1.4300e+02 3.6212e-01
1.4400e+02 3.5960e-01
1.4500e+02 3.5708e-01
1.4600e+02 3.5454e-01
1.4700e+02 3.5200e-01
1.4800e+02 3.4949e-01
1.4900e+02 3.4702e-01
1.5000e+02 3.4456e-01
1.5100e+02 3.4214e-01
1.5200e+02 3.3972e-01
1.5300e+02 3.3731e-01
1.5400e+02 3.3493e-01
1.5500e+02 3.3257e-01
1.5600e+02 3.3025e-01
1.5700e+02 3.2788e-01
1.5800e+02 3.2549e-01
1.5900e+02 3.2313e-01
1.6000e+02 3.2082e-01
1.6100e+02 3.1850e-01
1.6200e+02 3.1618e-01
1.6300e+02 3.1388e-01
1.6400e+02 3.1157e-01
1.6500e+02 3.0926e-01
1.6600e+02 3.0698e-01
1.6700e+02 3.0470e-01
1.6800e+02 3.0243e-01
1.6900e+02 3.0021e-01
1.7000e+02 2.9800e-01
1.7100e+02 2.9578e-01
1.7200e+02 2.9357e-01
1.7300e+02 2.9137e-01
1.7400e+02 2.8922e-01
1.7500e+02 2.8706e-01
1.7600e+02 2.8497e-01
1.7700e+02 2.8290e-01
1.7800e+02 2.8086e-01
1.7900e+02 2.7887e-01
1.8000e+02 2.7691e-01
1.8100e+02 2.7500e-01
1.8200e+02 2.7313e-01
1.8300e+02 2.7129e-01
1.8400e+02 2.6946e-01
1.8500e+02 2.6765e-01
1.8600e+02 2.6584e-01
1.8700e+02 2.6407e-01
1.8800e+02 2.6230e-01
1.8900e+02 2.6053e-01
1.9000e+02 2.5874e-01
1.9100e+02 2.5696e-01
1.9200e+02 2.5520e-01
1.9300e+02 2.5347e-01
1.9400e+02 2.5176e-01
1.9500e+02 2.5007e-01
1.9600e+02 2.4842e-01
1.9700e+02 2.4678e-01
1.9800e+02 2.4516e-01
1.9900e+02 2.4353e-01
2.0000e+02 2.4196e-01
2.0100e+02 2.4047e-01
2.0200e+02 2.3898e-01
2.0300e+02 2.3750e-01
2.0400e+02 2.3603e-01
2.0500e+02 2.3458e-01
2.0600e+02 2.3313e-01
2.0700e+02 2.3170e-01
2.0800e+02 2.3029e-01
2.0900e+02 2.2888e-01
2.1000e+02 2.2751e-01
2.1100e+02 2.2613e-01
2.1200e+02 2.2478e-01
2.1300e+02 2.2347e-01
2.1400e+02 2.2214e-01
2.1500e+02 2.2082e-01
2.1600e+02 2.1953e-01
2.1700e+02 2.1825e-01
2.1800e+02 2.1699e-01
2.1900e+02 2.1574e-01
2.2000e+02 2.1448e-01
2.2100e+02 2.1321e-01
2.2200e+02 2.1197e-01
2.2300e+02 2.1074e-01
2.2400e+02 2.0953e-01
2.2500e+02 2.0831e-01
2.2600e+02 2.0706e-01
2.2700e+02 2.0581e-01
2.2800e+02 2.0454e-01
2.2900e+02 2.0325e-01
2.3000e+02 2.0195e-01
2.3100e+02 2.0070e-01
2.3200e+02 1.9947e-01
2.3300e+02 1.9828e-01
2.3400e+02 1.9710e-01
2.3500e+02 1.9591e-01
2.3600e+02 1.9472e-01
2.3700e+02 1.9356e-01
2.3800e+02 1.9248e-01
2.3900e+02 1.9143e-01
2.4000e+02 1.9037e-01
2.4100e+02 1.8931e-01
2.4200e+02 1.8827e-01
2.4300e+02 1.8723e-01
2.4400e+02 1.8622e-01
2.4500e+02 1.8524e-01
2.4600e+02 1.8426e-01
2.4700e+02 1.8330e-01
2.4800e+02 1.8232e-01
2.4900e+02 1.8136e-01
2.5000e+02 1.8042e-01
2.5100e+02 1.7950e-01
2.5200e+02 1.7858e-01
2.5300e+02 1.7767e-01
2.5400e+02 1.7679e-01
2.5500e+02 1.7590e-01
2.5600e+02 1.7504e-01
2.5700e+02 1.7423e-01
2.5800e+02 1.7340e-01
2.5900e+02 1.7256e-01
2.6000e+02 1.7170e-01
2.6100e+02 1.7083e-01
2.6200e+02 1.6994e-01
2.6300e+02 1.6903e-01
2.6400e+02 1.6815e-01
2.6500e+02 1.6729e-01
2.6600e+02 1.6646e-01
2.6700e+02 1.6562e-01
2.6800e+02 1.6479e-01
2.6900e+02 1.6394e-01
2.7000e+02 1.6308e-01
2.7100e+02 1.6223e-01
2.7200e+02 1.6140e-01
2.7300e+02 1.6056e-01
2.7400e+02 1.5971e-01
2.7500e+02 1.5888e-01
2.7600e+02 1.5805e-01
2.7700e+02 1.5726e-01
2.7800e+02 1.5646e-01
2.7900e+02 1.5565e-01
2.8000e+02 1.5485e-01
2.8100e+02 1.5404e-01
2.8200e+02 1.5324e-01
2.8300e+02 1.5245e-01
2.8400e+02 1.5168e-01
2.8500e+02 1.5093e-01
2.8600e+02 1.5020e-01
2.8700e+02 1.4950e-01
2.8800e+02 1.4875e-01
2.8900e+02 1.4798e-01
2.9000e+02 1.4717e-01
2.9100e+02 1.4640e-01
2.9200e+02 1.4563e-01
2.9300e+02 1.4485e-01
2.9400e+02 1.4408e-01
2.9500e+02 1.4330e-01
2.9600e+02 1.4251e-01
2.9700e+02 1.4173e-01
2.9800e+02 1.4101e-01
2.9900e+02 1.4032e-01
3.0000e+02 1.3963e-01
3.0100e+02 1.3894e-01
3.0200e+02 1.3825e-01
3.0300e+02 1.3757e-01
3.0400e+02 1.3689e-01
3.0500e+02 1.3618e-01
3.0600e+02 1.3547e-01
3.0700e+02 1.3475e-01
3.0800e+02 1.3407e-01
3.0900e+02 1.3342e-01
3.1000e+02 1.3281e-01
3.1100e+02 1.3220e-01
3.1200e+02 1.3158e-01
3.1300e+02 1.3096e-01
3.1400e+02 1.3040e-01
3.1500e+02 1.2983e-01
3.1600e+02 1.2930e-01
3.1700e+02 1.2879e-01
3.1800e+02 1.2825e-01
3.1900e+02 1.2769e-01
3.2000e+02 1.2715e-01
3.2100e+02 1.2661e-01
3.2200e+02 1.2609e-01
3.2300e+02 1.2555e-01
3.2400e+02 1.2506e-01
3.2500e+02 1.2457e-01
3.2600e+02 1.2407e-01
3.2700e+02 1.2356e-01
3.2800e+02 1.2307e-01
3.2900e+02 1.2258e-01
3.3000e+02 1.2206e-01
3.3100e+02 1.2153e-01
3.3200e+02 1.2100e-01
3.3300e+02 1.2052e-01
3.3400e+02 1.2000e-01
3.3500e+02 1.1944e-01
3.3600e+02 1.1894e-01
3.3700e+02 1.1840e-01
3.3800e+02 1.1791e-01
3.3900e+02 1.1743e-01
3.4000e+02 1.1692e-01
3.4100e+02 1.1639e-01
3.4200e+02 1.1583e-01
3.4300e+02 1.1531e-01
3.4400e+02 1.1481e-01
3.4500e+02 1.1430e-01
3.4600e+02 1.1380e-01
3.4700e+02 1.1330e-01
3.4800e+02 1.1274e-01
3.4900e+02 1.1216e-01
3.5000e+02 1.1158e-01
3.5100e+02 1.1099e-01
3.5200e+02 1.1040e-01
3.5300e+02 1.0983e-01
3.5400e+02 1.0926e-01
3.5500e+02 1.0868e-01
3.5600e+02 1.0813e-01
3.5700e+02 1.0758e-01
3.5800e+02 1.0703e-01
3.5900e+02 1.0650e-01
3.6000e+02 1.0599e-01
3.6100e+02 1.0548e-01
3.6200e+02 1.0497e-01
3.6300e+02 1.0445e-01
3.6400e+02 1.0395e-01
3.6500e+02 1.0346e-01
3.6600e+02 1.0295e-01
3.6700e+02 1.0243e-01
3.6800e+02 1.0193e-01
3.6900e+02 1.0144e-01
3.7000e+02 1.0097e-01
3.7100e+02 1.0051e-01
3.7200e+02 1.0003e-01
3.7300e+02 9.9564e-02
3.7400e+02 9.9095e-02
3.7500e+02 9.8607e-02
3.7600e+02 9.8062e-02
3.7700e+02 9.7487e-02
3.7800e+02 9.6913e-02
3.7900e+02 9.6340e-02
3.8000e+02 9.5766e-02
3.8100e+02 9.5208e-02
3.8200e+02 9.4626e-02
3.8300e+02 9.4048e-02
3.8400e+02 9.3461e-02
3.8500e+02 9.2873e-02
3.8600e+02 9.2296e-02
3.8700e+02 9.1682e-02
3.8800e+02 9.1048e-02
3.8900e+02 9.0442e-02
3.9000e+02 8.9799e-02
3.9100e+02 8.9188e-02
3.9200e+02 8.8620e-02
3.9300e+02 8.8049e-02
3.9400e+02 8.7494e-02
3.9500e+02 8.6963e-02
3.9600e+02 8.6463e-02
3.9700e+02 8.5945e-02
3.9800e+02 8.5427e-02
3.9900e+02 8.4881e-02
4.0000e+02 8.4396e-02
4.0100e+02 8.3872e-02
4.0200e+02 8.3327e-02
4.0300e+02 8.2841e-02
4.0400e+02 8.2373e-02
4.0500e+02 8.1908e-02
4.0600e+02 8.1455e-02
4.0700e+02 8.1034e-02
4.0800e+02 8.0558e-02
4.0900e+02 8.0101e-02
4.1000e+02 7.9639e-02
4.1100e+02 7.9173e-02
4.1200e+02 7.8678e-02
4.1300e+02 7.8192e-02
4.1400e+02 7.7693e-02
4.1500e+02 7.7215e-02
4.1600e+02 7.6769e-02
4.1700e+02 7.6290e-02
4.1800e+02 7.5828e-02
4.1900e+02 7.5405e-02
4.2000e+02 7.5037e-02
4.2100e+02 7.4668e-02
4.2200e+02 7.4325e-02
4.2300e+02 7.3937e-02
4.2400e+02 7.3569e-02
4.2500e+02 7.3194e-02
4.2600e+02 7.2795e-02
4.2700e+02 7.2385e-02
4.2800e+02 7.1971e-02
4.2900e+02 7.1547e-02
4.3000e+02 7.1135e-02
4.3100e+02 7.0748e-02
4.3200e+02 7.0323e-02
4.3300e+02 6.9900e-02
4.3400e+02 6.9468e-02
4.3500e+02 6.9046e-02
4.3600e+02 6.8643e-02
4.3700e+02 6.8247e-02
4.3800e+02 6.7837e-02
4.3900e+02 6.7429e-02
4.4000e+02 6.7038e-02
4.4100e+02 6.6618e-02
4.4200e+02 6.6223e-02
4.4300e+02 6.5805e-02
4.4400e+02 6.5345e-02
4.4500e+02 6.4881e-02
4.4600e+02 6.4433e-02
4.4700e+02 6.4004e-02
4.4800e+02 6.3538e-02
4.4900e+02 6.3092e-02
4.5000e+02 6.2694e-02
4.5100e+02 6.2286e-02
4.5200e+02 6.1881e-02
4.5300e+02 6.1463e-02
4.5400e+02 6.1071e-02
4.5500e+02 6.0709e-02
4.5600e+02 6.0316e-02
4.5700e+02 5.9946e-02
4.5800e+02 5.9581e-02
4.5900e+02 5.9235e-02
4.6000e+02 5.8898e-02
4.6100e+02 5.8550e-02
4.6200e+02 5.8155e-02
4.6300e+02 5.7794e-02
4.6400e+02 5.7439e-02
4.6500e+02 5.7048e-02
4.6600e+02 5.6671e-02
4.6700e+02 5.6295e-02
4.6800e+02 5.5913e-02
4.6900e+02 5.5509e-02
4.7000e+02 5.5097e-02
4.7100e+02 5.4646e-02
4.7200e+02 5.4222e-02
4.7300e+02 5.3833e-02
4.7400e+02 5.3480e-02
4.7500e+02 5.3115e-02
4.7600e+02 5.2762e-02
4.7700e+02 5.2412e-02
4.7800e+02 5.2067e-02
4.7900e+02 5.1709e-02
4.8000e+02 5.1354e-02
4.8100e+02 5.1000e-02
4.8200e+02 5.0654e-02
4.8300e+02 5.0307e-02
4.8400e+02 5.0008e-02
4.8500e+02 4.9719e-02
4.8600e+02 4.9458e-02
4.8700e+02 4.9183e-02
4.8800e+02 4.8902e-02
4.8900e+02 4.8628e-02
4.9000e+02 4.8357e-02
4.9100e+02 4.8116e-02
4.9200e+02 4.7858e-02
4.9300e+02 4.7548e-02
4.9400e+02 4.7180e-02
4.9500e+02 4.6815e-02
4.9600e+02 4.6484e-02
4.9700e+02 4.6186e-02
4.9800e+02 4.5882e-02
4.9900e+02 4.5572e-02
5.0000e+02 4.5285e-02
5.0100e+02 4.5030e-02
5.0200e+02 4.4778e-02
5.0300e+02 4.4504e-02
5.0400e+02 4.4247e-02
5.0500e+02 4.3940e-02
5.0600e+02 4.3662e-02
5.0700e+02 4.3388e-02
5.0800e+02 4.3098e-02
5.0900e+02 4.2806e-02
5.1000e+02 4.2543e-02
5.1100e+02 4.2289e-02
5.1200e+02 4.2013e-02
5.1300e+02 4.1743e-02
5.1400e+02 4.1492e-02
5.1500e+02 4.1238e-02
5.1600e+02 4.0957e-02
5.1700e+02 4.0695e-02
5.1800e+02 4.0434e-02
5.1900e+02 4.0176e-02
5.2000e+02 3.9912e-02
5.2100e+02 3.9659e-02
5.2200e+02 3.9395e-02
5.2300e+02 3.9146e-02
5.2400e+02 3.8871e-02
5.2500e+02 3.8621e-02
5.2600e+02 3.8403e-02
5.2700e+02 3.8193e-02
5.2800e+02 3.8023e-02
5.2900e+02 3.7865e-02
5.3000e+02 3.7731e-02
5.3100e+02 3.7586e-02
5.3200e+02 3.7445e-02
5.3300e+02 3.7293e-02
5.3400e+02 3.7155e-02
5.3500e+02 3.6985e-02
5.3600e+02 3.6798e-02
5.3700e+02 3.6671e-02
5.3800e+02 3.6548e-02
5.3900e+02 3.6435e-02
5.4000e+02 3.6323e-02
5.4100e+02 3.6205e-02
5.4200e+02 3.6061e-02
5.4300e+02 3.5907e-02
5.4400e+02 3.5774e-02
5.4500e+02 3.5602e-02
5.4600e+02 3.5437e-02
5.4700e+02 3.5268e-02
5.4800e+02 3.5083e-02
5.4900e+02 3.4923e-02
5.5000e+02 3.4765e-02
5.5100e+02 3.4577e-02
5.5200e+02 3.4393e-02
5.5300e+02 3.4119e-02
5.5400e+02 3.3854e-02
5.5500e+02 3.3622e-02
5.5600e+02 3.3353e-02
5.5700e+02 3.3108e-02
5.5800e+02 3.2863e-02
5.5900e+02 3.2597e-02
5.6000e+02 3.2323e-02
5.6100e+02 3.2053e-02
5.6200e+02 3.1761e-02
5.6300e+02 3.1485e-02
5.6400e+02 3.1183e-02
5.6500e+02 3.0894e-02
5.6600e+02 3.0590e-02
5.6700e+02 3.0287e-02
5.6800e+02 2.9945e-02
5.6900e+02 2.9616e-02
5.7000e+02 2.9303e-02
5.7100e+02 2.8993e-02
5.7200e+02 2.8686e-02
5.7300e+02 2.8407e-02
5.7400e+02 2.8127e-02
5.7500e+02 2.7811e-02
5.7600e+02 2.7487e-02
5.7700e+02 2.7156e-02
5.7800e+02 2.6838e-02
5.7900e+02 2.6558e-02
5.8000e+02 2.6274e-02
5.8100e+02 2.5993e-02
5.8200e+02 2.5725e-02
5.8300e+02 2.5464e-02
5.8400e+02 2.5200e-02
5.8500e+02 2.4955e-02
5.8600e+02 2.4737e-02
5.8700e+02 2.4528e-02
5.8800e+02 2.4291e-02
5.8900e+02 2.4042e-02
5.9000e+02 2.3801e-02
5.9100e+02 2.3642e-02
5.9200e+02 2.3500e-02
5.9300e+02 2.3336e-02
5.9400e+02 2.3161e-02
5.9500e+02 2.2977e-02
5.9600e+02 2.2793e-02
5.9700e+02 2.2700e-02
5.9800e+02 2.2583e-02
5.9900e+02 2.2451e-02
6.0000e+02 2.2308e-02
6.0100e+02 2.2166e-02
6.0200e+02 2.2019e-02
6.0300e+02 2.1960e-02
6.0400e+02 2.1850e-02
6.0500e+02 2.1711e-02
6.0600e+02 2.1604e-02
6.0700e+02 2.1458e-02
6.0800e+02 2.1314e-02
6.0900e+02 2.1160e-02
6.1000e+02 2.1003e-02
6.1100e+02 2.0804e-02
6.1200e+02 2.0630e-02
6.1300e+02 2.0464e-02
6.1400e+02 2.0261e-02
6.1500e+02 2.0072e-02
6.1600e+02 1.9895e-02
6.1700e+02 1.9752e-02
6.1800e+02 1.9620e-02
6.1900e+02 1.9462e-02
6.2000e+02 1.9317e-02
6.2100e+02 1.9142e-02
6.2200e+02 1.8968e-02
6.2300e+02 1.8795e-02
6.2400e+02 1.8662e-02
6.2500e+02 1.8537e-02
6.2600e+02 1.8389e-02
6.2700e+02 1.8269e-02
6.2800e+02 1.8152e-02
6.2900e+02 1.7998e-02
6.3000e+02 1.7832e-02
6.3100e+02 1.7666e-02
6.3200e+02 1.7534e-02
6.3300e+02 1.7450e-02
6.3400e+02 1.7376e-02
6.3500e+02 1.7284e-02
6.3600e+02 1.7243e-02
6.3700e+02 1.7211e-02
6.3800e+02 1.7132e-02
6.3900e+02 1.7090e-02
6.4000e+02 1.7024e-02
6.4100e+02 1.6964e-02
6.4200e+02 1.6948e-02
6.4300e+02 1.6921e-02
6.4400e+02 1.6921e-02
6.4500e+02 1.6908e-02
6.4600e+02 1.6874e-02
6.4700e+02 1.6850e-02
6.4800e+02 1.6790e-02
6.4900e+02 1.6751e-02
6.5000e+02 1.6704e-02
6.5100e+02 1.6636e-02
6.5200e+02 1.6601e-02
6.5300e+02 1.6617e-02
6.5400e+02 1.6624e-02
6.5500e+02 1.6650e-02
6.5600e+02 1.6686e-02
6.5700e+02 1.6707e-02
6.5800e+02 1.6760e-02
6.5900e+02 1.6818e-02
6.6000e+02 1.6915e-02
6.6100e+02 1.7008e-02
6.6200e+02 1.7104e-02
6.6300e+02 1.7193e-02
6.6400e+02 1.7302e-02
6.6500e+02 1.7394e-02
6.6600e+02 1.7526e-02
6.6700e+02 1.7612e-02
6.6800e+02 1.7707e-02
6.6900e+02 1.7750e-02
6.7000e+02 1.7792e-02
6.7100e+02 1.7808e-02
6.7200e+02 1.7892e-02
6.7300e+02 1.7950e-02
6.7400e+02 1.8002e-02
6.7500e+02 1.8033e-02
6.7600e+02 1.8065e-02
6.7700e+02 1.8058e-02
6.7800e+02 1.8058e-02
6.7900e+02 1.8061e-02
6.8000e+02 1.8068e-02
6.8100e+02 1.8045e-02
6.8200e+02 1.7980e-02
6.8300e+02 1.7898e-02
6.8400e+02 1.7865e-02
6.8500e+02 1.7839e-02
6.8600e+02 1.7854e-02
6.8700e+02 1.7828e-02
6.8800e+02 1.7795e-02
6.8900e+02 1.7764e-02
6.9000e+02 1.7702e-02
6.9100e+02 1.7634e-02
6.9200e+02 1.7505e-02
6.9300e+02 1.7420e-02
6.9400e+02 1.7334e-02
6.9500e+02 1.7218e-02
6.9600e+02 1.7074e-02
6.9700e+02 1.6940e-02
6.9800e+02 1.6817e-02
6.9900e+02 1.6696e-02
7.0000e+02 1.6539e-02
7.0100e+02 1.6420e-02
7.0200e+02 1.6336e-02
7.0300e+02 1.6277e-02
7.0400e+02 1.6249e-02
7.0500e+02 1.6211e-02
7.0600e+02 1.6112e-02
7.0700e+02 1.6024e-02
7.0800e+02 1.5942e-02
7.0900e+02 1.5866e-02
7.1000e+02 1.5792e-02
7.1100e+02 1.5745e-02
7.1200e+02 1.5721e-02
7.1300e+02 1.5696e-02
7.1400e+02 1.5678e-02
7.1500e+02 1.5660e-02
7.1600e+02 1.5639e-02
7.1700e+02 1.5664e-02
7.1800e+02 1.5719e-02
7.1900e+02 1.5802e-02
7.2000e+02 1.5879e-02
7.2100e+02 1.5961e-02
7.2200e+02 1.6042e-02
7.2300e+02 1.6127e-02
7.2400e+02 1.6169e-02
7.2500e+02 1.6240e-02
7.2600e+02 1.6265e-02
7.2700e+02 1.6290e-02
7.2800e+02 1.6296e-02
7.2900e+02 1.6309e-02
7.3000e+02 1.6284e-02
7.3100e+02 1.6314e-02
7.3200e+02 1.6325e-02
7.3300e+02 1.6324e-02
7.3400e+02 1.6306e-02
7.3500e+02 1.6253e-02
7.3600e+02 1.6245e-02
7.3700e+02 1.6194e-02
7.3800e+02 1.6150e-02
7.3900e+02 1.6151e-02
7.4000e+02 1.6155e-02
7.4100e+02 1.6149e-02
7.4200e+02 1.6157e-02
7.4300e+02 1.6146e-02
7.4400e+02 1.6208e-02
7.4500e+02 1.6276e-02
7.4600e+02 1.6325e-02
7.4700e+02 1.6381e-02
7.4800e+02 1.6432e-02
7.4900e+02 1.6480e-02
7.5000e+02 1.6464e-02
7.5100e+02 1.6443e-02
7.5200e+02 1.6436e-02
7.5300e+02 1.6471e-02
7.5400e+02 1.6467e-02
7.5500e+02 1.6409e-02
7.5600e+02 1.6347e-02
7.5700e+02 1.6271e-02
7.5800e+02 1.6190e-02
7.5900e+02 1.6096e-02
7.6000e+02 1.5996e-02
7.6100e+02 1.5933e-02
7.6200e+02 1.5850e-02
7.6300e+02 1.5829e-02
7.6400e+02 1.5848e-02
7.6500e+02 1.5852e-02
7.6600e+02 1.5859e-02
7.6700e+02 1.5869e-02
7.6800e+02 1.5851e-02
7.6900e+02 1.5850e-02
7.7000e+02 1.5880e-02
7.7100e+02 1.5912e-02
7.7200e+02 1.5934e-02
7.7300e+02 1.5967e-02
7.7400e+02 1.6022e-02
7.7500e+02 1.6085e-02
7.7600e+02 1.6172e-02
7.7700e+02 1.6291e-02
7.7800e+02 1.6427e-02
7.7900e+02 1.6563e-02
7.8000e+02 1.6725e-02
7.8100e+02 1.6851e-02
7.8200e+02 1.7022e-02
7.8300e+02 1.7163e-02
7.8400e+02 1.7341e-02
7.8500e+02 1.7485e-02
7.8600e+02 1.7609e-02
7.8700e+02 1.7746e-02
7.8800e+02 1.7838e-02
7.8900e+02 1.7904e-02
7.9000e+02 1.7988e-02
7.9100e+02 1.8092e-02
7.9200e+02 1.8147e-02
7.9300e+02 1.8184e-02
7.9400e+02 1.8196e-02
7.9500e+02 1.8212e-02
7.9600e+02 1.8197e-02
7.9700e+02 1.8209e-02
7.9800e+02 1.8192e-02
7.9900e+02 1.8196e-02
8.0000e+02 1.8210e-02
8.0100e+02 1.8223e-02
8.0200e+02 1.8195e-02
8.0300e+02 1.8151e-02
8.0400e+02 1.8118e-02
8.0500e+02 1.8098e-02
8.0600e+02 1.8073e-02
8.0700e+02 1.8055e-02
8.0800e+02 1.8030e-02
8.0900e+02 1.8029e-02
8.1000e+02 1.8006e-02
8.1100e+02 1.7973e-02
8.1200e+02 1.7964e-02
8.1300e+02 1.7923e-02
8.1400e+02 1.7883e-02
8.1500e+02 1.7841e-02
8.1600e+02 1.7773e-02
8.1700e+02 1.7675e-02
8.1800e+02 1.7589e-02
8.1900e+02 1.7456e-02
8.2000e+02 1.7336e-02
8.2100e+02 1.7235e-02
8.2200e+02 1.7177e-02
8.2300e+02 1.7115e-02
8.2400e+02 1.7109e-02
8.2500e+02 1.7119e-02
8.2600e+02 1.7115e-02
8.2700e+02 1.7112e-02
8.2800e+02 1.7079e-02
8.2900e+02 1.7049e-02
8.3000e+02 1.6996e-02
8.3100e+02 1.6941e-02
8.3200e+02 1.6921e-02
8.3300e+02 1.6921e-02
8.3400e+02 1.6933e-02
8.3500e+02 1.6929e-02
8.3600e+02 1.6878e-02
8.3700e+02 1.6826e-02
8.3800e+02 1.6789e-02
8.3900e+02 1.6728e-02
8.4000e+02 1.6683e-02
8.4100e+02 1.6661e-02
8.4200e+02 1.6618e-02
8.4300e+02 1.6555e-02
8.4400e+02 1.6494e-02
8.4500e+02 1.6426e-02
8.4600e+02 1.6380e-02
8.4700e+02 1.6330e-02
8.4800e+02 1.6318e-02
8.4900e+02 1.6318e-02
8.5000e+02 1.6298e-02
8.5100e+02 1.6262e-02
8.5200e+02 1.6257e-02
8.5300e+02 1.6241e-02
8.5400e+02 1.6198e-02
8.5500e+02 1.6126e-02
8.5600e+02 1.6019e-02
8.5700e+02 1.5931e-02
8.5800e+02 1.5880e-02
8.5900e+02 1.5804e-02
8.6000e+02 1.5697e-02
8.6100e+02 1.5581e-02
8.6200e+02 1.5485e-02
8.6300e+02 1.5343e-02
8.6400e+02 1.5227e-02
8.6500e+02 1.5102e-02
8.6600e+02 1.4958e-02
8.6700e+02 1.4833e-02
8.6800e+02 1.4685e-02
8.6900e+02 1.4550e-02
8.7000e+02 1.4407e-02
8.7100e+02 1.4288e-02
8.7200e+02 1.4177e-02
8.7300e+02 1.4044e-02
8.7400e+02 1.3898e-02
8.7500e+02 1.3746e-02
8.7600e+02 1.3583e-02
8.7700e+02 1.3441e-02
8.7800e+02 1.3303e-02
8.7900e+02 1.3186e-02
8.8000e+02 1.3060e-02
8.8100e+02 1.2946e-02
8.8200e+02 1.2833e-02
8.8300e+02 1.2730e-02
8.8400e+02 1.2643e-02
8.8500e+02 1.2547e-02
8.8600e+02 1.2409e-02
8.8700e+02 1.2305e-02
8.8800e+02 1.2179e-02
8.8900e+02 1.2028e-02
8.9000e+02 1.1897e-02
8.9100e+02 1.1781e-02
8.9200e+02 1.1714e-02
8.9300e+02 1.1631e-02
8.9400e+02 1.1543e-02
8.9500e+02 1.1430e-02
8.9600e+02 1.1343e-02
8.9700e+02 1.1234e-02
8.9800e+02 1.1125e-02
8.9900e+02 1.0997e-02
9.0000e+02 1.0809e-02
9.0100e+02 1.0600e-02
9.0200e+02 1.0380e-02
9.0300e+02 1.0189e-02
9.0400e+02 1.0027e-02
9.0500e+02 9.8979e-03
9.0600e+02 9.7325e-03
9.0700e+02 9.5923e-03
9.0800e+02 9.4987e-03
9.0900e+02 9.3792e-03
9.1000e+02 9.2293e-03
9.1100e+02 9.0728e-03
9.1200e+02 8.9477e-03
9.1300e+02 8.8480e-03
9.1400e+02 8.7347e-03
9.1500e+02 8.6247e-03
9.1600e+02 8.5515e-03
9.1700e+02 8.4873e-03
9.1800e+02 8.4018e-03
9.1900e+02 8.3286e-03
9.2000e+02 8.2794e-03
9.2100e+02 8.2257e-03
9.2200e+02 8.1711e-03
9.2300e+02 8.1094e-03
9.2400e+02 8.0432e-03
9.2500e+02 8.0138e-03
9.2600e+02 8.0025e-03
9.2700e+02 7.9953e-03
9.2800e+02 7.9594e-03
9.2900e+02 7.9201e-03
9.3000e+02 7.8421e-03
9.3100e+02 7.7906e-03
9.3200e+02 7.6738e-03
9.3300e+02 7.5752e-03
9.3400e+02 7.5189e-03
9.3500e+02 7.4195e-03
9.3600e+02 7.3243e-03
9.3700e+02 7.2150e-03
9.3800e+02 7.1304e-03
9.3900e+02 7.0358e-03
9.4000e+02 6.9430e-03
9.4100e+02 6.8448e-03
9.4200e+02 6.8293e-03
9.4300e+02 6.8274e-03
9.4400e+02 6.8069e-03
9.4500e+02 6.7861e-03
9.4600e+02 6.7762e-03
9.4700e+02 6.7648e-03
9.4800e+02 6.7555e-03
9.4900e+02 6.7294e-03
9.5000e+02 6.7397e-03
9.5100e+02 6.7495e-03
9.5200e+02 6.7735e-03
9.5300e+02 6.8305e-03
9.5400e+02 6.8457e-03
9.5500e+02 6.8775e-03
9.5600e+02 6.9333e-03
9.5700e+02 6.9908e-03
9.5800e+02 7.0666e-03
9.5900e+02 7.1236e-03
9.6000e+02 7.1909e-03
9.6100e+02 7.3037e-03
9.6200e+02 7.4226e-03
9.6300e+02 7.5372e-03
9.6400e+02 7.6217e-03
9.6500e+02 7.7373e-03
9.6600e+02 7.8651e-03
9.6700e+02 7.9887e-03
9.6800e+02 8.0963e-03
9.6900e+02 8.1634e-03
9.7000e+02 8.2771e-03
9.7100e+02 8.4259e-03
9.7200e+02 8.5988e-03
9.7300e+02 8.7934e-03
9.7400e+02 8.9891e-03
9.7500e+02 9.2266e-03
9.7600e+02 9.4040e-03
9.7700e+02 9.5795e-03
9.7800e+02 9.7556e-03
9.7900e+02 9.9153e-03
9.8000e+02 1.0057e-02
9.8100e+02 1.0214e-02
9.8200e+02 1.0353e-02
9.8300e+02 1.0537e-02
9.8400e+02 1.0763e-02
9.8500e+02 1.0961e-02
9.8600e+02 1.1163e-02
9.8700e+02 1.1337e-02
9.8800e+02 1.1501e-02
9.8900e+02 1.1690e-02
9.9000e+02 1.1854e-02
9.9100e+02 1.2050e-02
9.9200e+02 1.2219e-02
9.9300e+02 1.2402e-02
9.9400e+02 1.2583e-02
9.9500e+02 1.2738e-02
9.9600e+02 1.2846e-02
9.9700e+02 1.2965e-02
9.9800e+02 1.3076e-02
9.9900e+02 1.3172e-02
1.0000e+03 1.3297e-02
1.0010e+03 1.3459e-02
1.0020e+03 1.3625e-02
1.0030e+03 1.3817e-02
1.0040e+03 1.3989e-02
1.0050e+03 1.4173e-02
1.0060e+03 1.4352e-02
1.0070e+03 1.4520e-02
1.0080e+03 1.4683e-02
1.0090e+03 1.4831e-02
1.0100e+03 1.4952e-02
1.0110e+03 1.5084e-02
1.0120e+03 1.5204e-02
1.0130e+03 1.5334e-02
1.0140e+03 1.5455e-02
1.0150e+03 1.5552e-02
1.0160e+03 1.5673e-02
1.0170e+03 1.5829e-02
1.0180e+03 1.5984e-02
1.0190e+03 1.6138e-02
1.0200e+03 1.6278e-02
1.0210e+03 1.6433e-02
1.0220e+03 1.6572e-02
1.0230e+03 1.6685e-02
1.0240e+03 1.6818e-02
1.0250e+03 1.6974e-02
1.0260e+03 1.7116e-02
1.0270e+03 1.7202e-02
1.0280e+03 1.7338e-02
1.0290e+03 1.7454e-02
1.0300e+03 1.7541e-02
1.0310e+03 1.7644e-02
1.0320e+03 1.7762e-02
1.0330e+03 1.7876e-02
1.0340e+03 1.7994e-02
1.0350e+03 1.8147e-02
1.0360e+03 1.8262e-02
1.0370e+03 1.8396e-02
1.0380e+03 1.8526e-02
1.0390e+03 1.8620e-02
1.0400e+03 1.8729e-02
1.0410e+03 1.8822e-02
1.0420e+03 1.8896e-02
1.0430e+03 1.8971e-02
1.0440e+03 1.9006e-02
1.0450e+03 1.9018e-02
1.0460e+03 1.9007e-02
1.0470e+03 1.9004e-02
1.0480e+03 1.8999e-02
1.0490e+03 1.9022e-02
1.0500e+03 1.9048e-02
1.0510e+03 1.9071e-02
1.0520e+03 1.9085e-02
1.0530e+03 1.9061e-02
1.0540e+03 1.9055e-02
1.0550e+03 1.9021e-02
1.0560e+03 1.8966e-02
1.0570e+03 1.8938e-02
1.0580e+03 1.8893e-02
1.0590e+03 1.8833e-02
1.0600e+03 1.8755e-02
1.0610e+03 1.8729e-02
1.0620e+03 1.8717e-02
1.0630e+03 1.8692e-02
1.0640e+03 1.8623e-02
1.0650e+03 1.8563e-02
1.0660e+03 1.8479e-02
1.0670e+03 1.8420e-02
1.0680e+03 1.8363e-02
1.0690e+03 1.8280e-02
1.0700e+03 1.8209e-02
1.0710e+03 1.8174e-02
1.0720e+03 1.8147e-02
1.0730e+03 1.8134e-02
1.0740e+03 1.8101e-02
1.0750e+03 1.8081e-02
1.0760e+03 1.8036e-02
1.0770e+03 1.7993e-02
1.0780e+03 1.7987e-02
1.0790e+03 1.7939e-02
1.0800e+03 1.7904e-02
1.0810e+03 1.7860e-02
1.0820e+03 1.7873e-02
1.0830e+03 1.7893e-02
1.0840e+03 1.7916e-02
1.0850e+03 1.7888e-02
1.0860e+03 1.7834e-02
1.0870e+03 1.7821e-02
1.0880e+03 1.7803e-02
1.0890e+03 1.7786e-02
1.0900e+03 1.7815e-02
1.0910e+03 1.7851e-02
1.0920e+03 1.7927e-02
1.0930e+03 1.8011e-02
1.0940e+03 1.8109e-02
1.0950e+03 1.8157e-02
1.0960e+03 1.8207e-02
1.0970e+03 1.8299e-02
1.0980e+03 1.8410e-02
1.0990e+03 1.8499e-02
1.1000e+03 1.8561e-02
1.1010e+03 1.8628e-02
1.1020e+03 1.8685e-02
1.1030e+03 1.8713e-02
1.1040e+03 1.8735e-02
1.1050e+03 1.8767e-02
1.1060e+03 1.8818e-02
1.1070e+03 1.8846e-02
1.1080e+03 1.8856e-02
1.1090e+03 1.8866e-02
1.1100e+03 1.8897e-02
1.1110e+03 1.8923e-02
1.1120e+03 1.8936e-02
1.1130e+03 1.8959e-02
1.1140e+03 1.8970e-02
1.1150e+03 1.8959e-02
1.1160e+03 1.8948e-02
1.1170e+03 1.8957e-02
1.1180e+03 1.8981e-02
1.1190e+03 1.9024e-02
1.1200e+03 1.9060e-02
1.1210e+03 1.9121e-02
1.1220e+03 1.9118e-02
1.1230e+03 1.9124e-02
1.1240e+03 1.9099e-02
1.1250e+03 1.9099e-02
1.1260e+03 1.9095e-02
1.1270e+03 1.9076e-02
1.1280e+03 1.9103e-02
1.1290e+03 1.9117e-02
1.1300e+03 1.9079e-02
1.1310e+03 1.9050e-02
1.1320e+03 1.9064e-02
1.1330e+03 1.9052e-02
1.1340e+03 1.9020e-02
1.1350e+03 1.8962e-02
1.1360e+03 1.8953e-02
1.1370e+03 1.8934e-02
1.1380e+03 1.8896e-02
1.1390e+03 1.8870e-02
1.1400e+03 1.8868e-02
1.1410e+03 1.8845e-02
1.1420e+03 1.8799e-02
1.1430e+03 1.8762e-02
1.1440e+03 1.8740e-02
1.1450e+03 1.8702e-02
1.1460e+03 1.8675e-02
1.1470e+03 1.8661e-02
1.1480e+03 1.8662e-02
1.1490e+03 1.8661e-02
1.1500e+03 1.8653e-02
1.1510e+03 1.8690e-02
1.1520e+03 1.8682e-02
1.1530e+03 1.8690e-02
1.1540e+03 1.8704e-02
1.1550e+03 1.8711e-02
1.1560e+03 1.8726e-02
1.1570e+03 1.8732e-02
1.1580e+03 1.8734e-02
1.1590e+03 1.8737e-02
1.1600e+03 1.8744e-02
1.1610e+03 1.8774e-02
1.1620e+03 1.8822e-02
1.1630e+03 1.8888e-02
1.1640e+03 1.8972e-02
1.1650e+03 1.9083e-02
1.1660e+03 1.9185e-02
1.1670e+03 1.9259e-02
1.1680e+03 1.9316e-02
1.1690e+03 1.9397e-02
1.1700e+03 1.9488e-02
1.1710e+03 1.9571e-02
1.1720e+03 1.9640e-02
1.1730e+03 1.9713e-02
1.1740e+03 1.9788e-02
1.1750e+03 1.9834e-02
1.1760e+03 1.9923e-02
1.1770e+03 1.9975e-02
1.1780e+03 2.0008e-02
1.1790e+03 2.0068e-02
1.1800e+03 2.0132e-02
1.1810e+03 2.0162e-02
1.1820e+03 2.0168e-02
1.1830e+03 2.0220e-02
1.1840e+03 2.0256e-02
1.1850e+03 2.0328e-02
1.1860e+03 2.0405e-02
1.1870e+03 2.0480e-02
1.1880e+03 2.0535e-02
1.1890e+03 2.0610e-02
1.1900e+03 2.0686e-02
1.1910e+03 2.0764e-02
1.1920e+03 2.0849e-02
1.1930e+03 2.0965e-02
1.1940e+03 2.1132e-02
1.1950e+03 2.1303e-02
1.1960e+03 2.1477e-02
1.1970e+03 2.1648e-02
1.1980e+03 2.1860e-02
1.1990e+03 2.2039e-02
1.2000e+03 2.2184e-02
1.2010e+03 2.2327e-02
1.2020e+03 2.2449e-02
1.2030e+03 2.2563e-02
1.2040e+03 2.2683e-02
1.2050e+03 2.2823e-02
1.2060e+03 2.2978e-02
1.2070e+03 2.3170e-02
1.2080e+03 2.3357e-02
1.2090e+03 2.3541e-02
1.2100e+03 2.3758e-02
1.2110e+03 2.3997e-02
1.2120e+03 2.4230e-02
1.2130e+03 2.4475e-02
1.2140e+03 2.4723e-02
1.2150e+03 2.4992e-02
1.2160e+03 2.5223e-02
1.2170e+03 2.5450e-02
1.2180e+03 2.5710e-02
1.2190e+03 2.5978e-02
1.2200e+03 2.6228e-02
1.2210e+03 2.6440e-02
1.2220e+03 2.6605e-02
1.2230e+03 2.6764e-02
1.2240e+03 2.6925e-02
1.2250e+03 2.7116e-02
1.2260e+03 2.7297e-02
1.2270e+03 2.7447e-02
1.2280e+03 2.7562e-02
1.2290e+03 2.7678e-02
1.2300e+03 2.7840e-02
1.2310e+03 2.8011e-02
1.2320e+03 2.8170e-02
1.2330e+03 2.8351e-02
1.2340e+03 2.8518e-02
1.2350e+03 2.8660e-02
1.2360e+03 2.8786e-02
1.2370e+03 2.8905e-02
1.2380e+03 2.9032e-02
1.2390e+03 2.9172e-02
1.2400e+03 2.9305e-02
1.2410e+03 2.9451e-02
1.2420e+03 2.9601e-02
1.2430e+03 2.9765e-02
1.2440e+03 2.9949e-02
1.2450e+03 3.0108e-02
1.2460e+03 3.0213e-02
1.2470e+03 3.0340e-02
1.2480e+03 3.0505e-02
1.2490e+03 3.0661e-02
1.2500e+03 3.0827e-02
1.2510e+03 3.0974e-02
1.2520e+03 3.1159e-02
1.2530e+03 3.1335e-02
1.2540e+03 3.1531e-02
1.2550e+03 3.1713e-02
1.2560e+03 3.1894e-02
1.2570e+03 3.2068e-02
1.2580e+03 3.2181e-02
1.2590e+03 3.2288e-02
1.2600e+03 3.2385e-02
1.2610e+03 3.2454e-02
1.2620e+03 3.2516e-02
1.2630e+03 3.2563e-02
1.2640e+03 3.2598e-02
1.2650e+03 3.2646e-02
1.2660e+03 3.2683e-02
1.2670e+03 3.2757e-02
1.2680e+03 3.2886e-02
1.2690e+03 3.3024e-02
1.2700e+03 3.3190e-02
1.2710e+03 3.3365e-02
1.2720e+03 3.3566e-02
1.2730e+03 3.3774e-02
1.2740e+03 3.3964e-02
1.2750e+03 3.4139e-02
1.2760e+03 3.4288e-02
1.2770e+03 3.4421e-02
1.2780e+03 3.4553e-02
1.2790e+03 3.4686e-02
1.2800e+03 3.4808e-02
1.2810e+03 3.4908e-02
1.2820e+03 3.5040e-02
1.2830e+03 3.5170e-02
1.2840e+03 3.5261e-02
1.2850e+03 3.5333e-02
1.2860e+03 3.5415e-02
1.2870e+03 3.5484e-02
1.2880e+03 3.5548e-02
1.2890e+03 3.5616e-02
1.2900e+03 3.5721e-02
1.2910e+03 3.5814e-02
1.2920e+03 3.5906e-02
1.2930e+03 3.6024e-02
1.2940e+03 3.6147e-02
1.2950e+03 3.6263e-02
1.2960e+03 3.6360e-02
1.2970e+03 3.6448e-02
1.2980e+03 3.6514e-02
1.2990e+03 3.6560e-02
1.3000e+03 3.6630e-02
1.3010e+03 3.6682e-02
1.3020e+03 3.6741e-02
1.3030e+03 3.6786e-02
1.3040e+03 3.6862e-02
1.3050e+03 3.6940e-02
1.3060e+03 3.7041e-02
1.3070e+03 3.7141e-02
1.3080e+03 3.7267e-02
1.3090e+03 3.7377e-02
1.3100e+03 3.7521e-02
1.3110e+03 3.7667e-02
1.3120e+03 3.7776e-02
1.3130e+03 3.7883e-02
1.3140e+03 3.7971e-02
1.3150e+03 3.8051e-02
1.3160e+03 3.8140e-02
1.3170e+03 3.8234e-02
1.3180e+03 3.8310e-02
1.3190e+03 3.8371e-02
1.3200e+03 3.8427e-02
1.3210e+03 3.8538e-02
1.3220e+03 3.8683e-02
1.3230e+03 3.8839e-02
1.3240e+03 3.8938e-02
1.3250e+03 3.9004e-02
1.3260e+03 3.9060e-02
1.3270e+03 3.9141e-02
1.3280e+03 3.9190e-02
1.3290e+03 3.9252e-02
1.3300e+03 3.9280e-02
1.3310e+03 3.9293e-02
1.3320e+03 3.9311e-02
1.3330e+03 3.9336e-02
1.3340e+03 3.9343e-02
1.3350e+03 3.9329e-02
1.3360e+03 3.9309e-02
1.3370e+03 3.9301e-02
1.3380e+03 3.9283e-02
1.3390e+03 3.9274e-02
1.3400e+03 3.9257e-02
1.3410e+03 3.9265e-02
1.3420e+03 3.9300e-02
1.3430e+03 3.9290e-02
1.3440e+03 3.9266e-02
1.3450e+03 3.9241e-02
1.3460e+03 3.9193e-02
1.3470e+03 3.9124e-02
1.3480e+03 3.9072e-02
1.3490e+03 3.9027e-02
1.3500e+03 3.9000e-02
1.3510e+03 3.8990e-02
1.3520e+03 3.8991e-02
1.3530e+03 3.9010e-02
1.3540e+03 3.9052e-02
1.3550e+03 3.9122e-02
1.3560e+03 3.9174e-02
1.3570e+03 3.9232e-02
1.3580e+03 3.9250e-02
1.3590e+03 3.9232e-02
1.3600e+03 3.9199e-02
1.3610e+03 3.9142e-02
1.3620e+03 3.9060e-02
1.3630e+03 3.8951e-02
1.3640e+03 3.8848e-02
1.3650e+03 3.8752e-02
1.3660e+03 3.8691e-02
1.3670e+03 3.8625e-02
1.3680e+03 3.8539e-02
1.3690e+03 3.8394e-02
1.3700e+03 3.8252e-02
1.3710e+03 3.8110e-02
1.3720e+03 3.7983e-02
1.3730e+03 3.7838e-02
1.3740e+03 3.7663e-02
1.3750e+03 3.7497e-02
1.3760e+03 3.7329e-02
1.3770e+03 3.7141e-02
1.3780e+03 3.6993e-02
1.3790e+03 3.6859e-02
1.3800e+03 3.6680e-02
1.3810e+03 3.6500e-02
1.3820e+03 3.6360e-02
1.3830e+03 3.6246e-02
1.3840e+03 3.6095e-02
1.3850e+03 3.5962e-02
1.3860e+03 3.5852e-02
1.3870e+03 3.5729e-02
1.3880e+03 3.5627e-02
1.3890e+03 3.5537e-02
1.3900e+03 3.5434e-02
1.3910e+03 3.5350e-02
1.3920e+03 3.5252e-02
1.3930e+03 3.5162e-02
1.3940e+03 3.5048e-02
1.3950e+03 3.4924e-02
1.3960e+03 3.4819e-02
1.3970e+03 3.4708e-02
1.3980e+03 3.4548e-02
1.3990e+03 3.4387e-02
1.4000e+03 3.4167e-02
1.4010e+03 3.4002e-02
1.4020e+03 3.3850e-02
1.4030e+03 3.3703e-02
1.4040e+03 3.3559e-02
1.4050e+03 3.3429e-02
1.4060e+03 3.3299e-02
1.4070e+03 3.3118e-02
1.4080e+03 3.2961e-02
1.4090e+03 3.2793e-02
1.4100e+03 3.2593e-02
1.4110e+03 3.2394e-02
1.4120e+03 3.2187e-02
1.4130e+03 3.1973e-02
1.4140e+03 3.1731e-02
1.4150e+03 3.1507e-02
1.4160e+03 3.1279e-02
1.4170e+03 3.1051e-02
1.4180e+03 3.0807e-02
1.4190e+03 3.0585e-02
1.4200e+03 3.0400e-02
1.4210e+03 3.0221e-02
1.4220e+03 3.0020e-02
1.4230e+03 2.9830e-02
1.4240e+03 2.9652e-02
1.4250e+03 2.9497e-02
1.4260e+03 2.9321e-02
1.4270e+03 2.9150e-02
1.4280e+03 2.8969e-02
1.4290e+03 2.8765e-02
1.4300e+03 2.8598e-02
1.4310e+03 2.8431e-02
1.4320e+03 2.8264e-02
1.4330e+03 2.8151e-02
1.4340e+03 2.8046e-02
1.4350e+03 2.7913e-02
1.4360e+03 2.7812e-02
1.4370e+03 2.7741e-02
1.4380e+03 2.7637e-02
1.4390e+03 2.7560e-02
1.4400e+03 2.7497e-02
1.4410e+03 2.7433e-02
1.4420e+03 2.7411e-02
1.4430e+03 2.7359e-02
1.4440e+03 2.7256e-02
1.4450e+03 2.7176e-02
1.4460e+03 2.7095e-02
1.4470e+03 2.7072e-02
1.4480e+03 2.7028e-02
1.4490e+03 2.6998e-02
1.4500e+03 2.6953e-02
1.4510e+03 2.6903e-02
1.4520e+03 2.6861e-02
1.4530e+03 2.6785e-02
1.4540e+03 2.6703e-02
1.4550e+03 2.6611e-02
1.4560e+03 2.6522e-02
1.4570e+03 2.6439e-02
1.4580e+03 2.6296e-02
1.4590e+03 2.6122e-02
1.4600e+03 2.5937e-02
1.4610e+03 2.5735e-02
1.4620e+03 2.5509e-02
1.4630e+03 2.5321e-02
1.4640e+03 2.5151e-02
1.4650e+03 2.4957e-02
1.4660e+03 2.4757e-02
1.4670e+03 2.4542e-02
1.4680e+03 2.4335e-02
1.4690e+03 2.4119e-02
1.4700e+03 2.3871e-02
1.4710e+03 2.3621e-02
1.4720e+03 2.3350e-02
1.4730e+03 2.3080e-02
1.4740e+03 2.2793e-02
1.4750e+03 2.2521e-02
1.4760e+03 2.2254e-02
1.4770e+03 2.1945e-02
1.4780e+03 2.1683e-02
1.4790e+03 2.1422e-02
1.4800e+03 2.1190e-02
1.4810e+03 2.0994e-02
1.4820e+03 2.0777e-02
1.4830e+03 2.0610e-02
1.4840e+03 2.0414e-02
1.4850e+03 2.0290e-02
1.4860e+03 2.0150e-02
1.4870e+03 1.9985e-02
1.4880e+03 1.9806e-02
1.4890e+03 1.9653e-02
1.4900e+03 1.9479e-02
1.4910e+03 1.9304e-02
1.4920e+03 1.9093e-02
1.4930e+03 1.8891e-02
1.4940e+03 1.8671e-02
1.4950e+03 1.8450e-02
1.4960e+03 1.8274e-02
1.4970e+03 1.8080e-02
1.4980e+03 1.7964e-02
1.4990e+03 1.7886e-02
1.5000e+03 1.7767e-02
1.5010e+03 1.7629e-02
1.5020e+03 1.7492e-02
1.5030e+03 1.7365e-02
1.5040e+03 1.7224e-02
1.5050e+03 1.7092e-02
1.5060e+03 1.6964e-02
1.5070e+03 1.6809e-02
1.5080e+03 1.6674e-02
1.5090e+03 1.6548e-02
1.5100e+03 1.6400e-02
1.5110e+03 1.6289e-02
1.5120e+03 1.6195e-02
1.5130e+03 1.6095e-02
1.5140e+03 1.5994e-02
1.5150e+03 1.5893e-02
1.5160e+03 1.5821e-02
1.5170e+03 1.5732e-02
1.5180e+03 1.5653e-02
1.5190e+03 1.5557e-02
1.5200e+03 1.5496e-02
1.5210e+03 1.5445e-02
1.5220e+03 1.5362e-02
1.5230e+03 1.5306e-02
1.5240e+03 1.5233e-02
1.5250e+03 1.5166e-02
1.5260e+03 1.5109e-02
1.5270e+03 1.5074e-02
1.5280e+03 1.5049e-02
1.5290e+03 1.5040e-02
1.5300e+03 1.5009e-02
1.5310e+03 1.4974e-02
1.5320e+03 1.4928e-02
1.5330e+03 1.4895e-02
1.5340e+03 1.4858e-02
1.5350e+03 1.4824e-02
1.5360e+03 1.4845e-02
1.5370e+03 1.4882e-02
1.5380e+03 1.4915e-02
1.5390e+03 1.4926e-02
1.5400e+03 1.4944e-02
1.5410e+03 1.4960e-02
1.5420e+03 1.4951e-02
1.5430e+03 1.4900e-02
1.5440e+03 1.4831e-02
1.5450e+03 1.4788e-02
1.5460e+03 1.4756e-02
1.5470e+03 1.4714e-02
1.5480e+03 1.4650e-02
1.5490e+03 1.4563e-02
1.5500e+03 1.4480e-02
1.5510e+03 1.4380e-02
1.5520e+03 1.4289e-02
1.5530e+03 1.4198e-02
1.5540e+03 1.4141e-02
1.5550e+03 1.4072e-02
1.5560e+03 1.4002e-02
1.5570e+03 1.3926e-02
1.5580e+03 1.3893e-02
1.5590e+03 1.3863e-02
1.5600e+03 1.3830e-02
1.5610e+03 1.3795e-02
1.5620e+03 1.3769e-02
1.5630e+03 1.3707e-02
1.5640e+03 1.3675e-02
1.5650e+03 1.3616e-02
1.5660e+03 1.3554e-02
1.5670e+03 1.3495e-02
1.5680e+03 1.3440e-02
1.5690e+03 1.3449e-02
1.5700e+03 1.3461e-02
1.5710e+03 1.3516e-02
1.5720e+03 1.3560e-02
1.5730e+03 1.3591e-02
1.5740e+03 1.3685e-02
1.5750e+03 1.3845e-02
1.5760e+03 1.4024e-02
1.5770e+03 1.4230e-02
1.5780e+03 1.4441e-02
1.5790e+03 1.4643e-02
1.5800e+03 1.4856e-02
1.5810e+03 1.5147e-02
1.5820e+03 1.5395e-02
1.5830e+03 1.5647e-02
1.5840e+03 1.5900e-02
1.5850e+03 1.6135e-02
1.5860e+03 1.6354e-02
1.5870e+03 1.6563e-02
1.5880e+03 1.6795e-02
1.5890e+03 1.7013e-02
1.5900e+03 1.7248e-02
1.5910e+03 1.7469e-02
1.5920e+03 1.7700e-02
1.5930e+03 1.7883e-02
1.5940e+03 1.8039e-02
1.5950e+03 1.8184e-02
1.5960e+03 1.8337e-02
1.5970e+03 1.8454e-02
1.5980e+03 1.8569e-02
1.5990e+03 1.8691e-02
1.6000e+03 1.8833e-02
1.6010e+03 1.8951e-02
1.6020e+03 1.9049e-02
1.6030e+03 1.9168e-02
1.6040e+03 1.9262e-02
1.6050e+03 1.9316e-02
1.6060e+03 1.9418e-02
1.6070e+03 1.9487e-02
1.6080e+03 1.9538e-02
1.6090e+03 1.9608e-02
1.6100e+03 1.9692e-02
1.6110e+03 1.9758e-02
1.6120e+03 1.9779e-02
1.6130e+03 1.9815e-02
1.6140e+03 1.9830e-02
1.6150e+03 1.9816e-02
1.6160e+03 1.9806e-02
1.6170e+03 1.9811e-02
1.6180e+03 1.9830e-02
1.6190e+03 1.9823e-02
1.6200e+03 1.9820e-02
1.6210e+03 1.9844e-02
1.6220e+03 1.9904e-02
1.6230e+03 1.9993e-02
1.6240e+03 2.0083e-02
1.6250e+03 2.0179e-02
1.6260e+03 2.0231e-02
1.6270e+03 2.0282e-02
1.6280e+03 2.0327e-02
1.6290e+03 2.0352e-02
1.6300e+03 2.0327e-02
1.6310e+03 2.0279e-02
1.6320e+03 2.0244e-02
1.6330e+03 2.0220e-02
1.6340e+03 2.0199e-02
1.6350e+03 2.0229e-02
1.6360e+03 2.0276e-02
1.6370e+03 2.0295e-02
1.6380e+03 2.0295e-02
1.6390e+03 2.0279e-02
1.6400e+03 2.0252e-02
1.6410e+03 2.0252e-02
1.6420e+03 2.0194e-02
1.6430e+03 2.0121e-02
1.6440e+03 2.0016e-02
1.6450e+03 1.9922e-02
1.6460e+03 1.9836e-02
1.6470e+03 1.9748e-02
1.6480e+03 1.9617e-02
1.6490e+03 1.9528e-02
1.6500e+03 1.9460e-02
1.6510e+03 1.9418e-02
1.6520e+03 1.9367e-02
1.6530e+03 1.9345e-02
1.6540e+03 1.9286e-02
1.6550e+03 1.9266e-02
1.6560e+03 1.9241e-02
1.6570e+03 1.9244e-02
1.6580e+03 1.9286e-02
1.6590e+03 1.9347e-02
1.6600e+03 1.9416e-02
1.6610e+03 1.9486e-02
1.6620e+03 1.9549e-02
1.6630e+03 1.9645e-02
1.6640e+03 1.9736e-02
1.6650e+03 1.9805e-02
1.6660e+03 1.9882e-02
1.6670e+03 1.9950e-02
1.6680e+03 2.0067e-02
1.6690e+03 2.0151e-02
1.6700e+03 2.0215e-02
1.6710e+03 2.0326e-02
1.6720e+03 2.0399e-02
1.6730e+03 2.0455e-02
1.6740e+03 2.0492e-02
1.6750e+03 2.0527e-02
1.6760e+03 2.0544e-02
1.6770e+03 2.0581e-02
1.6780e+03 2.0640e-02
1.6790e+03 2.0718e-02
1.6800e+03 2.0809e-02
1.6810e+03 2.0878e-02
1.6820e+03 2.0956e-02
1.6830e+03 2.1016e-02
1.6840e+03 2.1057e-02
1.6850e+03 2.1053e-02
1.6860e+03 2.1082e-02
1.6870e+03 2.1065e-02
1.6880e+03 2.1042e-02
1.6890e+03 2.1040e-02
1.6900e+03 2.0993e-02
1.6910e+03 2.0940e-02
1.6920e+03 2.0848e-02
1.6930e+03 2.0792e-02
1.6940e+03 2.0750e-02
1.6950e+03 2.0744e-02
1.6960e+03 2.0704e-02
1.6970e+03 2.0690e-02
1.6980e+03 2.0693e-02
1.6990e+03 2.0688e-02
1.7000e+03 2.0683e-02
1.7010e+03 2.0686e-02
1.7020e+03 2.0698e-02
1.7030e+03 2.0685e-02
1.7040e+03 2.0687e-02
1.7050e+03 2.0705e-02
1.7060e+03 2.0687e-02
1.7070e+03 2.0662e-02
1.7080e+03 2.0625e-02
1.7090e+03 2.0621e-02
1.7100e+03 2.0624e-02
1.7110e+03 2.0616e-02
1.7120e+03 2.0592e-02
1.7130e+03 2.0576e-02
1.7140e+03 2.0534e-02
1.7150e+03 2.0510e-02
1.7160e+03 2.0494e-02
1.7170e+03 2.0496e-02
1.7180e+03 2.0478e-02
1.7190e+03 2.0436e-02
1.7200e+03 2.0410e-02
1.7210e+03 2.0401e-02
1.7220e+03 2.0401e-02
1.7230e+03 2.0375e-02
1.7240e+03 2.0358e-02
1.7250e+03 2.0347e-02
1.7260e+03 2.0320e-02
1.7270e+03 2.0272e-02
1.7280e+03 2.0238e-02
1.7290e+03 2.0179e-02
1.7300e+03 2.0101e-02
1.7310e+03 2.0056e-02
1.7320e+03 2.0047e-02
1.7330e+03 2.0032e-02
1.7340e+03 1.9991e-02
1.7350e+03 1.9959e-02
1.7360e+03 1.9914e-02
1.7370e+03 1.9921e-02
1.7380e+03 1.9917e-02
1.7390e+03 1.9934e-02
1.7400e+03 1.9944e-02
1.7410e+03 1.9955e-02
1.7420e+03 1.9973e-02
1.7430e+03 2.0006e-02
1.7440e+03 2.0046e-02
1.7450e+03 2.0079e-02
1.7460e+03 2.0123e-02
1.7470e+03 2.0174e-02
1.7480e+03 2.0210e-02
1.7490e+03 2.0246e-02
1.7500e+03 2.0291e-02
1.7510e+03 2.0310e-02
1.7520e+03 2.0318e-02
1.7530e+03 2.0331e-02
1.7540e+03 2.0374e-02
1.7550e+03 2.0441e-02
1.7560e+03 2.0489e-02
1.7570e+03 2.0546e-02
1.7580e+03 2.0603e-02
1.7590e+03 2.0678e-02
1.7600e+03 2.0767e-02
1.7610e+03 2.0864e-02
1.7620e+03 2.0952e-02
1.7630e+03 2.1019e-02
1.7640e+03 2.1094e-02
1.7650e+03 2.1158e-02
1.7660e+03 2.1226e-02
1.7670e+03 2.1239e-02
1.7680e+03 2.1223e-02
1.7690e+03 2.1231e-02
1.7700e+03 2.1209e-02
1.7710e+03 2.1136e-02
1.7720e+03 2.1082e-02
1.7730e+03 2.1036e-02
1.7740e+03 2.0957e-02
1.7750e+03 2.0902e-02
1.7760e+03 2.0837e-02
1.7770e+03 2.0796e-02
1.7780e+03 2.0749e-02
1.7790e+03 2.0691e-02
1.7800e+03 2.0648e-02
1.7810e+03 2.0562e-02
1.7820e+03 2.0460e-02
1.7830e+03 2.0383e-02
1.7840e+03 2.0314e-02
1.7850e+03 2.0230e-02
1.7860e+03 2.0137e-02
1.7870e+03 2.0076e-02
1.7880e+03 1.9998e-02
1.7890e+03 1.9894e-02
1.7900e+03 1.9774e-02
1.7910e+03 1.9671e-02
1.7920e+03 1.9568e-02
1.7930e+03 1.9501e-02
1.7940e+03 1.9416e-02
1.7950e+03 1.9298e-02
1.7960e+03 1.9202e-02
1.7970e+03 1.9092e-02
1.7980e+03 1.8964e-02
1.7990e+03 1.8861e-02
1.8000e+03 1.8800e-02
1.8010e+03 1.8706e-02
1.8020e+03 1.8581e-02
1.8030e+03 1.8459e-02
1.8040e+03 1.8334e-02
1.8050e+03 1.8194e-02
1.8060e+03 1.8078e-02
1.8070e+03 1.7993e-02
1.8080e+03 1.7889e-02
1.8090e+03 1.7808e-02
1.8100e+03 1.7663e-02
1.8110e+03 1.7513e-02
1.8120e+03 1.7350e-02
1.8130e+03 1.7220e-02
1.8140e+03 1.7068e-02
1.8150e+03 1.6871e-02
1.8160e+03 1.6664e-02
1.8170e+03 1.6449e-02
1.8180e+03 1.6263e-02
1.8190e+03 1.6122e-02
1.8200e+03 1.5969e-02
1.8210e+03 1.5778e-02
1.8220e+03 1.5572e-02
1.8230e+03 1.5372e-02
1.8240e+03 1.5186e-02
1.8250e+03 1.5027e-02
1.8260e+03 1.4870e-02
1.8270e+03 1.4709e-02
1.8280e+03 1.4513e-02
1.8290e+03 1.4352e-02
1.8300e+03 1.4203e-02
1.8310e+03 1.4073e-02
1.8320e+03 1.3921e-02
1.8330e+03 1.3791e-02
1.8340e+03 1.3681e-02
1.8350e+03 1.3556e-02
1.8360e+03 1.3480e-02
1.8370e+03 1.3373e-02
1.8380e+03 1.3248e-02
1.8390e+03 1.3138e-02
1.8400e+03 1.3036e-02
1.8410e+03 1.2915e-02
1.8420e+03 1.2768e-02
1.8430e+03 1.2603e-02
1.8440e+03 1.2450e-02
1.8450e+03 1.2316e-02
1.8460e+03 1.2180e-02
1.8470e+03 1.2053e-02
1.8480e+03 1.1944e-02
1.8490e+03 1.1791e-02
1.8500e+03 1.1638e-02
1.8510e+03 1.1489e-02
1.8520e+03 1.1333e-02
1.8530e+03 1.1174e-02
1.8540e+03 1.0971e-02
1.8550e+03 1.0772e-02
1.8560e+03 1.0576e-02
1.8570e+03 1.0392e-02
1.8580e+03 1.0233e-02
1.8590e+03 1.0067e-02
1.8600e+03 9.9167e-03
1.8610e+03 9.7518e-03
1.8620e+03 9.5982e-03
1.8630e+03 9.4502e-03
1.8640e+03 9.2937e-03
1.8650e+03 9.1480e-03
1.8660e+03 8.9709e-03
1.8670e+03 8.8107e-03
1.8680e+03 8.6373e-03
1.8690e+03 8.4393e-03
1.8700e+03 8.2512e-03
1.8710e+03 8.0507e-03
1.8720e+03 7.8761e-03
1.8730e+03 7.6908e-03
1.8740e+03 7.5215e-03
1.8750e+03 7.3553e-03
1.8760e+03 7.1936e-03
1.8770e+03 7.0392e-03
1.8780e+03 6.9573e-03
1.8790e+03 6.8780e-03
1.8800e+03 6.7943e-03
1.8810e+03 6.7642e-03
1.8820e+03 6.7385e-03
1.8830e+03 6.7366e-03
1.8840e+03 6.7281e-03
1.8850e+03 6.7280e-03
1.8860e+03 6.7402e-03
1.8870e+03 6.7499e-03
1.8880e+03 6.7942e-03
1.8890e+03 6.8325e-03
1.8900e+03 6.8528e-03
1.8910e+03 6.8417e-03
1.8920e+03 6.8302e-03
1.8930e+03 6.8300e-03
1.8940e+03 6.8497e-03
1.8950e+03 6.8737e-03
1.8960e+03 6.8888e-03
1.8970e+03 6.9165e-03
1.8980e+03 6.9207e-03
1.8990e+03 6.9087e-03
1.9000e+03 6.9527e-03
1.9010e+03 6.9943e-03
1.9020e+03 7.0440e-03
1.9030e+03 7.1346e-03
1.9040e+03 7.1678e-03
1.9050e+03 7.2056e-03
1.9060e+03 7.2480e-03
1.9070e+03 7.3296e-03
1.9080e+03 7.4250e-03
1.9090e+03 7.5393e-03
1.9100e+03 7.6651e-03
1.9110e+03 7.7759e-03
1.9120e+03 7.9542e-03
1.9130e+03 8.1110e-03
1.9140e+03 8.3237e-03
1.9150e+03 8.5346e-03
1.9160e+03 8.7395e-03
1.9170e+03 8.8951e-03
1.9180e+03 9.0210e-03
1.9190e+03 9.1999e-03
1.9200e+03 9.3792e-03
1.9210e+03 9.5418e-03
1.9220e+03 9.6945e-03
1.9230e+03 9.8694e-03
1.9240e+03 1.0052e-02
1.9250e+03 1.0207e-02
1.9260e+03 1.0412e-02
1.9270e+03 1.0611e-02
1.9280e+03 1.0809e-02
1.9290e+03 1.0984e-02
1.9300e+03 1.1214e-02
1.9310e+03 1.1428e-02
1.9320e+03 1.1614e-02
1.9330e+03 1.1798e-02
1.9340e+03 1.2039e-02
1.9350e+03 1.2284e-02
1.9360e+03 1.2569e-02
1.9370e+03 1.2857e-02
1.9380e+03 1.3104e-02
1.9390e+03 1.3384e-02
1.9400e+03 1.3644e-02
1.9410e+03 1.3880e-02
1.9420e+03 1.4143e-02
1.9430e+03 1.4392e-02
1.9440e+03 1.4683e-02
1.9450e+03 1.5015e-02
1.9460e+03 1.5306e-02
1.9470e+03 1.5574e-02
1.9480e+03 1.5846e-02
1.9490e+03 1.6043e-02
1.9500e+03 1.6248e-02
1.9510e+03 1.6448e-02
1.9520e+03 1.6681e-02
1.9530e+03 1.6898e-02
1.9540e+03 1.7110e-02
1.9550e+03 1.7313e-02
1.9560e+03 1.7496e-02
1.9570e+03 1.7672e-02
1.9580e+03 1.7855e-02
1.9590e+03 1.8039e-02
1.9600e+03 1.8188e-02
1.9610e+03 1.8319e-02
1.9620e+03 1.8443e-02
1.9630e+03 1.8558e-02
1.9640e+03 1.8689e-02
1.9650e+03 1.8801e-02
1.9660e+03 1.8961e-02
1.9670e+03 1.9107e-02
1.9680e+03 1.9269e-02
1.9690e+03 1.9393e-02
1.9700e+03 1.9470e-02
1.9710e+03 1.9557e-02
1.9720e+03 1.9622e-02
1.9730e+03 1.9668e-02
1.9740e+03 1.9735e-02
1.9750e+03 1.9764e-02
1.9760e+03 1.9804e-02
1.9770e+03 1.9843e-02
1.9780e+03 1.9852e-02
1.9790e+03 1.9871e-02
1.9800e+03 1.9945e-02
1.9810e+03 2.0004e-02
1.9820e+03 2.0032e-02
1.9830e+03 2.0098e-02
1.9840e+03 2.0206e-02
1.9850e+03 2.0318e-02
1.9860e+03 2.0431e-02
1.9870e+03 2.0531e-02
1.9880e+03 2.0645e-02
1.9890e+03 2.0769e-02
1.9900e+03 2.0897e-02
1.9910e+03 2.1014e-02
1.9920e+03 2.1154e-02
1.9930e+03 2.1297e-02
1.9940e+03 2.1451e-02
1.9950e+03 2.1571e-02
1.9960e+03 2.1692e-02
1.9970e+03 2.1821e-02
1.9980e+03 2.1948e-02
1.9990e+03 2.2098e-02
2.0000e+03 2.2187e-02
2.0010e+03 2.2291e-02
2.0020e+03 2.2409e-02
2.0030e+03 2.2465e-02
2.0040e+03 2.2465e-02
2.0050e+03 2.2466e-02
2.0060e+03 2.2469e-02
2.0070e+03 2.2453e-02
2.0080e+03 2.2463e-02
2.0090e+03 2.2455e-02
2.0100e+03 2.2458e-02
2.0110e+03 2.2463e-02
2.0120e+03 2.2485e-02
2.0130e+03 2.2548e-02
2.0140e+03 2.2604e-02
2.0150e+03 2.2669e-02
2.0160e+03 2.2767e-02
2.0170e+03 2.2855e-02
2.0180e+03 2.2939e-02
2.0190e+03 2.3008e-02
2.0200e+03 2.3108e-02
2.0210e+03 2.3146e-02
2.0220e+03 2.3224e-02
2.0230e+03 2.3300e-02
2.0240e+03 2.3395e-02
2.0250e+03 2.3499e-02
2.0260e+03 2.3609e-02
2.0270e+03 2.3693e-02
2.0280e+03 2.3783e-02
2.0290e+03 2.3852e-02
2.0300e+03 2.3962e-02
2.0310e+03 2.4057e-02
2.0320e+03 2.4111e-02
2.0330e+03 2.4216e-02
2.0340e+03 2.4322e-02
2.0350e+03 2.4413e-02
2.0360e+03 2.4520e-02
2.0370e+03 2.4639e-02
2.0380e+03 2.4782e-02
2.0390e+03 2.4908e-02
2.0400e+03 2.5029e-02
2.0410e+03 2.5165e-02
2.0420e+03 2.5288e-02
2.0430e+03 2.5386e-02
2.0440e+03 2.5491e-02
2.0450e+03 2.5618e-02
2.0460e+03 2.5773e-02
2.0470e+03 2.5915e-02
2.0480e+03 2.6058e-02
2.0490e+03 2.6182e-02
2.0500e+03 2.6292e-02
2.0510e+03 2.6386e-02
2.0520e+03 2.6453e-02
2.0530e+03 2.6494e-02
2.0540e+03 2.6534e-02
2.0550e+03 2.6573e-02
2.0560e+03 2.6573e-02
2.0570e+03 2.6510e-02
2.0580e+03 2.6433e-02
2.0590e+03 2.6360e-02
2.0600e+03 2.6291e-02
2.0610e+03 2.6251e-02
2.0620e+03 2.6151e-02
2.0630e+03 2.6057e-02
2.0640e+03 2.6008e-02
2.0650e+03 2.5976e-02
2.0660e+03 2.5982e-02
2.0670e+03 2.5966e-02
2.0680e+03 2.5953e-02
2.0690e+03 2.5913e-02
2.0700e+03 2.5870e-02
2.0710e+03 2.5794e-02
2.0720e+03 2.5734e-02
2.0730e+03 2.5656e-02
2.0740e+03 2.5531e-02
2.0750e+03 2.5453e-02
2.0760e+03 2.5337e-02
2.0770e+03 2.5233e-02
2.0780e+03 2.5098e-02
2.0790e+03 2.4979e-02
2.0800e+03 2.4837e-02
2.0810e+03 2.4691e-02
2.0820e+03 2.4551e-02
2.0830e+03 2.4447e-02
2.0840e+03 2.4358e-02
2.0850e+03 2.4268e-02
2.0860e+03 2.4133e-02
2.0870e+03 2.4012e-02
2.0880e+03 2.3892e-02
2.0890e+03 2.3749e-02
2.0900e+03 2.3599e-02
2.0910e+03 2.3452e-02
2.0920e+03 2.3286e-02
2.0930e+03 2.3132e-02
2.0940e+03 2.2963e-02
2.0950e+03 2.2745e-02
2.0960e+03 2.2557e-02
2.0970e+03 2.2376e-02
2.0980e+03 2.2256e-02
2.0990e+03 2.2182e-02
2.1000e+03 2.2079e-02
2.1010e+03 2.1947e-02
2.1020e+03 2.1792e-02
2.1030e+03 2.1637e-02
2.1040e+03 2.1458e-02
2.1050e+03 2.1300e-02
2.1060e+03 2.1121e-02
2.1070e+03 2.0948e-02
2.1080e+03 2.0755e-02
2.1090e+03 2.0573e-02
2.1100e+03 2.0401e-02
2.1110e+03 2.0246e-02
2.1120e+03 2.0100e-02
2.1130e+03 1.9951e-02
2.1140e+03 1.9836e-02
2.1150e+03 1.9701e-02
2.1160e+03 1.9610e-02
2.1170e+03 1.9482e-02
2.1180e+03 1.9326e-02
2.1190e+03 1.9168e-02
2.1200e+03 1.8993e-02
2.1210e+03 1.8867e-02
2.1220e+03 1.8747e-02
2.1230e+03 1.8666e-02
2.1240e+03 1.8572e-02
2.1250e+03 1.8498e-02
2.1260e+03 1.8418e-02
2.1270e+03 1.8311e-02
2.1280e+03 1.8207e-02
2.1290e+03 1.8108e-02
2.1300e+03 1.8063e-02
2.1310e+03 1.7964e-02
2.1320e+03 1.7857e-02
2.1330e+03 1.7776e-02
2.1340e+03 1.7686e-02
2.1350e+03 1.7578e-02
2.1360e+03 1.7450e-02
2.1370e+03 1.7387e-02
2.1380e+03 1.7363e-02
2.1390e+03 1.7329e-02
2.1400e+03 1.7257e-02
2.1410e+03 1.7200e-02
2.1420e+03 1.7096e-02
2.1430e+03 1.6934e-02
2.1440e+03 1.6794e-02
2.1450e+03 1.6662e-02
2.1460e+03 1.6565e-02
2.1470e+03 1.6453e-02
2.1480e+03 1.6344e-02
2.1490e+03 1.6258e-02
2.1500e+03 1.6159e-02
2.1510e+03 1.6059e-02
2.1520e+03 1.5987e-02
2.1530e+03 1.5942e-02
2.1540e+03 1.5903e-02
2.1550e+03 1.5781e-02
2.1560e+03 1.5675e-02
2.1570e+03 1.5586e-02
2.1580e+03 1.5488e-02
2.1590e+03 1.5373e-02
2.1600e+03 1.5241e-02
2.1610e+03 1.5152e-02
2.1620e+03 1.5068e-02
2.1630e+03 1.4982e-02
2.1640e+03 1.4917e-02
2.1650e+03 1.4840e-02
2.1660e+03 1.4748e-02
2.1670e+03 1.4669e-02
2.1680e+03 1.4558e-02
2.1690e+03 1.4485e-02
2.1700e+03 1.4403e-02
2.1710e+03 1.4323e-02
2.1720e+03 1.4241e-02
2.1730e+03 1.4156e-02
2.1740e+03 1.4072e-02
2.1750e+03 1.3976e-02
2.1760e+03 1.3851e-02
2.1770e+03 1.3765e-02
2.1780e+03 1.3655e-02
2.1790e+03 1.3510e-02
2.1800e+03 1.3392e-02
2.1810e+03 1.3293e-02
2.1820e+03 1.3211e-02
2.1830e+03 1.3190e-02
2.1840e+03 1.3145e-02
2.1850e+03 1.3081e-02
2.1860e+03 1.3031e-02
2.1870e+03 1.2957e-02
2.1880e+03 1.2851e-02
2.1890e+03 1.2717e-02
2.1900e+03 1.2569e-02
2.1910e+03 1.2457e-02
2.1920e+03 1.2315e-02
2.1930e+03 1.2198e-02
2.1940e+03 1.2074e-02
2.1950e+03 1.1942e-02
2.1960e+03 1.1835e-02
2.1970e+03 1.1774e-02
2.1980e+03 1.1674e-02
2.1990e+03 1.1567e-02
2.2000e+03 1.1445e-02
2.2010e+03 1.1296e-02
2.2020e+03 1.1181e-02
2.2030e+03 1.1063e-02
2.2040e+03 1.0913e-02
2.2050e+03 1.0797e-02
2.2060e+03 1.0672e-02
2.2070e+03 1.0519e-02
2.2080e+03 1.0394e-02
2.2090e+03 1.0308e-02
2.2100e+03 1.0209e-02
2.2110e+03 1.0165e-02
2.2120e+03 1.0128e-02
2.2130e+03 1.0100e-02
2.2140e+03 1.0066e-02
2.2150e+03 1.0038e-02
2.2160e+03 1.0002e-02
2.2170e+03 9.9852e-03
2.2180e+03 9.9594e-03
2.2190e+03 9.8972e-03
2.2200e+03 9.8514e-03
2.2210e+03 9.8047e-03
2.2220e+03 9.7381e-03
2.2230e+03 9.6543e-03
2.2240e+03 9.5865e-03
2.2250e+03 9.5069e-03
2.2260e+03 9.4052e-03
2.2270e+03 9.2574e-03
2.2280e+03 9.0910e-03
2.2290e+03 8.9505e-03
2.2300e+03 8.8360e-03
2.2310e+03 8.7109e-03
2.2320e+03 8.6307e-03
2.2330e+03 8.5875e-03
2.2340e+03 8.5019e-03
2.2350e+03 8.4429e-03
2.2360e+03 8.3724e-03
2.2370e+03 8.3148e-03
2.2380e+03 8.2866e-03
2.2390e+03 8.2482e-03
2.2400e+03 8.2822e-03
2.2410e+03 8.3195e-03
2.2420e+03 8.3250e-03
2.2430e+03 8.3530e-03
2.2440e+03 8.4542e-03
2.2450e+03 8.5540e-03
2.2460e+03 8.6994e-03
2.2470e+03 8.8346e-03
2.2480e+03 9.0288e-03
2.2490e+03 9.2348e-03
2.2500e+03 9.4630e-03
2.2510e+03 9.6836e-03
2.2520e+03 9.9171e-03
2.2530e+03 1.0160e-02
2.2540e+03 1.0418e-02
2.2550e+03 1.0620e-02
2.2560e+03 1.0767e-02
2.2570e+03 1.0925e-02
2.2580e+03 1.1112e-02
2.2590e+03 1.1295e-02
2.2600e+03 1.1513e-02
2.2610e+03 1.1740e-02
2.2620e+03 1.1964e-02
2.2630e+03 1.2179e-02
2.2640e+03 1.2367e-02
2.2650e+03 1.2543e-02
2.2660e+03 1.2706e-02
2.2670e+03 1.2867e-02
2.2680e+03 1.3022e-02
2.2690e+03 1.3154e-02
2.2700e+03 1.3255e-02
2.2710e+03 1.3365e-02
2.2720e+03 1.3430e-02
2.2730e+03 1.3492e-02
2.2740e+03 1.3540e-02
2.2750e+03 1.3588e-02
2.2760e+03 1.3688e-02
2.2770e+03 1.3757e-02
2.2780e+03 1.3798e-02
2.2790e+03 1.3842e-02
2.2800e+03 1.3919e-02
2.2810e+03 1.4017e-02
2.2820e+03 1.4132e-02
2.2830e+03 1.4221e-02
2.2840e+03 1.4285e-02
2.2850e+03 1.4357e-02
2.2860e+03 1.4425e-02
2.2870e+03 1.4492e-02
2.2880e+03 1.4567e-02
2.2890e+03 1.4640e-02
2.2900e+03 1.4711e-02
2.2910e+03 1.4771e-02
2.2920e+03 1.4802e-02
2.2930e+03 1.4832e-02
2.2940e+03 1.4870e-02
2.2950e+03 1.4959e-02
2.2960e+03 1.5046e-02
2.2970e+03 1.5165e-02
2.2980e+03 1.5268e-02
2.2990e+03 1.5422e-02
2.3000e+03 1.5615e-02
2.3010e+03 1.5863e-02
2.3020e+03 1.6107e-02
2.3030e+03 1.6343e-02
2.3040e+03 1.6566e-02
2.3050e+03 1.6806e-02
2.3060e+03 1.7023e-02
2.3070e+03 1.7268e-02
2.3080e+03 1.7539e-02
2.3090e+03 1.7818e-02
2.3100e+03 1.8068e-02
2.3110e+03 1.8343e-02
2.3120e+03 1.8572e-02
2.3130e+03 1.8819e-02
2.3140e+03 1.9022e-02
2.3150e+03 1.9199e-02
2.3160e+03 1.9398e-02
2.3170e+03 1.9612e-02
2.3180e+03 1.9802e-02
2.3190e+03 2.0010e-02
2.3200e+03 2.0196e-02
2.3210e+03 2.0393e-02
2.3220e+03 2.0487e-02
2.3230e+03 2.0616e-02
2.3240e+03 2.0715e-02
2.3250e+03 2.0836e-02
2.3260e+03 2.0990e-02
2.3270e+03 2.1153e-02
2.3280e+03 2.1287e-02
2.3290e+03 2.1449e-02
2.3300e+03 2.1577e-02
2.3310e+03 2.1706e-02
2.3320e+03 2.1868e-02
2.3330e+03 2.2007e-02
2.3340e+03 2.2094e-02
2.3350e+03 2.2203e-02
2.3360e+03 2.2313e-02
2.3370e+03 2.2401e-02
2.3380e+03 2.2485e-02
2.3390e+03 2.2577e-02
2.3400e+03 2.2669e-02
2.3410e+03 2.2741e-02
2.3420e+03 2.2728e-02
2.3430e+03 2.2749e-02
2.3440e+03 2.2816e-02
2.3450e+03 2.2856e-02
2.3460e+03 2.2849e-02
2.3470e+03 2.2865e-02
2.3480e+03 2.2875e-02
2.3490e+03 2.2896e-02
2.3500e+03 2.2890e-02
2.3510e+03 2.2895e-02
2.3520e+03 2.2868e-02
2.3530e+03 2.2813e-02
2.3540e+03 2.2771e-02
2.3550e+03 2.2747e-02
2.3560e+03 2.2732e-02
2.3570e+03 2.2694e-02
2.3580e+03 2.2673e-02
2.3590e+03 2.2644e-02
2.3600e+03 2.2565e-02
2.3610e+03 2.2526e-02
2.3620e+03 2.2462e-02
2.3630e+03 2.2411e-02
2.3640e+03 2.2385e-02
2.3650e+03 2.2332e-02
2.3660e+03 2.2278e-02
2.3670e+03 2.2238e-02
2.3680e+03 2.2182e-02
2.3690e+03 2.2120e-02
2.3700e+03 2.2042e-02
2.3710e+03 2.1968e-02
2.3720e+03 2.1861e-02
2.3730e+03 2.1747e-02
2.3740e+03 2.1641e-02
2.3750e+03 2.1584e-02
2.3760e+03 2.1461e-02
2.3770e+03 2.1320e-02
2.3780e+03 2.1211e-02
2.3790e+03 2.1068e-02
2.3800e+03 2.0900e-02
2.3810e+03 2.0727e-02
2.3820e+03 2.0530e-02
2.3830e+03 2.0277e-02
2.3840e+03 2.0062e-02
2.3850e+03 1.9831e-02
2.3860e+03 1.9598e-02
2.3870e+03 1.9356e-02
2.3880e+03 1.9146e-02
2.3890e+03 1.8942e-02
2.3900e+03 1.8751e-02
2.3910e+03 1.8561e-02
2.3920e+03 1.8397e-02
2.3930e+03 1.8262e-02
2.3940e+03 1.8137e-02
2.3950e+03 1.8016e-02
2.3960e+03 1.7874e-02
2.3970e+03 1.7709e-02
2.3980e+03 1.7546e-02
2.3990e+03 1.7402e-02
2.4000e+03 1.7270e-02
2.4010e+03 1.7114e-02
2.4020e+03 1.6986e-02
2.4030e+03 1.6839e-02
2.4040e+03 1.6739e-02
2.4050e+03 1.6697e-02
2.4060e+03 1.6660e-02
2.4070e+03 1.6629e-02
2.4080e+03 1.6603e-02
2.4090e+03 1.6636e-02
2.4100e+03 1.6662e-02
2.4110e+03 1.6669e-02
2.4120e+03 1.6660e-02
2.4130e+03 1.6642e-02
2.4140e+03 1.6631e-02
2.4150e+03 1.6601e-02
2.4160e+03 1.6608e-02
2.4170e+03 1.6579e-02
2.4180e+03 1.6568e-02
2.4190e+03 1.6573e-02
2.4200e+03 1.6628e-02
2.4210e+03 1.6672e-02
2.4220e+03 1.6702e-02
2.4230e+03 1.6765e-02
2.4240e+03 1.6815e-02
2.4250e+03 1.6837e-02
2.4260e+03 1.6857e-02
2.4270e+03 1.6874e-02
2.4280e+03 1.6892e-02
2.4290e+03 1.6947e-02
2.4300e+03 1.6979e-02
2.4310e+03 1.7023e-02
2.4320e+03 1.7044e-02
2.4330e+03 1.7041e-02
2.4340e+03 1.7070e-02
2.4350e+03 1.7099e-02
2.4360e+03 1.7141e-02
2.4370e+03 1.7192e-02
2.4380e+03 1.7204e-02
2.4390e+03 1.7238e-02
2.4400e+03 1.7250e-02
2.4410e+03 1.7283e-02
2.4420e+03 1.7249e-02
2.4430e+03 1.7196e-02
2.4440e+03 1.7131e-02
2.4450e+03 1.7105e-02
2.4460e+03 1.7032e-02
2.4470e+03 1.6924e-02
2.4480e+03 1.6848e-02
2.4490e+03 1.6779e-02
2.4500e+03 1.6732e-02
2.4510e+03 1.6676e-02
2.4520e+03 1.6575e-02
2.4530e+03 1.6469e-02
2.4540e+03 1.6414e-02
2.4550e+03 1.6354e-02
2.4560e+03 1.6343e-02
2.4570e+03 1.6336e-02
2.4580e+03 1.6327e-02
2.4590e+03 1.6344e-02
2.4600e+03 1.6338e-02
2.4610e+03 1.6290e-02
2.4620e+03 1.6243e-02
2.4630e+03 1.6191e-02
2.4640e+03 1.6150e-02
2.4650e+03 1.6048e-02
2.4660e+03 1.6018e-02
2.4670e+03 1.5956e-02
2.4680e+03 1.5911e-02
2.4690e+03 1.5837e-02
2.4700e+03 1.5778e-02
2.4710e+03 1.5768e-02
2.4720e+03 1.5740e-02
2.4730e+03 1.5734e-02
2.4740e+03 1.5730e-02
2.4750e+03 1.5731e-02
2.4760e+03 1.5743e-02
2.4770e+03 1.5730e-02
2.4780e+03 1.5724e-02
2.4790e+03 1.5747e-02
2.4800e+03 1.5807e-02
2.4810e+03 1.5861e-02
2.4820e+03 1.5985e-02
2.4830e+03 1.6119e-02
2.4840e+03 1.6234e-02
2.4850e+03 1.6365e-02
2.4860e+03 1.6507e-02
2.4870e+03 1.6666e-02
2.4880e+03 1.6789e-02
2.4890e+03 1.6906e-02
2.4900e+03 1.7044e-02
2.4910e+03 1.7222e-02
2.4920e+03 1.7397e-02
2.4930e+03 1.7542e-02
2.4940e+03 1.7695e-02
2.4950e+03 1.7829e-02
2.4960e+03 1.7985e-02
2.4970e+03 1.8187e-02
2.4980e+03 1.8368e-02
2.4990e+03 1.8539e-02
2.5000e+03 1.8729e-02
2.5010e+03 1.8893e-02
2.5020e+03 1.9101e-02
2.5030e+03 1.9276e-02
2.5040e+03 1.9454e-02
2.5050e+03 1.9646e-02
2.5060e+03 1.9877e-02
2.5070e+03 2.0080e-02
2.5080e+03 2.0290e-02
2.5090e+03 2.0528e-02
2.5100e+03 2.0743e-02
2.5110e+03 2.0936e-02
2.5120e+03 2.1114e-02
2.5130e+03 2.1267e-02
2.5140e+03 2.1367e-02
2.5150e+03 2.1508e-02
2.5160e+03 2.1644e-02
2.5170e+03 2.1758e-02
2.5180e+03 2.1833e-02
2.5190e+03 2.1949e-02
2.5200e+03 2.2039e-02
2.5210e+03 2.2148e-02
2.5220e+03 2.2310e-02
2.5230e+03 2.2532e-02
2.5240e+03 2.2754e-02
2.5250e+03 2.2948e-02
2.5260e+03 2.3102e-02
2.5270e+03 2.3241e-02
2.5280e+03 2.3343e-02
2.5290e+03 2.3459e-02
2.5300e+03 2.3585e-02
2.5310e+03 2.3693e-02
2.5320e+03 2.3792e-02
2.5330e+03 2.3914e-02
2.5340e+03 2.4036e-02
2.5350e+03 2.4172e-02
2.5360e+03 2.4289e-02
2.5370e+03 2.4430e-02
2.5380e+03 2.4550e-02
2.5390e+03 2.4638e-02
2.5400e+03 2.4733e-02
2.5410e+03 2.4789e-02
2.5420e+03 2.4832e-02
2.5430e+03 2.4867e-02
2.5440e+03 2.4867e-02
2.5450e+03 2.4890e-02
2.5460e+03 2.4915e-02
2.5470e+03 2.4916e-02
2.5480e+03 2.4914e-02
2.5490e+03 2.4942e-02
2.5500e+03 2.4933e-02
2.5510e+03 2.4918e-02
2.5520e+03 2.4874e-02
2.5530e+03 2.4845e-02
2.5540e+03 2.4833e-02
2.5550e+03 2.4833e-02
2.5560e+03 2.4819e-02
2.5570e+03 2.4801e-02
2.5580e+03 2.4766e-02
2.5590e+03 2.4680e-02
2.5600e+03 2.4602e-02
2.5610e+03 2.4529e-02
2.5620e+03 2.4469e-02
2.5630e+03 2.4408e-02
2.5640e+03 2.4345e-02
2.5650e+03 2.4307e-02
2.5660e+03 2.4315e-02
2.5670e+03 2.4324e-02
2.5680e+03 2.4325e-02
2.5690e+03 2.4336e-02
2.5700e+03 2.4348e-02
2.5710e+03 2.4356e-02
2.5720e+03 2.4325e-02
2.5730e+03 2.4316e-02
2.5740e+03 2.4306e-02
2.5750e+03 2.4295e-02
2.5760e+03 2.4309e-02
2.5770e+03 2.4304e-02
2.5780e+03 2.4279e-02
2.5790e+03 2.4242e-02
2.5800e+03 2.4198e-02
2.5810e+03 2.4183e-02
2.5820e+03 2.4139e-02
2.5830e+03 2.4119e-02
2.5840e+03 2.4107e-02
2.5850e+03 2.4073e-02
2.5860e+03 2.3987e-02
2.5870e+03 2.3847e-02
2.5880e+03 2.3732e-02
2.5890e+03 2.3624e-02
2.5900e+03 2.3488e-02
2.5910e+03 2.3422e-02
2.5920e+03 2.3365e-02
2.5930e+03 2.3346e-02
2.5940e+03 2.3282e-02
2.5950e+03 2.3166e-02
2.5960e+03 2.3030e-02
2.5970e+03 2.2903e-02
2.5980e+03 2.2762e-02
2.5990e+03 2.2612e-02
2.6000e+03 2.2420e-02
2.6010e+03 2.2233e-02
2.6020e+03 2.2062e-02
2.6030e+03 2.1879e-02
2.6040e+03 2.1715e-02
2.6050e+03 2.1591e-02
2.6060e+03 2.1464e-02
2.6070e+03 2.1346e-02
2.6080e+03 2.1235e-02
2.6090e+03 2.1149e-02
2.6100e+03 2.1076e-02
2.6110e+03 2.1013e-02
2.6120e+03 2.0954e-02
2.6130e+03 2.0896e-02
2.6140e+03 2.0827e-02
2.6150e+03 2.0774e-02
2.6160e+03 2.0718e-02
2.6170e+03 2.0619e-02
2.6180e+03 2.0522e-02
2.6190e+03 2.0469e-02
2.6200e+03 2.0449e-02
2.6210e+03 2.0491e-02
2.6220e+03 2.0522e-02
2.6230e+03 2.0578e-02
2.6240e+03 2.0634e-02
2.6250e+03 2.0686e-02
2.6260e+03 2.0699e-02
2.6270e+03 2.0677e-02
2.6280e+03 2.0632e-02
2.6290e+03 2.0632e-02
2.6300e+03 2.0629e-02
2.6310e+03 2.0586e-02
2.6320e+03 2.0549e-02
2.6330e+03 2.0485e-02
2.6340e+03 2.0419e-02
2.6350e+03 2.0365e-02
2.6360e+03 2.0335e-02
2.6370e+03 2.0312e-02
2.6380e+03 2.0248e-02
2.6390e+03 2.0225e-02
2.6400e+03 2.0207e-02
2.6410e+03 2.0140e-02
2.6420e+03 2.0068e-02
2.6430e+03 2.0048e-02
2.6440e+03 2.0041e-02
2.6450e+03 2.0036e-02
2.6460e+03 2.0069e-02
2.6470e+03 2.0068e-02
2.6480e+03 2.0068e-02
2.6490e+03 2.0071e-02
2.6500e+03 2.0057e-02
2.6510e+03 2.0013e-02
2.6520e+03 2.0006e-02
2.6530e+03 2.0017e-02
2.6540e+03 2.0031e-02
2.6550e+03 2.0072e-02
2.6560e+03 2.0149e-02
2.6570e+03 2.0201e-02
2.6580e+03 2.0229e-02
2.6590e+03 2.0243e-02
2.6600e+03 2.0215e-02
2.6610e+03 2.0236e-02
2.6620e+03 2.0262e-02
2.6630e+03 2.0294e-02
2.6640e+03 2.0335e-02
2.6650e+03 2.0341e-02
2.6660e+03 2.0358e-02
2.6670e+03 2.0402e-02
2.6680e+03 2.0434e-02
2.6690e+03 2.0498e-02
2.6700e+03 2.0566e-02
2.6710e+03 2.0619e-02
2.6720e+03 2.0674e-02
2.6730e+03 2.0688e-02
2.6740e+03 2.0698e-02
2.6750e+03 2.0704e-02
2.6760e+03 2.0691e-02
2.6770e+03 2.0668e-02
2.6780e+03 2.0598e-02
2.6790e+03 2.0537e-02
2.6800e+03 2.0491e-02
2.6810e+03 2.0396e-02
2.6820e+03 2.0330e-02
2.6830e+03 2.0270e-02
2.6840e+03 2.0192e-02
2.6850e+03 2.0118e-02
2.6860e+03 1.9972e-02
2.6870e+03 1.9811e-02
2.6880e+03 1.9666e-02
2.6890e+03 1.9515e-02
2.6900e+03 1.9382e-02
2.6910e+03 1.9277e-02
2.6920e+03 1.9158e-02
2.6930e+03 1.9015e-02
2.6940e+03 1.8867e-02
2.6950e+03 1.8708e-02
2.6960e+03 1.8498e-02
2.6970e+03 1.8307e-02
2.6980e+03 1.8128e-02
2.6990e+03 1.7919e-02
2.7000e+03 1.7723e-02
2.7010e+03 1.7501e-02
2.7020e+03 1.7301e-02
2.7030e+03 1.7100e-02
2.7040e+03 1.6923e-02
2.7050e+03 1.6768e-02
2.7060e+03 1.6623e-02
2.7070e+03 1.6466e-02
2.7080e+03 1.6308e-02
2.7090e+03 1.6161e-02
2.7100e+03 1.5993e-02
2.7110e+03 1.5833e-02
2.7120e+03 1.5679e-02
2.7130e+03 1.5529e-02
2.7140e+03 1.5355e-02
2.7150e+03 1.5174e-02
2.7160e+03 1.4990e-02
2.7170e+03 1.4843e-02
2.7180e+03 1.4676e-02
2.7190e+03 1.4484e-02
2.7200e+03 1.4344e-02
2.7210e+03 1.4200e-02
2.7220e+03 1.4051e-02
2.7230e+03 1.3886e-02
2.7240e+03 1.3741e-02
2.7250e+03 1.3567e-02
2.7260e+03 1.3403e-02
2.7270e+03 1.3226e-02
2.7280e+03 1.3044e-02
2.7290e+03 1.2860e-02
2.7300e+03 1.2737e-02
2.7310e+03 1.2576e-02
2.7320e+03 1.2434e-02
2.7330e+03 1.2288e-02
2.7340e+03 1.2144e-02
2.7350e+03 1.2003e-02
2.7360e+03 1.1878e-02
2.7370e+03 1.1751e-02
2.7380e+03 1.1642e-02
2.7390e+03 1.1565e-02
2.7400e+03 1.1489e-02
2.7410e+03 1.1379e-02
2.7420e+03 1.1246e-02
2.7430e+03 1.1101e-02
2.7440e+03 1.0967e-02
2.7450e+03 1.0857e-02
2.7460e+03 1.0780e-02
2.7470e+03 1.0715e-02
2.7480e+03 1.0661e-02
2.7490e+03 1.0630e-02
2.7500e+03 1.0610e-02
2.7510e+03 1.0619e-02
2.7520e+03 1.0611e-02
2.7530e+03 1.0584e-02
2.7540e+03 1.0552e-02
2.7550e+03 1.0515e-02
2.7560e+03 1.0467e-02
2.7570e+03 1.0428e-02
2.7580e+03 1.0391e-02
2.7590e+03 1.0390e-02
2.7600e+03 1.0399e-02
2.7610e+03 1.0422e-02
2.7620e+03 1.0435e-02
2.7630e+03 1.0435e-02
2.7640e+03 1.0484e-02
2.7650e+03 1.0540e-02
2.7660e+03 1.0559e-02
2.7670e+03 1.0597e-02
2.7680e+03 1.0684e-02
2.7690e+03 1.0749e-02
2.7700e+03 1.0795e-02
2.7710e+03 1.0857e-02
2.7720e+03 1.0951e-02
2.7730e+03 1.1053e-02
2.7740e+03 1.1114e-02
2.7750e+03 1.1174e-02
2.7760e+03 1.1173e-02
2.7770e+03 1.1170e-02
2.7780e+03 1.1196e-02
2.7790e+03 1.1220e-02
2.7800e+03 1.1259e-02
2.7810e+03 1.1326e-02
2.7820e+03 1.1390e-02
2.7830e+03 1.1452e-02
2.7840e+03 1.1516e-02
2.7850e+03 1.1569e-02
2.7860e+03 1.1599e-02
2.7870e+03 1.1616e-02
2.7880e+03 1.1591e-02
2.7890e+03 1.1607e-02
2.7900e+03 1.1640e-02
2.7910e+03 1.1638e-02
2.7920e+03 1.1655e-02
2.7930e+03 1.1679e-02
2.7940e+03 1.1721e-02
2.7950e+03 1.1747e-02
2.7960e+03 1.1781e-02
2.7970e+03 1.1827e-02
2.7980e+03 1.1879e-02
2.7990e+03 1.1989e-02
2.8000e+03 1.2116e-02
2.8010e+03 1.2210e-02
2.8020e+03 1.2318e-02
2.8030e+03 1.2443e-02
2.8040e+03 1.2528e-02
2.8050e+03 1.2626e-02
2.8060e+03 1.2733e-02
2.8070e+03 1.2805e-02
2.8080e+03 1.2862e-02
2.8090e+03 1.2923e-02
2.8100e+03 1.2999e-02
2.8110e+03 1.3070e-02
2.8120e+03 1.3143e-02
2.8130e+03 1.3243e-02
2.8140e+03 1.3363e-02
2.8150e+03 1.3456e-02
2.8160e+03 1.3548e-02
2.8170e+03 1.3612e-02
2.8180e+03 1.3663e-02
2.8190e+03 1.3699e-02
2.8200e+03 1.3694e-02
2.8210e+03 1.3686e-02
2.8220e+03 1.3662e-02
2.8230e+03 1.3679e-02
2.8240e+03 1.3676e-02
2.8250e+03 1.3649e-02
2.8260e+03 1.3629e-02
2.8270e+03 1.3555e-02
2.8280e+03 1.3518e-02
2.8290e+03 1.3506e-02
2.8300e+03 1.3482e-02
2.8310e+03 1.3478e-02
2.8320e+03 1.3467e-02
2.8330e+03 1.3424e-02
2.8340e+03 1.3356e-02
2.8350e+03 1.3304e-02
2.8360e+03 1.3241e-02
2.8370e+03 1.3191e-02
2.8380e+03 1.3167e-02
2.8390e+03 1.3177e-02
2.8400e+03 1.3156e-02
2.8410e+03 1.3082e-02
2.8420e+03 1.2993e-02
2.8430e+03 1.2913e-02
2.8440e+03 1.2817e-02
2.8450e+03 1.2720e-02
2.8460e+03 1.2628e-02
2.8470e+03 1.2547e-02
2.8480e+03 1.2485e-02
2.8490e+03 1.2402e-02
2.8500e+03 1.2335e-02
2.8510e+03 1.2270e-02
2.8520e+03 1.2216e-02
2.8530e+03 1.2135e-02
2.8540e+03 1.2065e-02
2.8550e+03 1.1945e-02
2.8560e+03 1.1840e-02
2.8570e+03 1.1664e-02
2.8580e+03 1.1502e-02
2.8590e+03 1.1406e-02
2.8600e+03 1.1298e-02
2.8610e+03 1.1205e-02
2.8620e+03 1.1110e-02
2.8630e+03 1.1014e-02
2.8640e+03 1.0878e-02
2.8650e+03 1.0734e-02
2.8660e+03 1.0575e-02
2.8670e+03 1.0439e-02
2.8680e+03 1.0339e-02
2.8690e+03 1.0240e-02
2.8700e+03 1.0113e-02
2.8710e+03 9.9757e-03
2.8720e+03 9.8315e-03
2.8730e+03 9.6624e-03
2.8740e+03 9.4883e-03
2.8750e+03 9.3340e-03
2.8760e+03 9.1938e-03
2.8770e+03 9.0866e-03
2.8780e+03 8.9540e-03
2.8790e+03 8.8473e-03
2.8800e+03 8.7835e-03
2.8810e+03 8.6747e-03
2.8820e+03 8.6139e-03
2.8830e+03 8.5255e-03
2.8840e+03 8.4695e-03
2.8850e+03 8.4351e-03
2.8860e+03 8.3749e-03
2.8870e+03 8.2845e-03
2.8880e+03 8.1943e-03
2.8890e+03 8.1368e-03
2.8900e+03 8.0748e-03
2.8910e+03 8.0317e-03
2.8920e+03 7.9999e-03
2.8930e+03 7.9387e-03
2.8940e+03 7.8307e-03
2.8950e+03 7.7528e-03
2.8960e+03 7.6903e-03
2.8970e+03 7.5782e-03
2.8980e+03 7.4584e-03
2.8990e+03 7.3579e-03
2.9000e+03 7.2793e-03
2.9010e+03 7.2096e-03
2.9020e+03 7.1529e-03
2.9030e+03 7.0945e-03
2.9040e+03 7.0468e-03
2.9050e+03 6.9306e-03
2.9060e+03 6.8509e-03
2.9070e+03 6.7714e-03
2.9080e+03 6.7311e-03
2.9090e+03 6.6849e-03
2.9100e+03 6.6431e-03
2.9110e+03 6.6075e-03
2.9120e+03 6.5852e-03
2.9130e+03 6.5948e-03
2.9140e+03 6.5916e-03
2.9150e+03 6.5871e-03
2.9160e+03 6.5986e-03
2.9170e+03 6.6471e-03
2.9180e+03 6.7100e-03
2.9190e+03 6.7945e-03
2.9200e+03 6.8596e-03
2.9210e+03 6.9181e-03
2.9220e+03 6.9703e-03
2.9230e+03 7.0485e-03
2.9240e+03 7.1303e-03
2.9250e+03 7.2312e-03
2.9260e+03 7.3464e-03
2.9270e+03 7.4374e-03
2.9280e+03 7.5348e-03
2.9290e+03 7.6431e-03
2.9300e+03 7.7518e-03
2.9310e+03 7.8524e-03
2.9320e+03 7.9357e-03
2.9330e+03 8.0065e-03
2.9340e+03 8.0959e-03
2.9350e+03 8.1875e-03
2.9360e+03 8.2647e-03
2.9370e+03 8.3005e-03
2.9380e+03 8.3236e-03
2.9390e+03 8.3195e-03
2.9400e+03 8.3396e-03
2.9410e+03 8.3728e-03
2.9420e+03 8.4365e-03
2.9430e+03 8.5195e-03
2.9440e+03 8.6475e-03
2.9450e+03 8.7718e-03
2.9460e+03 8.8773e-03
2.9470e+03 8.9386e-03
2.9480e+03 9.0015e-03
2.9490e+03 9.0632e-03
2.9500e+03 9.0681e-03
2.9510e+03 9.0506e-03
2.9520e+03 9.0163e-03
2.9530e+03 8.9703e-03
2.9540e+03 8.9145e-03
2.9550e+03 8.8920e-03
2.9560e+03 8.8710e-03
2.9570e+03 8.8857e-03
2.9580e+03 8.9226e-03
2.9590e+03 8.9117e-03
2.9600e+03 8.8866e-03
2.9610e+03 8.8396e-03
2.9620e+03 8.7937e-03
2.9630e+03 8.7453e-03
2.9640e+03 8.6586e-03
2.9650e+03 8.6008e-03
2.9660e+03 8.5370e-03
2.9670e+03 8.5072e-03
2.9680e+03 8.5139e-03
2.9690e+03 8.5208e-03
2.9700e+03 8.5121e-03
2.9710e+03 8.4908e-03
2.9720e+03 8.4242e-03
2.9730e+03 8.3646e-03
2.9740e+03 8.2670e-03
2.9750e+03 8.1854e-03
2.9760e+03 8.0989e-03
2.9770e+03 8.0421e-03
2.9780e+03 8.0264e-03
2.9790e+03 8.0115e-03
2.9800e+03 8.0020e-03
2.9810e+03 7.9767e-03
2.9820e+03 7.9170e-03
2.9830e+03 7.8429e-03
2.9840e+03 7.7058e-03
2.9850e+03 7.5795e-03
2.9860e+03 7.4892e-03
2.9870e+03 7.4842e-03
2.9880e+03 7.4727e-03
2.9890e+03 7.4719e-03
2.9900e+03 7.4186e-03
2.9910e+03 7.3283e-03
2.9920e+03 7.2474e-03
2.9930e+03 7.1424e-03
2.9940e+03 6.9895e-03
2.9950e+03 6.8085e-03
2.9960e+03 6.6295e-03
2.9970e+03 6.4794e-03
2.9980e+03 6.3287e-03
2.9990e+03 6.1882e-03
3.0000e+03 6.0152e-03
3.0010e+03 5.8697e-03
3.0020e+03 5.7118e-03
3.0030e+03 5.5687e-03
3.0040e+03 5.4122e-03
3.0050e+03 5.2375e-03
3.0060e+03 5.0720e-03
3.0070e+03 4.9020e-03
3.0080e+03 4.7305e-03
3.0090e+03 4.6145e-03
3.0100e+03 4.4696e-03
3.0110e+03 4.3416e-03
3.0120e+03 4.1593e-03
3.0130e+03 4.0071e-03
3.0140e+03 3.8305e-03
3.0150e+03 3.6669e-03
3.0160e+03 3.4804e-03
3.0170e+03 3.3079e-03
3.0180e+03 3.1325e-03
3.0190e+03 2.9581e-03
3.0200e+03 2.7486e-03
3.0210e+03 2.4981e-03
3.0220e+03 2.2082e-03
3.0230e+03 1.8923e-03
3.0240e+03 1.6050e-03
3.0250e+03 1.3373e-03
3.0260e+03 1.0705e-03
3.0270e+03 7.8384e-04
3.0280e+03 5.0412e-04
3.0290e+03 1.8968e-04
3.0300e+03 -1.5495e-04
3.0310e+03 -4.7448e-04
3.0320e+03 -7.6347e-04
3.0330e+03 -1.0249e-03
3.0340e+03 -1.2773e-03
3.0350e+03 -1.5064e-03
3.0360e+03 -1.7062e-03
3.0370e+03 -1.8597e-03
3.0380e+03 -2.0405e-03
3.0390e+03 -2.2075e-03
3.0400e+03 -2.3908e-03
3.0410e+03 -2.5733e-03
3.0420e+03 -2.7138e-03
3.0430e+03 -2.8558e-03
3.0440e+03 -3.0165e-03
3.0450e+03 -3.1491e-03
3.0460e+03 -3.2771e-03
3.0470e+03 -3.3609e-03
3.0480e+03 -3.4544e-03
3.0490e+03 -3.4942e-03
3.0500e+03 -3.5147e-03
3.0510e+03 -3.5346e-03
3.0520e+03 -3.5856e-03
3.0530e+03 -3.5808e-03
3.0540e+03 -3.6154e-03
3.0550e+03 -3.6586e-03
3.0560e+03 -3.6925e-03
3.0570e+03 -3.7577e-03
3.0580e+03 -3.8534e-03
3.0590e+03 -3.9371e-03
3.0600e+03 -4.0659e-03
3.0610e+03 -4.2252e-03
3.0620e+03 -4.3580e-03
3.0630e+03 -4.5067e-03
3.0640e+03 -4.6509e-03
3.0650e+03 -4.8228e-03
3.0660e+03 -4.9833e-03
3.0670e+03 -5.1480e-03
3.0680e+03 -5.2853e-03
3.0690e+03 -5.4613e-03
3.0700e+03 -5.6373e-03
3.0710e+03 -5.8240e-03
3.0720e+03 -6.0406e-03
3.0730e+03 -6.2885e-03
3.0740e+03 -6.5032e-03
3.0750e+03 -6.7410e-03
3.0760e+03 -6.9392e-03
3.0770e+03 -7.0947e-03
3.0780e+03 -7.2307e-03
3.0790e+03 -7.3143e-03
3.0800e+03 -7.4056e-03
3.0810e+03 -7.4955e-03
3.0820e+03 -7.6324e-03
3.0830e+03 -7.7219e-03
3.0840e+03 -7.8124e-03
3.0850e+03 -7.9230e-03
3.0860e+03 -8.0241e-03
3.0870e+03 -8.1215e-03
3.0880e+03 -8.2276e-03
3.0890e+03 -8.3333e-03
3.0900e+03 -8.4185e-03
3.0910e+03 -8.4879e-03
3.0920e+03 -8.5499e-03
3.0930e+03 -8.6119e-03
3.0940e+03 -8.6741e-03
3.0950e+03 -8.7099e-03
3.0960e+03 -8.7030e-03
3.0970e+03 -8.7311e-03
3.0980e+03 -8.7342e-03
3.0990e+03 -8.7425e-03
3.1000e+03 -8.7884e-03
3.1010e+03 -8.8770e-03
3.1020e+03 -8.9879e-03
3.1030e+03 -9.1051e-03
3.1040e+03 -9.1801e-03
3.1050e+03 -9.2922e-03
3.1060e+03 -9.3873e-03
3.1070e+03 -9.4746e-03
3.1080e+03 -9.5067e-03
3.1090e+03 -9.5035e-03
3.1100e+03 -9.4890e-03
3.1110e+03 -9.4751e-03
3.1120e+03 -9.4703e-03
3.1130e+03 -9.4356e-03
3.1140e+03 -9.4663e-03
3.1150e+03 -9.4603e-03
3.1160e+03 -9.5006e-03
3.1170e+03 -9.4896e-03
3.1180e+03 -9.4574e-03
3.1190e+03 -9.4400e-03
3.1200e+03 -9.4368e-03
3.1210e+03 -9.4204e-03
3.1220e+03 -9.4252e-03
3.1230e+03 -9.4155e-03
3.1240e+03 -9.4114e-03
3.1250e+03 -9.4153e-03
3.1260e+03 -9.3805e-03
3.1270e+03 -9.3549e-03
3.1280e+03 -9.3236e-03
3.1290e+03 -9.2590e-03
3.1300e+03 -9.2354e-03
3.1310e+03 -9.2442e-03
3.1320e+03 -9.2368e-03
3.1330e+03 -9.2180e-03
3.1340e+03 -9.2036e-03
3.1350e+03 -9.2013e-03
3.1360e+03 -9.2129e-03
3.1370e+03 -9.2356e-03
3.1380e+03 -9.2729e-03
3.1390e+03 -9.3265e-03
3.1400e+03 -9.4129e-03
3.1410e+03 -9.5043e-03
3.1420e+03 -9.5816e-03
3.1430e+03 -9.6150e-03
3.1440e+03 -9.6531e-03
3.1450e+03 -9.6942e-03
3.1460e+03 -9.7119e-03
3.1470e+03 -9.7406e-03
3.1480e+03 -9.7916e-03
3.1490e+03 -9.8514e-03
3.1500e+03 -9.8995e-03
3.1510e+03 -9.9419e-03
3.1520e+03 -9.9763e-03
3.1530e+03 -1.0074e-02
3.1540e+03 -1.0167e-02
3.1550e+03 -1.0196e-02
3.1560e+03 -1.0256e-02
3.1570e+03 -1.0357e-02
3.1580e+03 -1.0451e-02
3.1590e+03 -1.0565e-02
3.1600e+03 -1.0703e-02
3.1610e+03 -1.0783e-02
3.1620e+03 -1.0842e-02
3.1630e+03 -1.0889e-02
3.1640e+03 -1.0910e-02
3.1650e+03 -1.0969e-02
3.1660e+03 -1.1045e-02
3.1670e+03 -1.1093e-02
3.1680e+03 -1.1162e-02
3.1690e+03 -1.1207e-02
3.1700e+03 -1.1225e-02
3.1710e+03 -1.1216e-02
3.1720e+03 -1.1209e-02
3.1730e+03 -1.1196e-02
3.1740e+03 -1.1164e-02
3.1750e+03 -1.1121e-02
3.1760e+03 -1.1025e-02
3.1770e+03 -1.0995e-02
3.1780e+03 -1.0940e-02
3.1790e+03 -1.0868e-02
3.1800e+03 -1.0803e-02
3.1810e+03 -1.0802e-02
3.1820e+03 -1.0816e-02
3.1830e+03 -1.0848e-02
3.1840e+03 -1.0877e-02
3.1850e+03 -1.0919e-02
3.1860e+03 -1.0944e-02
3.1870e+03 -1.1048e-02
3.1880e+03 -1.1109e-02
3.1890e+03 -1.1162e-02
3.1900e+03 -1.1209e-02
3.1910e+03 -1.1205e-02
3.1920e+03 -1.1169e-02
3.1930e+03 -1.1092e-02
3.1940e+03 -1.1007e-02
3.1950e+03 -1.0930e-02
3.1960e+03 -1.0872e-02
3.1970e+03 -1.0824e-02
3.1980e+03 -1.0784e-02
3.1990e+03 -1.0720e-02
3.2000e+03 -1.0637e-02
3.2010e+03 -1.0594e-02
3.2020e+03 -1.0562e-02
3.2030e+03 -1.0496e-02
3.2040e+03 -1.0437e-02
3.2050e+03 -1.0374e-02
3.2060e+03 -1.0312e-02
3.2070e+03 -1.0241e-02
3.2080e+03 -1.0158e-02
3.2090e+03 -1.0071e-02
3.2100e+03 -9.9667e-03
3.2110e+03 -9.8707e-03
3.2120e+03 -9.8349e-03
3.2130e+03 -9.7796e-03
3.2140e+03 -9.6990e-03
3.2150e+03 -9.6566e-03
3.2160e+03 -9.5939e-03
3.2170e+03 -9.5505e-03
3.2180e+03 -9.5080e-03
3.2190e+03 -9.4886e-03
3.2200e+03 -9.4617e-03
3.2210e+03 -9.4164e-03
3.2220e+03 -9.3750e-03
3.2230e+03 -9.2902e-03
3.2240e+03 -9.2043e-03
3.2250e+03 -9.1679e-03
3.2260e+03 -9.1451e-03
3.2270e+03 -9.1653e-03
3.2280e+03 -9.1715e-03
3.2290e+03 -9.1669e-03
3.2300e+03 -9.1504e-03
3.2310e+03 -9.1126e-03
3.2320e+03 -9.0793e-03
3.2330e+03 -9.1059e-03
3.2340e+03 -9.1525e-03
3.2350e+03 -9.1853e-03
3.2360e+03 -9.2498e-03
3.2370e+03 -9.2977e-03
3.2380e+03 -9.3579e-03
3.2390e+03 -9.4259e-03
3.2400e+03 -9.4885e-03
3.2410e+03 -9.5398e-03
3.2420e+03 -9.5795e-03
3.2430e+03 -9.6523e-03
3.2440e+03 -9.7375e-03
3.2450e+03 -9.8091e-03
3.2460e+03 -9.9124e-03
3.2470e+03 -1.0007e-02
3.2480e+03 -1.0079e-02
3.2490e+03 -1.0162e-02
3.2500e+03 -1.0261e-02
3.2510e+03 -1.0343e-02
3.2520e+03 -1.0415e-02
3.2530e+03 -1.0501e-02
3.2540e+03 -1.0542e-02
3.2550e+03 -1.0605e-02
3.2560e+03 -1.0602e-02
3.2570e+03 -1.0610e-02
3.2580e+03 -1.0576e-02
3.2590e+03 -1.0543e-02
3.2600e+03 -1.0566e-02
3.2610e+03 -1.0593e-02
3.2620e+03 -1.0592e-02
3.2630e+03 -1.0579e-02
3.2640e+03 -1.0603e-02
3.2650e+03 -1.0641e-02
3.2660e+03 -1.0642e-02
3.2670e+03 -1.0677e-02
3.2680e+03 -1.0768e-02
3.2690e+03 -1.0887e-02
3.2700e+03 -1.1009e-02
3.2710e+03 -1.1168e-02
3.2720e+03 -1.1302e-02
3.2730e+03 -1.1408e-02
3.2740e+03 -1.1494e-02
3.2750e+03 -1.1544e-02
3.2760e+03 -1.1527e-02
3.2770e+03 -1.1479e-02
3.2780e+03 -1.1470e-02
3.2790e+03 -1.1461e-02
3.2800e+03 -1.1454e-02
3.2810e+03 -1.1443e-02
3.2820e+03 -1.1433e-02
3.2830e+03 -1.1420e-02
3.2840e+03 -1.1430e-02
3.2850e+03 -1.1421e-02
3.2860e+03 -1.1397e-02
3.2870e+03 -1.1361e-02
3.2880e+03 -1.1355e-02
3.2890e+03 -1.1360e-02
3.2900e+03 -1.1365e-02
3.2910e+03 -1.1387e-02
3.2920e+03 -1.1378e-02
3.2930e+03 -1.1345e-02
3.2940e+03 -1.1318e-02
3.2950e+03 -1.1258e-02
3.2960e+03 -1.1212e-02
3.2970e+03 -1.1164e-02
3.2980e+03 -1.1093e-02
3.2990e+03 -1.1102e-02
3.3000e+03 -1.1082e-02
3.3010e+03 -1.1019e-02
3.3020e+03 -1.0984e-02
3.3030e+03 -1.0955e-02
3.3040e+03 -1.0931e-02
3.3050e+03 -1.0893e-02
3.3060e+03 -1.0875e-02
3.3070e+03 -1.0824e-02
3.3080e+03 -1.0797e-02
3.3090e+03 -1.0805e-02
3.3100e+03 -1.0816e-02
3.3110e+03 -1.0802e-02
3.3120e+03 -1.0735e-02
3.3130e+03 -1.0660e-02
3.3140e+03 -1.0571e-02
3.3150e+03 -1.0461e-02
3.3160e+03 -1.0326e-02
3.3170e+03 -1.0198e-02
3.3180e+03 -1.0012e-02
3.3190e+03 -9.8900e-03
3.3200e+03 -9.7484e-03
3.3210e+03 -9.6469e-03
3.3220e+03 -9.5396e-03
3.3230e+03 -9.4514e-03
3.3240e+03 -9.3549e-03
3.3250e+03 -9.3063e-03
3.3260e+03 -9.2937e-03
3.3270e+03 -9.2745e-03
3.3280e+03 -9.2648e-03
3.3290e+03 -9.2638e-03
3.3300e+03 -9.2698e-03
3.3310e+03 -9.3222e-03
3.3320e+03 -9.3619e-03
3.3330e+03 -9.4028e-03
3.3340e+03 -9.4253e-03
3.3350e+03 -9.4250e-03
3.3360e+03 -9.4414e-03
3.3370e+03 -9.4527e-03
3.3380e+03 -9.4709e-03
3.3390e+03 -9.4955e-03
3.3400e+03 -9.5000e-03
3.3410e+03 -9.4642e-03
3.3420e+03 -9.4013e-03
3.3430e+03 -9.3509e-03
3.3440e+03 -9.3273e-03
3.3450e+03 -9.3143e-03
3.3460e+03 -9.3426e-03
3.3470e+03 -9.3700e-03
3.3480e+03 -9.3993e-03
3.3490e+03 -9.4182e-03
3.3500e+03 -9.4541e-03
3.3510e+03 -9.4895e-03
3.3520e+03 -9.5379e-03
3.3530e+03 -9.5856e-03
3.3540e+03 -9.6342e-03
3.3550e+03 -9.6892e-03
3.3560e+03 -9.7420e-03
3.3570e+03 -9.7731e-03
3.3580e+03 -9.7940e-03
3.3590e+03 -9.8550e-03
3.3600e+03 -9.9419e-03
3.3610e+03 -1.0023e-02
3.3620e+03 -1.0086e-02
3.3630e+03 -1.0135e-02
3.3640e+03 -1.0217e-02
3.3650e+03 -1.0243e-02
3.3660e+03 -1.0245e-02
3.3670e+03 -1.0238e-02
3.3680e+03 -1.0226e-02
3.3690e+03 -1.0256e-02
3.3700e+03 -1.0317e-02
3.3710e+03 -1.0387e-02
3.3720e+03 -1.0479e-02
3.3730e+03 -1.0540e-02
3.3740e+03 -1.0595e-02
3.3750e+03 -1.0653e-02
3.3760e+03 -1.0757e-02
3.3770e+03 -1.0861e-02
3.3780e+03 -1.0957e-02
3.3790e+03 -1.1011e-02
3.3800e+03 -1.1043e-02
3.3810e+03 -1.1046e-02
3.3820e+03 -1.1063e-02
3.3830e+03 -1.1104e-02
3.3840e+03 -1.1101e-02
3.3850e+03 -1.1106e-02
3.3860e+03 -1.1128e-02
3.3870e+03 -1.1143e-02
3.3880e+03 -1.1145e-02
3.3890e+03 -1.1126e-02
3.3900e+03 -1.1115e-02
3.3910e+03 -1.1161e-02
3.3920e+03 -1.1214e-02
3.3930e+03 -1.1238e-02
3.3940e+03 -1.1280e-02
3.3950e+03 -1.1315e-02
3.3960e+03 -1.1347e-02
3.3970e+03 -1.1419e-02
3.3980e+03 -1.1438e-02
3.3990e+03 -1.1434e-02
3.4000e+03 -1.1490e-02
3.4010e+03 -1.1524e-02
3.4020e+03 -1.1537e-02
3.4030e+03 -1.1558e-02
3.4040e+03 -1.1586e-02
3.4050e+03 -1.1598e-02
3.4060e+03 -1.1585e-02
3.4070e+03 -1.1581e-02
3.4080e+03 -1.1574e-02
3.4090e+03 -1.1547e-02
3.4100e+03 -1.1557e-02
3.4110e+03 -1.1589e-02
3.4120e+03 -1.1622e-02
3.4130e+03 -1.1662e-02
3.4140e+03 -1.1697e-02
3.4150e+03 -1.1743e-02
3.4160e+03 -1.1783e-02
3.4170e+03 -1.1849e-02
3.4180e+03 -1.1904e-02
3.4190e+03 -1.1913e-02
3.4200e+03 -1.1925e-02
3.4210e+03 -1.1913e-02
3.4220e+03 -1.1925e-02
3.4230e+03 -1.1928e-02
3.4240e+03 -1.1970e-02
3.4250e+03 -1.1990e-02
3.4260e+03 -1.2010e-02
3.4270e+03 -1.2039e-02
3.4280e+03 -1.2051e-02
3.4290e+03 -1.2051e-02
3.4300e+03 -1.2083e-02
3.4310e+03 -1.2111e-02
3.4320e+03 -1.2097e-02
3.4330e+03 -1.2121e-02
3.4340e+03 -1.2167e-02
3.4350e+03 -1.2201e-02
3.4360e+03 -1.2227e-02
3.4370e+03 -1.2262e-02
3.4380e+03 -1.2290e-02
3.4390e+03 -1.2334e-02
3.4400e+03 -1.2365e-02
3.4410e+03 -1.2422e-02
3.4420e+03 -1.2453e-02
3.4430e+03 -1.2495e-02
3.4440e+03 -1.2460e-02
3.4450e+03 -1.2392e-02
3.4460e+03 -1.2297e-02
3.4470e+03 -1.2185e-02
3.4480e+03 -1.2061e-02
3.4490e+03 -1.1906e-02
3.4500e+03 -1.1738e-02
3.4510e+03 -1.1591e-02
3.4520e+03 -1.1417e-02
3.4530e+03 -1.1245e-02
3.4540e+03 -1.1073e-02
3.4550e+03 -1.0922e-02
3.4560e+03 -1.0784e-02
3.4570e+03 -1.0650e-02
3.4580e+03 -1.0534e-02
3.4590e+03 -1.0438e-02
3.4600e+03 -1.0382e-02
3.4610e+03 -1.0321e-02
3.4620e+03 -1.0284e-02
3.4630e+03 -1.0285e-02
3.4640e+03 -1.0289e-02
3.4650e+03 -1.0236e-02
3.4660e+03 -1.0159e-02
3.4670e+03 -1.0083e-02
3.4680e+03 -9.9727e-03
3.4690e+03 -9.8891e-03
3.4700e+03 -9.8428e-03
3.4710e+03 -9.8189e-03
3.4720e+03 -9.7951e-03
3.4730e+03 -9.7328e-03
3.4740e+03 -9.6780e-03
3.4750e+03 -9.6312e-03
3.4760e+03 -9.6025e-03
3.4770e+03 -9.5885e-03
3.4780e+03 -9.5845e-03
3.4790e+03 -9.5850e-03
3.4800e+03 -9.5964e-03
3.4810e+03 -9.6195e-03
3.4820e+03 -9.6107e-03
3.4830e+03 -9.6265e-03
3.4840e+03 -9.6947e-03
3.4850e+03 -9.7351e-03
3.4860e+03 -9.7693e-03
3.4870e+03 -9.7819e-03
3.4880e+03 -9.7855e-03
3.4890e+03 -9.7742e-03
3.4900e+03 -9.7817e-03
3.4910e+03 -9.8107e-03
3.4920e+03 -9.8431e-03
3.4930e+03 -9.8547e-03
3.4940e+03 -9.8604e-03
3.4950e+03 -9.8929e-03
3.4960e+03 -9.9187e-03
3.4970e+03 -9.9422e-03
3.4980e+03 -9.9954e-03
3.4990e+03 -1.0037e-02
3.5000e+03 -1.0038e-02
3.5010e+03 -1.0079e-02
3.5020e+03 -1.0125e-02
3.5030e+03 -1.0178e-02
3.5040e+03 -1.0284e-02
3.5050e+03 -1.0351e-02
3.5060e+03 -1.0395e-02
3.5070e+03 -1.0418e-02
3.5080e+03 -1.0402e-02
3.5090e+03 -1.0407e-02
3.5100e+03 -1.0431e-02
3.5110e+03 -1.0470e-02
3.5120e+03 -1.0522e-02
3.5130e+03 -1.0572e-02
3.5140e+03 -1.0641e-02
3.5150e+03 -1.0739e-02
3.5160e+03 -1.0784e-02
3.5170e+03 -1.0843e-02
3.5180e+03 -1.0865e-02
3.5190e+03 -1.0904e-02
3.5200e+03 -1.0977e-02
3.5210e+03 -1.1077e-02
3.5220e+03 -1.1194e-02
3.5230e+03 -1.1376e-02
3.5240e+03 -1.1545e-02
3.5250e+03 -1.1717e-02
3.5260e+03 -1.1857e-02
3.5270e+03 -1.2042e-02
3.5280e+03 -1.2206e-02
3.5290e+03 -1.2373e-02
3.5300e+03 -1.2547e-02
3.5310e+03 -1.2672e-02
3.5320e+03 -1.2798e-02
3.5330e+03 -1.2886e-02
3.5340e+03 -1.2985e-02
3.5350e+03 -1.3076e-02
3.5360e+03 -1.3203e-02
3.5370e+03 -1.3305e-02
3.5380e+03 -1.3332e-02
3.5390e+03 -1.3365e-02
3.5400e+03 -1.3363e-02
3.5410e+03 -1.3344e-02
3.5420e+03 -1.3333e-02
3.5430e+03 -1.3344e-02
3.5440e+03 -1.3293e-02
3.5450e+03 -1.3240e-02
3.5460e+03 -1.3202e-02
3.5470e+03 -1.3199e-02
3.5480e+03 -1.3205e-02
3.5490e+03 -1.3238e-02
3.5500e+03 -1.3258e-02
3.5510e+03 -1.3247e-02
3.5520e+03 -1.3184e-02
3.5530e+03 -1.3147e-02
3.5540e+03 -1.3099e-02
3.5550e+03 -1.3027e-02
3.5560e+03 -1.2938e-02
3.5570e+03 -1.2800e-02
3.5580e+03 -1.2663e-02
3.5590e+03 -1.2499e-02
3.5600e+03 -1.2332e-02
3.5610e+03 -1.2196e-02
3.5620e+03 -1.2064e-02
3.5630e+03 -1.1958e-02
3.5640e+03 -1.1864e-02
3.5650e+03 -1.1754e-02
3.5660e+03 -1.1655e-02
3.5670e+03 -1.1622e-02
3.5680e+03 -1.1590e-02
3.5690e+03 -1.1553e-02
3.5700e+03 -1.1517e-02
3.5710e+03 -1.1459e-02
3.5720e+03 -1.1427e-02
3.5730e+03 -1.1432e-02
3.5740e+03 -1.1412e-02
3.5750e+03 -1.1374e-02
3.5760e+03 -1.1337e-02
3.5770e+03 -1.1278e-02
3.5780e+03 -1.1234e-02
3.5790e+03 -1.1239e-02
3.5800e+03 -1.1220e-02
3.5810e+03 -1.1226e-02
3.5820e+03 -1.1196e-02
3.5830e+03 -1.1156e-02
3.5840e+03 -1.1135e-02
3.5850e+03 -1.1131e-02
3.5860e+03 -1.1066e-02
3.5870e+03 -1.1019e-02
3.5880e+03 -1.0990e-02
3.5890e+03 -1.0989e-02
3.5900e+03 -1.0975e-02
3.5910e+03 -1.0970e-02
3.5920e+03 -1.1001e-02
3.5930e+03 -1.1047e-02
3.5940e+03 -1.1121e-02
3.5950e+03 -1.1234e-02
3.5960e+03 -1.1337e-02
3.5970e+03 -1.1466e-02
3.5980e+03 -1.1592e-02
3.5990e+03 -1.1730e-02
3.6000e+03 -1.1809e-02
3.6010e+03 -1.1865e-02
3.6020e+03 -1.1919e-02
3.6030e+03 -1.1940e-02
3.6040e+03 -1.1945e-02
3.6050e+03 -1.1908e-02
3.6060e+03 -1.1874e-02
3.6070e+03 -1.1819e-02
3.6080e+03 -1.1744e-02
3.6090e+03 -1.1685e-02
3.6100e+03 -1.1633e-02
3.6110e+03 -1.1576e-02
3.6120e+03 -1.1498e-02
3.6130e+03 -1.1434e-02
3.6140e+03 -1.1429e-02
3.6150e+03 -1.1484e-02
3.6160e+03 -1.1494e-02
3.6170e+03 -1.1524e-02
3.6180e+03 -1.1537e-02
3.6190e+03 -1.1569e-02
3.6200e+03 -1.1562e-02
3.6210e+03 -1.1536e-02
3.6220e+03 -1.1515e-02
3.6230e+03 -1.1482e-02
3.6240e+03 -1.1465e-02
3.6250e+03 -1.1484e-02
3.6260e+03 -1.1482e-02
3.6270e+03 -1.1448e-02
3.6280e+03 -1.1417e-02
3.6290e+03 -1.1344e-02
3.6300e+03 -1.1272e-02
3.6310e+03 -1.1218e-02
3.6320e+03 -1.1152e-02
3.6330e+03 -1.1090e-02
3.6340e+03 -1.1008e-02
3.6350e+03 -1.0871e-02
3.6360e+03 -1.0741e-02
3.6370e+03 -1.0595e-02
3.6380e+03 -1.0440e-02
3.6390e+03 -1.0284e-02
3.6400e+03 -1.0098e-02
3.6410e+03 -9.9015e-03
3.6420e+03 -9.7178e-03
3.6430e+03 -9.5401e-03
3.6440e+03 -9.4313e-03
3.6450e+03 -9.3427e-03
3.6460e+03 -9.2350e-03
3.6470e+03 -9.1505e-03
3.6480e+03 -9.0638e-03
3.6490e+03 -8.9550e-03
3.6500e+03 -8.8434e-03
3.6510e+03 -8.7450e-03
3.6520e+03 -8.6641e-03
3.6530e+03 -8.6022e-03
3.6540e+03 -8.5640e-03
3.6550e+03 -8.5582e-03
3.6560e+03 -8.4970e-03
3.6570e+03 -8.4351e-03
3.6580e+03 -8.4004e-03
3.6590e+03 -8.3610e-03
3.6600e+03 -8.2954e-03
3.6610e+03 -8.2508e-03
3.6620e+03 -8.2468e-03
3.6630e+03 -8.1891e-03
3.6640e+03 -8.0984e-03
3.6650e+03 -8.0008e-03
3.6660e+03 -7.8905e-03
3.6670e+03 -7.7513e-03
3.6680e+03 -7.6131e-03
3.6690e+03 -7.4968e-03
3.6700e+03 -7.3864e-03
3.6710e+03 -7.2301e-03
3.6720e+03 -7.1006e-03
3.6730e+03 -7.0175e-03
3.6740e+03 -6.9338e-03
3.6750e+03 -6.8402e-03
3.6760e+03 -6.7974e-03
3.6770e+03 -6.7325e-03
3.6780e+03 -6.6650e-03
3.6790e+03 -6.6056e-03
3.6800e+03 -6.5518e-03
3.6810e+03 -6.5381e-03
3.6820e+03 -6.4973e-03
3.6830e+03 -6.4808e-03
3.6840e+03 -6.4454e-03
3.6850e+03 -6.4253e-03
3.6860e+03 -6.3669e-03
3.6870e+03 -6.3030e-03
3.6880e+03 -6.2429e-03
3.6890e+03 -6.1918e-03
3.6900e+03 -6.1408e-03
3.6910e+03 -6.0938e-03
3.6920e+03 -6.0668e-03
3.6930e+03 -6.0763e-03
3.6940e+03 -6.0549e-03
3.6950e+03 -6.0339e-03
3.6960e+03 -5.9848e-03
3.6970e+03 -5.9164e-03
3.6980e+03 -5.8741e-03
3.6990e+03 -5.8655e-03
3.7000e+03 -5.8944e-03
3.7010e+03 -6.0059e-03
3.7020e+03 -6.1672e-03
3.7030e+03 -6.3083e-03
3.7040e+03 -6.4415e-03
3.7050e+03 -6.5840e-03
3.7060e+03 -6.6988e-03
3.7070e+03 -6.8339e-03
3.7080e+03 -6.9160e-03
3.7090e+03 -6.9783e-03
3.7100e+03 -7.0829e-03
3.7110e+03 -7.2053e-03
3.7120e+03 -7.3374e-03
3.7130e+03 -7.4428e-03
3.7140e+03 -7.5299e-03
3.7150e+03 -7.6047e-03
3.7160e+03 -7.6484e-03
3.7170e+03 -7.6963e-03
3.7180e+03 -7.7745e-03
3.7190e+03 -7.8622e-03
3.7200e+03 -7.9663e-03
3.7210e+03 -8.0416e-03
3.7220e+03 -8.1047e-03
3.7230e+03 -8.1512e-03
3.7240e+03 -8.1907e-03
3.7250e+03 -8.2229e-03
3.7260e+03 -8.2371e-03
3.7270e+03 -8.2363e-03
3.7280e+03 -8.2320e-03
3.7290e+03 -8.2569e-03
3.7300e+03 -8.2429e-03
3.7310e+03 -8.1935e-03
3.7320e+03 -8.1638e-03
3.7330e+03 -8.1411e-03
3.7340e+03 -8.1111e-03
3.7350e+03 -8.0893e-03
3.7360e+03 -8.1134e-03
3.7370e+03 -8.1537e-03
3.7380e+03 -8.2395e-03
3.7390e+03 -8.2998e-03
3.7400e+03 -8.3579e-03
3.7410e+03 -8.4153e-03
3.7420e+03 -8.4772e-03
3.7430e+03 -8.5338e-03
3.7440e+03 -8.5720e-03
3.7450e+03 -8.5725e-03
3.7460e+03 -8.5502e-03
3.7470e+03 -8.5062e-03
3.7480e+03 -8.4723e-03
3.7490e+03 -8.4384e-03
3.7500e+03 -8.3447e-03
3.7510e+03 -8.2521e-03
3.7520e+03 -8.1809e-03
3.7530e+03 -8.1066e-03
3.7540e+03 -8.0386e-03
3.7550e+03 -7.9426e-03
3.7560e+03 -7.8463e-03
3.7570e+03 -7.7390e-03
3.7580e+03 -7.6527e-03
3.7590e+03 -7.5397e-03
3.7600e+03 -7.4093e-03
3.7610e+03 -7.3033e-03
3.7620e+03 -7.1737e-03
3.7630e+03 -7.0008e-03
3.7640e+03 -6.8410e-03
3.7650e+03 -6.6810e-03
3.7660e+03 -6.4972e-03
3.7670e+03 -6.3533e-03
3.7680e+03 -6.2334e-03
3.7690e+03 -6.1346e-03
3.7700e+03 -6.0258e-03
3.7710e+03 -5.8903e-03
3.7720e+03 -5.7415e-03
3.7730e+03 -5.5814e-03
3.7740e+03 -5.4435e-03
3.7750e+03 -5.3096e-03
3.7760e+03 -5.1536e-03
3.7770e+03 -5.0448e-03
3.7780e+03 -4.9562e-03
3.7790e+03 -4.8970e-03
3.7800e+03 -4.8539e-03
3.7810e+03 -4.8285e-03
3.7820e+03 -4.7360e-03
3.7830e+03 -4.6730e-03
3.7840e+03 -4.6247e-03
3.7850e+03 -4.5839e-03
3.7860e+03 -4.5416e-03
3.7870e+03 -4.4707e-03
3.7880e+03 -4.4000e-03
3.7890e+03 -4.3151e-03
3.7900e+03 -4.2130e-03
3.7910e+03 -4.1281e-03
3.7920e+03 -4.0572e-03
3.7930e+03 -4.0383e-03
3.7940e+03 -4.0225e-03
3.7950e+03 -3.9569e-03
3.7960e+03 -3.8664e-03
3.7970e+03 -3.7877e-03
3.7980e+03 -3.7068e-03
3.7990e+03 -3.6083e-03
3.8000e+03 -3.5043e-03
3.8010e+03 -3.4329e-03
3.8020e+03 -3.3613e-03
3.8030e+03 -3.3135e-03
3.8040e+03 -3.2623e-03
3.8050e+03 -3.2099e-03
3.8060e+03 -3.2006e-03
3.8070e+03 -3.2442e-03
3.8080e+03 -3.2852e-03
3.8090e+03 -3.3190e-03
3.8100e+03 -3.3098e-03
3.8110e+03 -3.2840e-03
3.8120e+03 -3.2214e-03
3.8130e+03 -3.1440e-03
3.8140e+03 -3.1373e-03
3.8150e+03 -3.1577e-03
3.8160e+03 -3.1117e-03
3.8170e+03 -3.1072e-03
3.8180e+03 -3.0768e-03
3.8190e+03 -3.0381e-03
3.8200e+03 -3.0112e-03
3.8210e+03 -2.9794e-03
3.8220e+03 -2.9629e-03
3.8230e+03 -2.9730e-03
3.8240e+03 -2.9737e-03
3.8250e+03 -2.9356e-03
3.8260e+03 -2.9107e-03
3.8270e+03 -2.8859e-03
3.8280e+03 -2.8299e-03
3.8290e+03 -2.7851e-03
3.8300e+03 -2.7030e-03
3.8310e+03 -2.6213e-03
3.8320e+03 -2.5678e-03
3.8330e+03 -2.5177e-03
3.8340e+03 -2.4319e-03
3.8350e+03 -2.3727e-03
3.8360e+03 -2.3254e-03
3.8370e+03 -2.3089e-03
3.8380e+03 -2.2884e-03
3.8390e+03 -2.2657e-03
3.8400e+03 -2.2830e-03
3.8410e+03 -2.2593e-03
3.8420e+03 -2.2103e-03
3.8430e+03 -2.1694e-03
3.8440e+03 -2.0989e-03
3.8450e+03 -2.0348e-03
3.8460e+03 -1.9855e-03
3.8470e+03 -1.9279e-03
3.8480e+03 -1.8595e-03
3.8490e+03 -1.8106e-03
3.8500e+03 -1.7706e-03
3.8510e+03 -1.7530e-03
3.8520e+03 -1.7040e-03
3.8530e+03 -1.6422e-03
3.8540e+03 -1.5651e-03
3.8550e+03 -1.5157e-03
3.8560e+03 -1.4600e-03
3.8570e+03 -1.3414e-03
3.8580e+03 -1.2366e-03
3.8590e+03 -1.1474e-03
3.8600e+03 -1.0476e-03
3.8610e+03 -9.0855e-04
3.8620e+03 -7.4390e-04
3.8630e+03 -5.9872e-04
3.8640e+03 -4.6692e-04
3.8650e+03 -3.1620e-04
3.8660e+03 -2.2080e-04
3.8670e+03 -1.1807e-04
3.8680e+03 2.4994e-05
3.8690e+03 1.8938e-04
3.8700e+03 4.0250e-04
3.8710e+03 5.9972e-04
3.8720e+03 7.9814e-04
3.8730e+03 9.6835e-04
3.8740e+03 1.1387e-03
3.8750e+03 1.2822e-03
3.8760e+03 1.4167e-03
3.8770e+03 1.5796e-03
3.8780e+03 1.7559e-03
3.8790e+03 1.9244e-03
3.8800e+03 2.0944e-03
3.8810e+03 2.2711e-03
3.8820e+03 2.4496e-03
3.8830e+03 2.6070e-03
3.8840e+03 2.7703e-03
3.8850e+03 2.9660e-03
3.8860e+03 3.1510e-03
3.8870e+03 3.3393e-03
3.8880e+03 3.4781e-03
3.8890e+03 3.6236e-03
3.8900e+03 3.7695e-03
3.8910e+03 3.9205e-03
3.8920e+03 4.0867e-03
3.8930e+03 4.2636e-03
3.8940e+03 4.3997e-03
3.8950e+03 4.5384e-03
3.8960e+03 4.6782e-03
3.8970e+03 4.8577e-03
3.8980e+03 5.0274e-03
3.8990e+03 5.2236e-03
3.9000e+03 5.4069e-03
3.9010e+03 5.6053e-03
3.9020e+03 5.7900e-03
3.9030e+03 5.9530e-03
3.9040e+03 6.0869e-03
3.9050e+03 6.2068e-03
3.9060e+03 6.3507e-03
3.9070e+03 6.4987e-03
3.9080e+03 6.6368e-03
3.9090e+03 6.7156e-03
3.9100e+03 6.8473e-03
3.9110e+03 7.0020e-03
3.9120e+03 7.2142e-03
3.9130e+03 7.4007e-03
3.9140e+03 7.6121e-03
3.9150e+03 7.8679e-03
3.9160e+03 8.1301e-03
3.9170e+03 8.3785e-03
3.9180e+03 8.6294e-03
3.9190e+03 8.8697e-03
3.9200e+03 9.1649e-03
3.9210e+03 9.5183e-03
3.9220e+03 9.8841e-03
3.9230e+03 1.0205e-02
3.9240e+03 1.0514e-02
3.9250e+03 1.0822e-02
3.9260e+03 1.1107e-02
3.9270e+03 1.1379e-02
3.9280e+03 1.1620e-02
3.9290e+03 1.1827e-02
3.9300e+03 1.2016e-02
3.9310e+03 1.2214e-02
3.9320e+03 1.2380e-02
3.9330e+03 1.2538e-02
3.9340e+03 1.2688e-02
3.9350e+03 1.2839e-02
3.9360e+03 1.2961e-02
3.9370e+03 1.3105e-02
3.9380e+03 1.3262e-02
3.9390e+03 1.3445e-02
3.9400e+03 1.3643e-02
3.9410e+03 1.3830e-02
3.9420e+03 1.4103e-02
3.9430e+03 1.4320e-02
3.9440e+03 1.4522e-02
3.9450e+03 1.4722e-02
3.9460e+03 1.4945e-02
3.9470e+03 1.5206e-02
3.9480e+03 1.5443e-02
3.9490e+03 1.5669e-02
3.9500e+03 1.5846e-02
3.9510e+03 1.6031e-02
3.9520e+03 1.6201e-02
3.9530e+03 1.6381e-02
3.9540e+03 1.6549e-02
3.9550e+03 1.6721e-02
3.9560e+03 1.6867e-02
3.9570e+03 1.7013e-02
3.9580e+03 1.7149e-02
3.9590e+03 1.7274e-02
3.9600e+03 1.7425e-02
3.9610e+03 1.7568e-02
3.9620e+03 1.7746e-02
3.9630e+03 1.7959e-02
3.9640e+03 1.8185e-02
3.9650e+03 1.8375e-02
3.9660e+03 1.8548e-02
3.9670e+03 1.8755e-02
3.9680e+03 1.8953e-02
3.9690e+03 1.9115e-02
3.9700e+03 1.9277e-02
3.9710e+03 1.9480e-02
3.9720e+03 1.9705e-02
3.9730e+03 1.9931e-02
3.9740e+03 2.0179e-02
3.9750e+03 2.0377e-02
3.9760e+03 2.0623e-02
3.9770e+03 2.0837e-02
3.9780e+03 2.1044e-02
3.9790e+03 2.1248e-02
3.9800e+03 2.1489e-02
3.9810e+03 2.1743e-02
3.9820e+03 2.2004e-02
3.9830e+03 2.2304e-02
3.9840e+03 2.2642e-02
3.9850e+03 2.2986e-02
3.9860e+03 2.3334e-02
3.9870e+03 2.3659e-02
3.9880e+03 2.3925e-02
3.9890e+03 2.4149e-02
3.9900e+03 2.4358e-02
3.9910e+03 2.4597e-02
3.9920e+03 2.4836e-02
3.9930e+03 2.5025e-02
3.9940e+03 2.5268e-02
3.9950e+03 2.5514e-02
3.9960e+03 2.5758e-02
3.9970e+03 2.5970e-02
3.9980e+03 2.6188e-02
3.9990e+03 2.6406e-02
4.0000e+03 2.6634e-02
4.0010e+03 2.6885e-02
4.0020e+03 2.7111e-02
4.0030e+03 2.7284e-02
4.0040e+03 2.7460e-02
4.0050e+03 2.7626e-02
4.0060e+03 2.7771e-02
4.0070e+03 2.7912e-02
4.0080e+03 2.8046e-02
4.0090e+03 2.8146e-02
4.0100e+03 2.8238e-02
4.0110e+03 2.8341e-02
4.0120e+03 2.8450e-02
4.0130e+03 2.8575e-02
4.0140e+03 2.8689e-02
4.0150e+03 2.8808e-02
4.0160e+03 2.8909e-02
4.0170e+03 2.9000e-02
4.0180e+03 2.9097e-02
4.0190e+03 2.9184e-02
4.0200e+03 2.9225e-02
4.0210e+03 2.9277e-02
4.0220e+03 2.9303e-02
4.0230e+03 2.9382e-02
4.0240e+03 2.9433e-02
4.0250e+03 2.9463e-02
4.0260e+03 2.9507e-02
4.0270e+03 2.9526e-02
4.0280e+03 2.9544e-02
4.0290e+03 2.9497e-02
4.0300e+03 2.9443e-02
4.0310e+03 2.9403e-02
4.0320e+03 2.9432e-02
4.0330e+03 2.9440e-02
4.0340e+03 2.9428e-02
4.0350e+03 2.9400e-02
4.0360e+03 2.9339e-02
4.0370e+03 2.9273e-02
4.0380e+03 2.9244e-02
4.0390e+03 2.9228e-02
4.0400e+03 2.9172e-02
4.0410e+03 2.9155e-02
4.0420e+03 2.9103e-02
4.0430e+03 2.9076e-02
4.0440e+03 2.9083e-02
4.0450e+03 2.9110e-02
4.0460e+03 2.9102e-02
4.0470e+03 2.9128e-02
4.0480e+03 2.9147e-02
4.0490e+03 2.9182e-02
4.0500e+03 2.9225e-02
4.0510e+03 2.9274e-02
4.0520e+03 2.9319e-02
4.0530e+03 2.9345e-02
4.0540e+03 2.9384e-02
4.0550e+03 2.9383e-02
4.0560e+03 2.9402e-02
4.0570e+03 2.9434e-02
4.0580e+03 2.9423e-02
4.0590e+03 2.9407e-02
4.0600e+03 2.9385e-02
4.0610e+03 2.9384e-02
4.0620e+03 2.9337e-02
4.0630e+03 2.9322e-02
4.0640e+03 2.9261e-02
4.0650e+03 2.9165e-02
4.0660e+03 2.9109e-02
4.0670e+03 2.9001e-02
4.0680e+03 2.8910e-02
4.0690e+03 2.8804e-02
4.0700e+03 2.8705e-02
4.0710e+03 2.8617e-02
4.0720e+03 2.8539e-02
4.0730e+03 2.8515e-02
4.0740e+03 2.8501e-02
4.0750e+03 2.8456e-02
4.0760e+03 2.8377e-02
4.0770e+03 2.8322e-02
4.0780e+03 2.8250e-02
4.0790e+03 2.8153e-02
4.0800e+03 2.7995e-02
4.0810e+03 2.7890e-02
4.0820e+03 2.7770e-02
4.0830e+03 2.7588e-02
4.0840e+03 2.7426e-02
4.0850e+03 2.7290e-02
4.0860e+03 2.7135e-02
4.0870e+03 2.6962e-02
4.0880e+03 2.6782e-02
4.0890e+03 2.6628e-02
4.0900e+03 2.6412e-02
4.0910e+03 2.6200e-02
4.0920e+03 2.5966e-02
4.0930e+03 2.5773e-02
4.0940e+03 2.5577e-02
4.0950e+03 2.5375e-02
4.0960e+03 2.5188e-02
4.0970e+03 2.5004e-02
4.0980e+03 2.4837e-02
4.0990e+03 2.4650e-02
4.1000e+03 2.4447e-02
4.1010e+03 2.4264e-02
4.1020e+03 2.4068e-02
4.1030e+03 2.3875e-02
4.1040e+03 2.3672e-02
4.1050e+03 2.3482e-02
4.1060e+03 2.3310e-02
4.1070e+03 2.3182e-02
4.1080e+03 2.3063e-02
4.1090e+03 2.2955e-02
4.1100e+03 2.2847e-02
4.1110e+03 2.2715e-02
4.1120e+03 2.2588e-02
4.1130e+03 2.2514e-02
4.1140e+03 2.2419e-02
4.1150e+03 2.2349e-02
4.1160e+03 2.2268e-02
4.1170e+03 2.2183e-02
4.1180e+03 2.2103e-02
4.1190e+03 2.1970e-02
4.1200e+03 2.1830e-02
4.1210e+03 2.1691e-02
4.1220e+03 2.1554e-02
4.1230e+03 2.1448e-02
4.1240e+03 2.1316e-02
4.1250e+03 2.1209e-02
4.1260e+03 2.1142e-02
4.1270e+03 2.1094e-02
4.1280e+03 2.1031e-02
4.1290e+03 2.0995e-02
4.1300e+03 2.0947e-02
4.1310e+03 2.0886e-02
4.1320e+03 2.0843e-02
4.1330e+03 2.0775e-02
4.1340e+03 2.0752e-02
4.1350e+03 2.0739e-02
4.1360e+03 2.0672e-02
4.1370e+03 2.0594e-02
4.1380e+03 2.0542e-02
4.1390e+03 2.0476e-02
4.1400e+03 2.0392e-02
4.1410e+03 2.0269e-02
4.1420e+03 2.0141e-02
4.1430e+03 2.0056e-02
4.1440e+03 1.9993e-02
4.1450e+03 1.9952e-02
4.1460e+03 1.9908e-02
4.1470e+03 1.9855e-02
4.1480e+03 1.9805e-02
4.1490e+03 1.9719e-02
4.1500e+03 1.9647e-02
4.1510e+03 1.9557e-02
4.1520e+03 1.9464e-02
4.1530e+03 1.9361e-02
4.1540e+03 1.9280e-02
4.1550e+03 1.9212e-02
4.1560e+03 1.9106e-02
4.1570e+03 1.9026e-02
4.1580e+03 1.8939e-02
4.1590e+03 1.8828e-02
4.1600e+03 1.8780e-02
4.1610e+03 1.8747e-02
4.1620e+03 1.8726e-02
4.1630e+03 1.8697e-02
4.1640e+03 1.8652e-02
4.1650e+03 1.8610e-02
4.1660e+03 1.8564e-02
4.1670e+03 1.8554e-02
4.1680e+03 1.8534e-02
4.1690e+03 1.8620e-02
4.1700e+03 1.8706e-02
4.1710e+03 1.8813e-02
4.1720e+03 1.8911e-02
4.1730e+03 1.9027e-02
4.1740e+03 1.9197e-02
4.1750e+03 1.9382e-02
4.1760e+03 1.9560e-02
4.1770e+03 1.9740e-02
4.1780e+03 1.9927e-02
4.1790e+03 2.0064e-02
4.1800e+03 2.0168e-02
4.1810e+03 2.0257e-02
4.1820e+03 2.0374e-02
4.1830e+03 2.0474e-02
4.1840e+03 2.0578e-02
4.1850e+03 2.0681e-02
4.1860e+03 2.0740e-02
4.1870e+03 2.0779e-02
4.1880e+03 2.0829e-02
4.1890e+03 2.0880e-02
4.1900e+03 2.0914e-02
4.1910e+03 2.0962e-02
4.1920e+03 2.1018e-02
4.1930e+03 2.1066e-02
4.1940e+03 2.1052e-02
4.1950e+03 2.1050e-02
4.1960e+03 2.1069e-02
4.1970e+03 2.1065e-02
4.1980e+03 2.1011e-02
4.1990e+03 2.0944e-02
4.2000e+03 2.0902e-02
4.2010e+03 2.0870e-02
4.2020e+03 2.0814e-02
4.2030e+03 2.0753e-02
4.2040e+03 2.0711e-02
4.2050e+03 2.0657e-02
4.2060e+03 2.0571e-02
4.2070e+03 2.0514e-02
4.2080e+03 2.0485e-02
4.2090e+03 2.0469e-02
4.2100e+03 2.0462e-02
4.2110e+03 2.0448e-02
4.2120e+03 2.0432e-02
4.2130e+03 2.0407e-02
4.2140e+03 2.0398e-02
4.2150e+03 2.0395e-02
4.2160e+03 2.0370e-02
4.2170e+03 2.0306e-02
4.2180e+03 2.0240e-02
4.2190e+03 2.0116e-02
4.2200e+03 1.9973e-02
4.2210e+03 1.9837e-02
4.2220e+03 1.9668e-02
4.2230e+03 1.9504e-02
4.2240e+03 1.9356e-02
4.2250e+03 1.9250e-02
4.2260e+03 1.9156e-02
4.2270e+03 1.9057e-02
4.2280e+03 1.8973e-02
4.2290e+03 1.8875e-02
4.2300e+03 1.8800e-02
4.2310e+03 1.8754e-02
4.2320e+03 1.8697e-02
4.2330e+03 1.8628e-02
4.2340e+03 1.8593e-02
4.2350e+03 1.8563e-02
4.2360e+03 1.8500e-02
4.2370e+03 1.8406e-02
4.2380e+03 1.8326e-02
4.2390e+03 1.8228e-02
4.2400e+03 1.8136e-02
4.2410e+03 1.8071e-02
4.2420e+03 1.8019e-02
4.2430e+03 1.7921e-02
4.2440e+03 1.7807e-02
4.2450e+03 1.7679e-02
4.2460e+03 1.7506e-02
4.2470e+03 1.7347e-02
4.2480e+03 1.7231e-02
4.2490e+03 1.7123e-02
4.2500e+03 1.6982e-02
4.2510e+03 1.6865e-02
4.2520e+03 1.6795e-02
4.2530e+03 1.6703e-02
4.2540e+03 1.6573e-02
4.2550e+03 1.6402e-02
4.2560e+03 1.6188e-02
4.2570e+03 1.6011e-02
4.2580e+03 1.5839e-02
4.2590e+03 1.5676e-02
4.2600e+03 1.5501e-02
4.2610e+03 1.5285e-02
4.2620e+03 1.5054e-02
4.2630e+03 1.4869e-02
4.2640e+03 1.4660e-02
4.2650e+03 1.4455e-02
4.2660e+03 1.4245e-02
4.2670e+03 1.4017e-02
4.2680e+03 1.3830e-02
4.2690e+03 1.3628e-02
4.2700e+03 1.3421e-02
4.2710e+03 1.3189e-02
4.2720e+03 1.2989e-02
4.2730e+03 1.2819e-02
4.2740e+03 1.2635e-02
4.2750e+03 1.2463e-02
4.2760e+03 1.2303e-02
4.2770e+03 1.2125e-02
4.2780e+03 1.1952e-02
4.2790e+03 1.1768e-02
4.2800e+03 1.1556e-02
4.2810e+03 1.1364e-02
4.2820e+03 1.1181e-02
4.2830e+03 1.1014e-02
4.2840e+03 1.0832e-02
4.2850e+03 1.0646e-02
4.2860e+03 1.0468e-02
4.2870e+03 1.0347e-02
4.2880e+03 1.0213e-02
4.2890e+03 1.0064e-02
4.2900e+03 9.9187e-03
4.2910e+03 9.7397e-03
4.2920e+03 9.5679e-03
4.2930e+03 9.4018e-03
4.2940e+03 9.2045e-03
4.2950e+03 9.0365e-03
4.2960e+03 8.8558e-03
4.2970e+03 8.6794e-03
4.2980e+03 8.4779e-03
4.2990e+03 8.3052e-03
4.3000e+03 8.1535e-03
4.3010e+03 8.0347e-03
4.3020e+03 7.9137e-03
4.3030e+03 7.8371e-03
4.3040e+03 7.7934e-03
4.3050e+03 7.7339e-03
4.3060e+03 7.6880e-03
4.3070e+03 7.6681e-03
4.3080e+03 7.6541e-03
4.3090e+03 7.6758e-03
4.3100e+03 7.7006e-03
4.3110e+03 7.7223e-03
4.3120e+03 7.7531e-03
4.3130e+03 7.7850e-03
4.3140e+03 7.7890e-03
4.3150e+03 7.7695e-03
4.3160e+03 7.6961e-03
4.3170e+03 7.6945e-03
4.3180e+03 7.6060e-03
4.3190e+03 7.4628e-03
4.3200e+03 7.2910e-03
4.3210e+03 7.1117e-03
4.3220e+03 6.9209e-03
4.3230e+03 6.6976e-03
4.3240e+03 6.4326e-03
4.3250e+03 6.1385e-03
4.3260e+03 5.8824e-03
4.3270e+03 5.6461e-03
4.3280e+03 5.3764e-03
4.3290e+03 5.1260e-03
4.3300e+03 4.8752e-03
4.3310e+03 4.6382e-03
4.3320e+03 4.3779e-03
4.3330e+03 4.0822e-03
4.3340e+03 3.7681e-03
4.3350e+03 3.4174e-03
4.3360e+03 3.0253e-03
4.3370e+03 2.6523e-03
4.3380e+03 2.3677e-03
4.3390e+03 2.1074e-03
4.3400e+03 1.8536e-03
4.3410e+03 1.6276e-03
4.3420e+03 1.3988e-03
4.3430e+03 1.1596e-03
4.3440e+03 9.4024e-04
4.3450e+03 6.7755e-04
4.3460e+03 4.8724e-04
4.3470e+03 3.0945e-04
4.3480e+03 1.4358e-04
4.3490e+03 -5.2039e-06
4.3500e+03 -1.6397e-04
4.3510e+03 -3.4114e-04
4.3520e+03 -5.4967e-04
4.3530e+03 -7.5743e-04
4.3540e+03 -9.0434e-04
4.3550e+03 -1.0569e-03
4.3560e+03 -1.1927e-03
4.3570e+03 -1.3269e-03
4.3580e+03 -1.4896e-03
4.3590e+03 -1.6336e-03
4.3600e+03 -1.7873e-03
4.3610e+03 -1.9075e-03
4.3620e+03 -2.0102e-03
4.3630e+03 -2.1436e-03
4.3640e+03 -2.2800e-03
4.3650e+03 -2.4433e-03
4.3660e+03 -2.6229e-03
4.3670e+03 -2.7868e-03
4.3680e+03 -2.9351e-03
4.3690e+03 -3.0663e-03
4.3700e+03 -3.2295e-03
4.3710e+03 -3.3831e-03
4.3720e+03 -3.5600e-03
4.3730e+03 -3.7415e-03
4.3740e+03 -3.8806e-03
4.3750e+03 -4.0042e-03
4.3760e+03 -4.1396e-03
4.3770e+03 -4.2971e-03
4.3780e+03 -4.4185e-03
4.3790e+03 -4.5929e-03
4.3800e+03 -4.7456e-03
4.3810e+03 -4.9261e-03
4.3820e+03 -5.0927e-03
4.3830e+03 -5.2821e-03
4.3840e+03 -5.4961e-03
4.3850e+03 -5.7157e-03
4.3860e+03 -5.9197e-03
4.3870e+03 -6.1277e-03
4.3880e+03 -6.3937e-03
4.3890e+03 -6.6657e-03
4.3900e+03 -6.9472e-03
4.3910e+03 -7.2313e-03
4.3920e+03 -7.4946e-03
4.3930e+03 -7.7445e-03
4.3940e+03 -8.0217e-03
4.3950e+03 -8.2645e-03
4.3960e+03 -8.5297e-03
4.3970e+03 -8.7816e-03
4.3980e+03 -9.0204e-03
4.3990e+03 -9.2541e-03
4.4000e+03 -9.5440e-03
4.4010e+03 -9.8154e-03
4.4020e+03 -1.0080e-02
4.4030e+03 -1.0354e-02
4.4040e+03 -1.0607e-02
4.4050e+03 -1.0857e-02
4.4060e+03 -1.1152e-02
4.4070e+03 -1.1407e-02
4.4080e+03 -1.1633e-02
4.4090e+03 -1.1851e-02
4.4100e+03 -1.2035e-02
4.4110e+03 -1.2238e-02
4.4120e+03 -1.2452e-02
4.4130e+03 -1.2720e-02
4.4140e+03 -1.2946e-02
4.4150e+03 -1.3191e-02
4.4160e+03 -1.3425e-02
4.4170e+03 -1.3681e-02
4.4180e+03 -1.3913e-02
4.4190e+03 -1.4069e-02
4.4200e+03 -1.4192e-02
4.4210e+03 -1.4331e-02
4.4220e+03 -1.4499e-02
4.4230e+03 -1.4625e-02
4.4240e+03 -1.4792e-02
4.4250e+03 -1.4909e-02
4.4260e+03 -1.5011e-02
4.4270e+03 -1.5131e-02
4.4280e+03 -1.5338e-02
4.4290e+03 -1.5501e-02
4.4300e+03 -1.5614e-02
4.4310e+03 -1.5718e-02
4.4320e+03 -1.5783e-02
4.4330e+03 -1.5891e-02
4.4340e+03 -1.5978e-02
4.4350e+03 -1.6046e-02
4.4360e+03 -1.6153e-02
4.4370e+03 -1.6265e-02
4.4380e+03 -1.6365e-02
4.4390e+03 -1.6449e-02
4.4400e+03 -1.6565e-02
4.4410e+03 -1.6691e-02
4.4420e+03 -1.6867e-02
4.4430e+03 -1.7045e-02
4.4440e+03 -1.7198e-02
4.4450e+03 -1.7345e-02
4.4460e+03 -1.7500e-02
4.4470e+03 -1.7689e-02
4.4480e+03 -1.7872e-02
4.4490e+03 -1.8080e-02
4.4500e+03 -1.8285e-02
4.4510e+03 -1.8439e-02
4.4520e+03 -1.8587e-02
4.4530e+03 -1.8730e-02
4.4540e+03 -1.8884e-02
4.4550e+03 -1.9060e-02
4.4560e+03 -1.9188e-02
4.4570e+03 -1.9352e-02
4.4580e+03 -1.9494e-02
4.4590e+03 -1.9626e-02
4.4600e+03 -1.9812e-02
4.4610e+03 -2.0002e-02
4.4620e+03 -2.0184e-02
4.4630e+03 -2.0359e-02
4.4640e+03 -2.0540e-02
4.4650e+03 -2.0689e-02
4.4660e+03 -2.0856e-02
4.4670e+03 -2.1017e-02
4.4680e+03 -2.1152e-02
4.4690e+03 -2.1285e-02
4.4700e+03 -2.1425e-02
4.4710e+03 -2.1546e-02
4.4720e+03 -2.1694e-02
4.4730e+03 -2.1829e-02
4.4740e+03 -2.1998e-02
4.4750e+03 -2.2157e-02
4.4760e+03 -2.2339e-02
4.4770e+03 -2.2547e-02
4.4780e+03 -2.2794e-02
4.4790e+03 -2.3047e-02
4.4800e+03 -2.3299e-02
4.4810e+03 -2.3538e-02
4.4820e+03 -2.3785e-02
4.4830e+03 -2.4009e-02
4.4840e+03 -2.4267e-02
4.4850e+03 -2.4515e-02
4.4860e+03 -2.4763e-02
4.4870e+03 -2.5015e-02
4.4880e+03 -2.5305e-02
4.4890e+03 -2.5568e-02
4.4900e+03 -2.5843e-02
4.4910e+03 -2.6125e-02
4.4920e+03 -2.6377e-02
4.4930e+03 -2.6617e-02
4.4940e+03 -2.6851e-02
4.4950e+03 -2.7077e-02
4.4960e+03 -2.7346e-02
4.4970e+03 -2.7596e-02
4.4980e+03 -2.7834e-02
4.4990e+03 -2.8077e-02
4.5000e+03 -2.8319e-02
4.5010e+03 -2.8601e-02
4.5020e+03 -2.8903e-02
4.5030e+03 -2.9177e-02
4.5040e+03 -2.9430e-02
4.5050e+03 -2.9655e-02
4.5060e+03 -2.9887e-02
4.5070e+03 -3.0088e-02
4.5080e+03 -3.0304e-02
4.5090e+03 -3.0497e-02
4.5100e+03 -3.0671e-02
4.5110e+03 -3.0904e-02
4.5120e+03 -3.1105e-02
4.5130e+03 -3.1332e-02
4.5140e+03 -3.1565e-02
4.5150e+03 -3.1797e-02
4.5160e+03 -3.2013e-02
4.5170e+03 -3.2216e-02
4.5180e+03 -3.2416e-02
4.5190e+03 -3.2587e-02
4.5200e+03 -3.2722e-02
4.5210e+03 -3.2818e-02
4.5220e+03 -3.2932e-02
4.5230e+03 -3.3018e-02
4.5240e+03 -3.3125e-02
4.5250e+03 -3.3225e-02
4.5260e+03 -3.3362e-02
4.5270e+03 -3.3483e-02
4.5280e+03 -3.3569e-02
4.5290e+03 -3.3610e-02
4.5300e+03 -3.3668e-02
4.5310e+03 -3.3693e-02
4.5320e+03 -3.3720e-02
4.5330e+03 -3.3768e-02
4.5340e+03 -3.3838e-02
4.5350e+03 -3.3887e-02
4.5360e+03 -3.3978e-02
4.5370e+03 -3.4084e-02
4.5380e+03 -3.4198e-02
4.5390e+03 -3.4301e-02
4.5400e+03 -3.4378e-02
4.5410e+03 -3.4474e-02
4.5420e+03 -3.4580e-02
4.5430e+03 -3.4712e-02
4.5440e+03 -3.4842e-02
4.5450e+03 -3.4953e-02
4.5460e+03 -3.5048e-02
4.5470e+03 -3.5149e-02
4.5480e+03 -3.5246e-02
4.5490e+03 -3.5352e-02
4.5500e+03 -3.5423e-02
4.5510e+03 -3.5504e-02
4.5520e+03 -3.5584e-02
4.5530e+03 -3.5663e-02
4.5540e+03 -3.5780e-02
4.5550e+03 -3.5868e-02
4.5560e+03 -3.5936e-02
4.5570e+03 -3.6029e-02
4.5580e+03 -3.6148e-02
4.5590e+03 -3.6237e-02
4.5600e+03 -3.6395e-02
4.5610e+03 -3.6515e-02
4.5620e+03 -3.6654e-02
4.5630e+03 -3.6812e-02
4.5640e+03 -3.6955e-02
4.5650e+03 -3.7104e-02
4.5660e+03 -3.7249e-02
4.5670e+03 -3.7417e-02
4.5680e+03 -3.7580e-02
4.5690e+03 -3.7758e-02
4.5700e+03 -3.7919e-02
4.5710e+03 -3.8065e-02
4.5720e+03 -3.8216e-02
4.5730e+03 -3.8374e-02
4.5740e+03 -3.8498e-02
4.5750e+03 -3.8585e-02
4.5760e+03 -3.8669e-02
4.5770e+03 -3.8738e-02
4.5780e+03 -3.8849e-02
4.5790e+03 -3.8998e-02
4.5800e+03 -3.9120e-02
4.5810e+03 -3.9247e-02
4.5820e+03 -3.9360e-02
4.5830e+03 -3.9420e-02
4.5840e+03 -3.9488e-02
4.5850e+03 -3.9582e-02
4.5860e+03 -3.9698e-02
4.5870e+03 -3.9791e-02
4.5880e+03 -3.9858e-02
4.5890e+03 -3.9951e-02
4.5900e+03 -4.0002e-02
4.5910e+03 -4.0016e-02
4.5920e+03 -4.0020e-02
4.5930e+03 -4.0005e-02
4.5940e+03 -3.9998e-02
4.5950e+03 -4.0001e-02
4.5960e+03 -4.0038e-02
4.5970e+03 -4.0072e-02
4.5980e+03 -4.0088e-02
4.5990e+03 -4.0184e-02
4.6000e+03 -4.0314e-02
4.6010e+03 -4.0447e-02
4.6020e+03 -4.0610e-02
4.6030e+03 -4.0787e-02
4.6040e+03 -4.0943e-02
4.6050e+03 -4.1084e-02
4.6060e+03 -4.1204e-02
4.6070e+03 -4.1350e-02
4.6080e+03 -4.1499e-02
4.6090e+03 -4.1693e-02
4.6100e+03 -4.1956e-02
4.6110e+03 -4.2215e-02
4.6120e+03 -4.2448e-02
4.6130e+03 -4.2718e-02
4.6140e+03 -4.2985e-02
4.6150e+03 -4.3285e-02
4.6160e+03 -4.3612e-02
4.6170e+03 -4.3906e-02
4.6180e+03 -4.4150e-02
4.6190e+03 -4.4374e-02
4.6200e+03 -4.4625e-02
4.6210e+03 -4.4891e-02
4.6220e+03 -4.5137e-02
4.6230e+03 -4.5367e-02
4.6240e+03 -4.5579e-02
4.6250e+03 -4.5772e-02
4.6260e+03 -4.5950e-02
4.6270e+03 -4.6138e-02
4.6280e+03 -4.6259e-02
4.6290e+03 -4.6345e-02
4.6300e+03 -4.6422e-02
4.6310e+03 -4.6509e-02
4.6320e+03 -4.6598e-02
4.6330e+03 -4.6676e-02
4.6340e+03 -4.6774e-02
4.6350e+03 -4.6834e-02
4.6360e+03 -4.6917e-02
4.6370e+03 -4.6990e-02
4.6380e+03 -4.7082e-02
4.6390e+03 -4.7160e-02
4.6400e+03 -4.7240e-02
4.6410e+03 -4.7332e-02
4.6420e+03 -4.7425e-02
4.6430e+03 -4.7504e-02
4.6440e+03 -4.7632e-02
4.6450e+03 -4.7724e-02
4.6460e+03 -4.7828e-02
4.6470e+03 -4.7932e-02
4.6480e+03 -4.8055e-02
4.6490e+03 -4.8156e-02
4.6500e+03 -4.8244e-02
4.6510e+03 -4.8334e-02
4.6520e+03 -4.8392e-02
4.6530e+03 -4.8510e-02
4.6540e+03 -4.8644e-02
4.6550e+03 -4.8760e-02
4.6560e+03 -4.8820e-02
4.6570e+03 -4.8907e-02
4.6580e+03 -4.8998e-02
4.6590e+03 -4.9092e-02
4.6600e+03 -4.9188e-02
4.6610e+03 -4.9303e-02
4.6620e+03 -4.9383e-02
4.6630e+03 -4.9437e-02
4.6640e+03 -4.9457e-02
4.6650e+03 -4.9513e-02
4.6660e+03 -4.9580e-02
4.6670e+03 -4.9644e-02
4.6680e+03 -4.9717e-02
4.6690e+03 -4.9765e-02
4.6700e+03 -4.9775e-02
4.6710e+03 -4.9783e-02
4.6720e+03 -4.9813e-02
4.6730e+03 -4.9877e-02
4.6740e+03 -4.9965e-02
4.6750e+03 -5.0032e-02
4.6760e+03 -5.0104e-02
4.6770e+03 -5.0202e-02
4.6780e+03 -5.0249e-02
4.6790e+03 -5.0286e-02
4.6800e+03 -5.0350e-02
4.6810e+03 -5.0419e-02
4.6820e+03 -5.0445e-02
4.6830e+03 -5.0462e-02
4.6840e+03 -5.0477e-02
4.6850e+03 -5.0485e-02
4.6860e+03 -5.0509e-02
4.6870e+03 -5.0526e-02
4.6880e+03 -5.0542e-02
4.6890e+03 -5.0534e-02
4.6900e+03 -5.0520e-02
4.6910e+03 -5.0496e-02
4.6920e+03 -5.0462e-02
4.6930e+03 -5.0425e-02
4.6940e+03 -5.0421e-02
4.6950e+03 -5.0450e-02
4.6960e+03 -5.0478e-02
4.6970e+03 -5.0477e-02
4.6980e+03 -5.0503e-02
4.6990e+03 -5.0529e-02
4.7000e+03 -5.0586e-02
4.7010e+03 -5.0702e-02
4.7020e+03 -5.0783e-02
4.7030e+03 -5.0903e-02
4.7040e+03 -5.1002e-02
4.7050e+03 -5.1129e-02
4.7060e+03 -5.1239e-02
4.7070e+03 -5.1358e-02
4.7080e+03 -5.1492e-02
4.7090e+03 -5.1594e-02
4.7100e+03 -5.1701e-02
4.7110e+03 -5.1805e-02
4.7120e+03 -5.1889e-02
4.7130e+03 -5.1976e-02
4.7140e+03 -5.2116e-02
4.7150e+03 -5.2288e-02
4.7160e+03 -5.2476e-02
4.7170e+03 -5.2698e-02
4.7180e+03 -5.2934e-02
4.7190e+03 -5.3164e-02
4.7200e+03 -5.3399e-02
4.7210e+03 -5.3631e-02
4.7220e+03 -5.3823e-02
4.7230e+03 -5.4001e-02
4.7240e+03 -5.4220e-02
4.7250e+03 -5.4441e-02
4.7260e+03 -5.4605e-02
4.7270e+03 -5.4725e-02
4.7280e+03 -5.4867e-02
4.7290e+03 -5.4998e-02
4.7300e+03 -5.5146e-02
4.7310e+03 -5.5278e-02
4.7320e+03 -5.5413e-02
4.7330e+03 -5.5534e-02
4.7340e+03 -5.5622e-02
4.7350e+03 -5.5702e-02
4.7360e+03 -5.5788e-02
4.7370e+03 -5.5883e-02
4.7380e+03 -5.5978e-02
4.7390e+03 -5.6049e-02
4.7400e+03 -5.6097e-02
4.7410e+03 -5.6150e-02
4.7420e+03 -5.6190e-02
4.7430e+03 -5.6241e-02
4.7440e+03 -5.6261e-02
4.7450e+03 -5.6324e-02
4.7460e+03 -5.6401e-02
4.7470e+03 -5.6478e-02
4.7480e+03 -5.6574e-02
4.7490e+03 -5.6632e-02
4.7500e+03 -5.6685e-02
4.7510e+03 -5.6765e-02
4.7520e+03 -5.6843e-02
4.7530e+03 -5.6970e-02
4.7540e+03 -5.7080e-02
4.7550e+03 -5.7220e-02
4.7560e+03 -5.7339e-02
4.7570e+03 -5.7518e-02
4.7580e+03 -5.7697e-02
4.7590e+03 -5.7870e-02
4.7600e+03 -5.8054e-02
4.7610e+03 -5.8234e-02
4.7620e+03 -5.8375e-02
4.7630e+03 -5.8484e-02
4.7640e+03 -5.8622e-02
4.7650e+03 -5.8753e-02
4.7660e+03 -5.8945e-02
4.7670e+03 -5.9116e-02
4.7680e+03 -5.9267e-02
4.7690e+03 -5.9399e-02
4.7700e+03 -5.9525e-02
4.7710e+03 -5.9619e-02
4.7720e+03 -5.9695e-02
4.7730e+03 -5.9764e-02
4.7740e+03 -5.9799e-02
4.7750e+03 -5.9813e-02
4.7760e+03 -5.9827e-02
4.7770e+03 -5.9863e-02
4.7780e+03 -5.9884e-02
4.7790e+03 -5.9945e-02
4.7800e+03 -5.9980e-02
4.7810e+03 -6.0003e-02
4.7820e+03 -5.9998e-02
4.7830e+03 -5.9989e-02
4.7840e+03 -5.9958e-02
4.7850e+03 -5.9933e-02
4.7860e+03 -5.9916e-02
4.7870e+03 -5.9890e-02
4.7880e+03 -5.9853e-02
4.7890e+03 -5.9843e-02
4.7900e+03 -5.9848e-02
4.7910e+03 -5.9899e-02
4.7920e+03 -5.9934e-02
4.7930e+03 -5.9980e-02
4.7940e+03 -6.0059e-02
4.7950e+03 -6.0201e-02
4.7960e+03 -6.0344e-02
4.7970e+03 -6.0482e-02
4.7980e+03 -6.0592e-02
4.7990e+03 -6.0669e-02
4.8000e+03 -6.0712e-02
4.8010e+03 -6.0744e-02
4.8020e+03 -6.0782e-02
4.8030e+03 -6.0807e-02
4.8040e+03 -6.0843e-02
4.8050e+03 -6.0819e-02
4.8060e+03 -6.0762e-02
4.8070e+03 -6.0734e-02
4.8080e+03 -6.0696e-02
4.8090e+03 -6.0679e-02
4.8100e+03 -6.0676e-02
4.8110e+03 -6.0691e-02
4.8120e+03 -6.0708e-02
4.8130e+03 -6.0756e-02
4.8140e+03 -6.0807e-02
4.8150e+03 -6.0848e-02
4.8160e+03 -6.0926e-02
4.8170e+03 -6.0990e-02
4.8180e+03 -6.1033e-02
4.8190e+03 -6.1073e-02
4.8200e+03 -6.1092e-02
4.8210e+03 -6.1122e-02
4.8220e+03 -6.1176e-02
4.8230e+03 -6.1225e-02
4.8240e+03 -6.1219e-02
4.8250e+03 -6.1235e-02
4.8260e+03 -6.1240e-02
4.8270e+03 -6.1244e-02
4.8280e+03 -6.1236e-02
4.8290e+03 -6.1218e-02
4.8300e+03 -6.1223e-02
4.8310e+03 -6.1237e-02
4.8320e+03 -6.1219e-02
4.8330e+03 -6.1215e-02
4.8340e+03 -6.1186e-02
4.8350e+03 -6.1173e-02
4.8360e+03 -6.1167e-02
4.8370e+03 -6.1084e-02
4.8380e+03 -6.1008e-02
4.8390e+03 -6.0907e-02
4.8400e+03 -6.0824e-02
4.8410e+03 -6.0782e-02
4.8420e+03 -6.0724e-02
4.8430e+03 -6.0644e-02
4.8440e+03 -6.0565e-02
4.8450e+03 -6.0457e-02
4.8460e+03 -6.0327e-02
4.8470e+03 -6.0201e-02
4.8480e+03 -6.0052e-02
4.8490e+03 -5.9932e-02
4.8500e+03 -5.9798e-02
4.8510e+03 -5.9663e-02
4.8520e+03 -5.9513e-02
4.8530e+03 -5.9365e-02
4.8540e+03 -5.9243e-02
4.8550e+03 -5.9150e-02
4.8560e+03 -5.9031e-02
4.8570e+03 -5.8917e-02
4.8580e+03 -5.8810e-02
4.8590e+03 -5.8652e-02
4.8600e+03 -5.8507e-02
4.8610e+03 -5.8338e-02
4.8620e+03 -5.8151e-02
4.8630e+03 -5.7962e-02
4.8640e+03 -5.7812e-02
4.8650e+03 -5.7686e-02
4.8660e+03 -5.7533e-02
4.8670e+03 -5.7383e-02
4.8680e+03 -5.7237e-02
4.8690e+03 -5.7076e-02
4.8700e+03 -5.6914e-02
4.8710e+03 -5.6783e-02
4.8720e+03 -5.6684e-02
4.8730e+03 -5.6628e-02
4.8740e+03 -5.6543e-02
4.8750e+03 -5.6460e-02
4.8760e+03 -5.6363e-02
4.8770e+03 -5.6272e-02
4.8780e+03 -5.6149e-02
4.8790e+03 -5.6017e-02
4.8800e+03 -5.5892e-02
4.8810e+03 -5.5790e-02
4.8820e+03 -5.5629e-02
4.8830e+03 -5.5488e-02
4.8840e+03 -5.5337e-02
4.8850e+03 -5.5162e-02
4.8860e+03 -5.4941e-02
4.8870e+03 -5.4732e-02
4.8880e+03 -5.4506e-02
4.8890e+03 -5.4278e-02
4.8900e+03 -5.4046e-02
4.8910e+03 -5.3843e-02
4.8920e+03 -5.3635e-02
4.8930e+03 -5.3406e-02
4.8940e+03 -5.3174e-02
4.8950e+03 -5.2921e-02
4.8960e+03 -5.2691e-02
4.8970e+03 -5.2502e-02
4.8980e+03 -5.2330e-02
4.8990e+03 -5.2112e-02
4.9000e+03 -5.1925e-02
4.9010e+03 -5.1745e-02
4.9020e+03 -5.1573e-02
4.9030e+03 -5.1358e-02
4.9040e+03 -5.1115e-02
4.9050e+03 -5.0933e-02
4.9060e+03 -5.0739e-02
4.9070e+03 -5.0534e-02
4.9080e+03 -5.0320e-02
4.9090e+03 -5.0085e-02
4.9100e+03 -4.9893e-02
4.9110e+03 -4.9703e-02
4.9120e+03 -4.9562e-02
4.9130e+03 -4.9413e-02
4.9140e+03 -4.9251e-02
4.9150e+03 -4.9050e-02
4.9160e+03 -4.8832e-02
4.9170e+03 -4.8615e-02
4.9180e+03 -4.8418e-02
4.9190e+03 -4.8201e-02
4.9200e+03 -4.7970e-02
4.9210e+03 -4.7700e-02
4.9220e+03 -4.7408e-02
4.9230e+03 -4.7126e-02
4.9240e+03 -4.6793e-02
4.9250e+03 -4.6497e-02
4.9260e+03 -4.6229e-02
4.9270e+03 -4.5995e-02
4.9280e+03 -4.5796e-02
4.9290e+03 -4.5583e-02
4.9300e+03 -4.5368e-02
4.9310e+03 -4.5147e-02
4.9320e+03 -4.4926e-02
4.9330e+03 -4.4748e-02
4.9340e+03 -4.4570e-02
4.9350e+03 -4.4424e-02
4.9360e+03 -4.4242e-02
4.9370e+03 -4.4073e-02
4.9380e+03 -4.3913e-02
4.9390e+03 -4.3800e-02
4.9400e+03 -4.3726e-02
4.9410e+03 -4.3653e-02
4.9420e+03 -4.3579e-02
4.9430e+03 -4.3518e-02
4.9440e+03 -4.3471e-02
4.9450e+03 -4.3372e-02
4.9460e+03 -4.3211e-02
4.9470e+03 -4.3054e-02
4.9480e+03 -4.2885e-02
4.9490e+03 -4.2672e-02
4.9500e+03 -4.2442e-02
4.9510e+03 -4.2186e-02
4.9520e+03 -4.1942e-02
4.9530e+03 -4.1683e-02
4.9540e+03 -4.1421e-02
4.9550e+03 -4.1171e-02
4.9560e+03 -4.0879e-02
4.9570e+03 -4.0612e-02
4.9580e+03 -4.0342e-02
4.9590e+03 -4.0062e-02
4.9600e+03 -3.9814e-02
4.9610e+03 -3.9623e-02
4.9620e+03 -3.9442e-02
4.9630e+03 -3.9234e-02
4.9640e+03 -3.9031e-02
4.9650e+03 -3.8769e-02
4.9660e+03 -3.8535e-02
4.9670e+03 -3.8325e-02
4.9680e+03 -3.8125e-02
4.9690e+03 -3.7982e-02
4.9700e+03 -3.7874e-02
4.9710e+03 -3.7781e-02
4.9720e+03 -3.7711e-02
4.9730e+03 -3.7636e-02
4.9740e+03 -3.7584e-02
4.9750e+03 -3.7560e-02
4.9760e+03 -3.7509e-02
4.9770e+03 -3.7446e-02
4.9780e+03 -3.7367e-02
4.9790e+03 -3.7293e-02
4.9800e+03 -3.7212e-02
4.9810e+03 -3.7160e-02
4.9820e+03 -3.7169e-02
4.9830e+03 -3.7154e-02
4.9840e+03 -3.7133e-02
4.9850e+03 -3.7084e-02
4.9860e+03 -3.7075e-02
4.9870e+03 -3.7020e-02
4.9880e+03 -3.7000e-02
4.9890e+03 -3.6990e-02
4.9900e+03 -3.6938e-02
4.9910e+03 -3.6882e-02
4.9920e+03 -3.6767e-02
4.9930e+03 -3.6677e-02
4.9940e+03 -3.6561e-02
4.9950e+03 -3.6459e-02
4.9960e+03 -3.6324e-02
4.9970e+03 -3.6198e-02
4.9980e+03 -3.6071e-02

